Electronic structure quantum Monte Carlo

Quantum Monte Carlo (QMC) is an advanced simulation methodology for studies of manybody quantum systems. In this review, we focus on the electronic structure QMC, i.e., methods relevant for systems described by the electron-ion Hamiltonians. Some of the key QMC achievements include direct treatment of electron correlation, accuracy in predicting energy differences and favorable scaling in the system size. Calculations of atoms, molecules, clusters and solids have demonstrated QMC applicability to real systems with hundreds of electrons while providing 90-95% of the correlation energy and energy differences typically within a few percent of experiments. Advances in accuracy beyond these limits are hampered by the so-called fixed-node approximation which is used to circumvent the notorious fermion sign problem. Many-body nodes of fermion states and their properties have therefore become one of the important topics for further progress in predictive power and efficiency of QMC calculations. Some of our recent results on the wave function nodes and related nodal domain topologies will be briefly reviewed. This includes analysis of few-electron systems and descriptions of exact and approximate nodes using transformations and projections of the highly-dimensional nodal hypersurfaces into the 3D space. Studies of fermion nodes offer new insights into topological properties of eigenstates such as explicit demonstrations that generic fermionic ground states exhibit the minimal number of two nodal domains. Recently proposed trial wave functions based on Pfaffians with pairing orbitals are presented and their nodal properties are tested in calculations of first row atoms and molecules. Finally, backflow "dressed" coordinates are introduced as another possibility for capturing correlation effects and for decreasing the fixed-node bias.

==> acta/backflow/backflow_functionsCatom_33pf.dat <==
# distance, f_e-n, d*f_e-n, like electrons f_e-e, d*f_e-e, unlike spin electrons f_e-e, d*f_e-e
0  0.00569104  0  -0.0159771  -0  -0.0892276  -0
0.02  0.00549588  0.000109918  -0.015754  -0.000315079  -0.0886453  -0.00177291
0.04  0.00493444  0.000197377  -0.0151149  -0.000604595  -0.086978  -0.00347912
0.06  0.00407344  0.000244407  -0.0141438  -0.000848628  -0.0844445  -0.00506667
0.08  0.00300788  0.000240631  -0.0129589  -0.00103671  -0.0813503  -0.00650803
0.1  0.00184196  0.000184196  -0.0116872  -0.00116872  -0.0780197  -0.00780197
0.12  0.000670945  8.05134e-05  -0.0104413  -0.00125295  -0.0747318  -0.00896782
0.14  -0.000431703  -6.04384e-05  -0.00930257  -0.00130236  -0.0716796  -0.0100351
0.16  -0.00141989  -0.000227183  -0.00831585  -0.00133054  -0.0689555  -0.0110329
0.18  -0.00227363  -0.000409253  -0.0074922  -0.0013486  -0.0665643  -0.0119816
0.2  -0.00299316  -0.000598632  -0.00681841  -0.00136368  -0.0644504  -0.0128901
0.22  -0.00359143  -0.000790115  -0.00626801  -0.00137896  -0.0625302  -0.0137566
0.24  -0.00408715  -0.000980915  -0.0058111  -0.00139466  -0.0607192  -0.0145726
0.26  -0.00449972  -0.00116993  -0.00542089  -0.00140943  -0.05895  -0.015327
0.28  -0.00484648  -0.00135701  -0.00507696  -0.00142155  -0.057179  -0.0160101
0.3  -0.0051416  -0.00154248  -0.00476579  -0.00142974  -0.0553868  -0.016616
0.32  -0.00539618  -0.00172678  -0.00447972  -0.00143351  -0.0535726  -0.0171432
0.34  -0.0056188  -0.00191039  -0.00421525  -0.00143319  -0.051748  -0.0175943
0.36  -0.00581617  -0.00209382  -0.00397141  -0.00142971  -0.0499306  -0.017975
0.38  -0.00599363  -0.00227758  -0.00374843  -0.0014244  -0.0481397  -0.0182931
0.4  -0.00615555  -0.00246222  -0.00354691  -0.00141876  -0.0463928  -0.0185571
0.42  -0.00630554  -0.00264833  -0.0033673  -0.00141426  -0.044704  -0.0187757
0.44  -0.00644654  -0.00283648  -0.00320965  -0.00141225  -0.0430836  -0.0189568
0.46  -0.00658096  -0.00302724  -0.00307358  -0.00141385  -0.0415377  -0.0191074
0.48  -0.00671072  -0.00322115  -0.00295827  -0.00141997  -0.0400691  -0.0192332
0.5  -0.00683732  -0.00341866  -0.00286256  -0.00143128  -0.0386777  -0.0193388
0.52  -0.00696187  -0.00362017  -0.00278502  -0.00144821  -0.0373609  -0.0194277
0.54  -0.0070852  -0.00382601  -0.00272409  -0.00147101  -0.036115  -0.0195021
0.56  -0.00720784  -0.00403639  -0.00267808  -0.00149973  -0.0349352  -0.0195637
0.58  -0.0073301  -0.00425146  -0.00264533  -0.00153429  -0.0338159  -0.0196132
0.6  -0.00745211  -0.00447127  -0.00262417  -0.0015745  -0.0327519  -0.0196512
0.62  -0.00757382  -0.00469577  -0.00261305  -0.00162009  -0.0317379  -0.0196775
0.64  -0.00769503  -0.00492482  -0.00261049  -0.00167072  -0.0307688  -0.0196921
0.66  -0.00781546  -0.0051582  -0.00261515  -0.001726  -0.0298403  -0.0196946
0.68  -0.00793468  -0.00539558  -0.00262582  -0.00178556  -0.0289485  -0.019685
0.7  -0.00805221  -0.00563655  -0.00264141  -0.00184899  -0.0280898  -0.0196629
0.72  -0.00816752  -0.00588061  -0.00266096  -0.00191589  -0.0272616  -0.0196283
0.74  -0.00828  -0.0061272  -0.00268363  -0.00198589  -0.0264613  -0.0195814
0.76  -0.00838904  -0.00637567  -0.00270871  -0.00205862  -0.0256871  -0.0195222
0.78  -0.00849399  -0.00662531  -0.00273556  -0.00213374  -0.0249375  -0.0194513
0.8  -0.0085942  -0.00687536  -0.00276365  -0.00221092  -0.0242113  -0.019369
0.82  -0.00868905  -0.00712502  -0.00279251  -0.00228986  -0.0235074  -0.0192761
0.84  -0.00877791  -0.00737344  -0.00282176  -0.00237028  -0.0228253  -0.0191732
0.86  -0.00886021  -0.00761978  -0.00285106  -0.00245191  -0.0221642  -0.0190612
0.88  -0.00893538  -0.00786314  -0.00288013  -0.00253451  -0.0215239  -0.018941
0.9  -0.00900293  -0.00810264  -0.00290873  -0.00261785  -0.0209038  -0.0188135
0.92  -0.0090624  -0.00833741  -0.00293665  -0.00270172  -0.0203039  -0.0186795
0.94  -0.00911337  -0.00856657  -0.00296372  -0.00278589  -0.0197237  -0.0185402
0.96  -0.00915551  -0.00878929  -0.00298978  -0.00287019  -0.019163  -0.0183965
0.98  -0.00918849  -0.00900473  -0.00301473  -0.00295443  -0.0186216  -0.0182492
1  -0.0092121  -0.0092121  -0.00303844  -0.00303844  -0.0180992  -0.0180992
1.02  -0.00922614  -0.00941066  -0.00306084  -0.00312205  -0.0175955  -0.0179475
1.04  -0.00923047  -0.00959969  -0.00308184  -0.00320512  -0.0171103  -0.0177947
1.06  -0.00922502  -0.00977852  -0.00310139  -0.00328748  -0.0166432  -0.0176418
1.08  -0.00920975  -0.00994653  -0.00311944  -0.003369  -0.0161938  -0.0174893
1.1  -0.0091847  -0.0101032  -0.00313595  -0.00344955  -0.0157617  -0.0173379
1.12  -0.0091499  -0.0102479  -0.0031509  -0.00352901  -0.0153465  -0.0171881
1.14  -0.00910548  -0.0103802  -0.00316426  -0.00360725  -0.0149478  -0.0170405
1.16  -0.00905156  -0.0104998  -0.00317602  -0.00368418  -0.0145652  -0.0168956
1.18  -0.00898832  -0.0106062  -0.00318617  -0.00375968  -0.014198  -0.0167537
1.2  -0.00891597  -0.0106992  -0.00319472  -0.00383367  -0.0138459  -0.0166151
1.22  -0.00883474  -0.0107784  -0.00320168  -0.00390605  -0.0135083  -0.0164801
1.24  -0.00874488  -0.0108437  -0.00320705  -0.00397675  -0.0131846  -0.0163489
1.26  -0.00864668  -0.0108948  -0.00321086  -0.00404568  -0.0128744  -0.0162218
1.28  -0.00854043  -0.0109317  -0.00321312  -0.00411279  -0.0125772  -0.0160988
1.3  -0.00842643  -0.0109544  -0.00321385  -0.00417801  -0.0122923  -0.0159799
1.32  -0.00830501  -0.0109626  -0.00321309  -0.00424128  -0.0120192  -0.0158653
1.34  -0.0081765  -0.0109565  -0.00321086  -0.00430256  -0.0117574  -0.0157549
1.36  -0.00804124  -0.0109361  -0.0032072  -0.00436179  -0.0115063  -0.0156486
1.38  -0.00789957  -0.0109014  -0.00320213  -0.00441893  -0.0112655  -0.0155464
1.4  -0.00775183  -0.0108526  -0.00319569  -0.00447396  -0.0110344  -0.0154482
1.42  -0.00759837  -0.0107897  -0.00318791  -0.00452684  -0.0108125  -0.0153538
1.44  -0.00743953  -0.0107129  -0.00317884  -0.00457753  -0.0105994  -0.0152631
1.46  -0.00727566  -0.0106225  -0.00316851  -0.00462602  -0.0103944  -0.0151758
1.48  -0.0071071  -0.0105185  -0.00315695  -0.00467229  -0.0101972  -0.0150918
1.5  -0.00693418  -0.0104013  -0.00314421  -0.00471632  -0.0100073  -0.0150109
1.52  -0.00675722  -0.010271  -0.00313033  -0.0047581  -0.00982424  -0.0149328
1.54  -0.00657656  -0.0101279  -0.00311533  -0.00479761  -0.00964765  -0.0148574
1.56  -0.0063925  -0.0099723  -0.00309926  -0.00483484  -0.00947709  -0.0147843
1.58  -0.00620535  -0.00980446  -0.00308215  -0.0048698  -0.0093122  -0.0147133
1.6  -0.00601541  -0.00962466  -0.00306404  -0.00490247  -0.00915259  -0.0146441
1.62  -0.00582297  -0.00943321  -0.00304497  -0.00493285  -0.00899792  -0.0145766
1.64  -0.0056283  -0.00923041  -0.00302497  -0.00496095  -0.00884786  -0.0145105
1.66  -0.00543168  -0.00901659  -0.00300408  -0.00498677  -0.00870209  -0.0144455
1.68  -0.00523337  -0.00879205  -0.00298233  -0.00501031  -0.00856032  -0.0143813
1.7  -0.00503361  -0.00855714  -0.00295975  -0.00503157  -0.00842226  -0.0143178
1.72  -0.00483266  -0.00831217  -0.00293638  -0.00505057  -0.00828766  -0.0142548
1.74  -0.00463074  -0.00805749  -0.00291224  -0.00506731  -0.00815626  -0.0141919
1.76  -0.00442807  -0.00779341  -0.00288738  -0.00508179  -0.00802784  -0.014129
1.78  -0.00422488  -0.00752028  -0.00286182  -0.00509403  -0.00790219  -0.0140659
1.8  -0.00402135  -0.00723844  -0.00283558  -0.00510405  -0.00777909  -0.0140024
1.82  -0.0038177  -0.00694821  -0.00280871  -0.00511184  -0.00765837  -0.0139382
1.84  -0.0036141  -0.00664994  -0.00278122  -0.00511744  -0.00753986  -0.0138733
1.86  -0.00341073  -0.00634396  -0.00275314  -0.00512084  -0.00742339  -0.0138075
1.88  -0.00320776  -0.00603059  -0.0027245  -0.00512207  -0.00730881  -0.0137406
1.9  -0.00300536  -0.00571018  -0.00269534  -0.00512114  -0.007196  -0.0136724
1.92  -0.00280367  -0.00538304  -0.00266566  -0.00511807  -0.00708483  -0.0136029
1.94  -0.00260284  -0.0050495  -0.0026355  -0.00511287  -0.00697519  -0.0135319
1.96  -0.00240301  -0.0047099  -0.00260488  -0.00510557  -0.00686696  -0.0134592
1.98  -0.00220431  -0.00436454  -0.00257383  -0.00509617  -0.00676006  -0.0133849
2  -0.00200687  -0.00401374  -0.00254236  -0.00508471  -0.0066544  -0.0133088
2.02  -0.0018108  -0.00365782  -0.0025105  -0.00507121  -0.0065499  -0.0132308
2.04  -0.00161622  -0.00329708  -0.00247827  -0.00505567  -0.00644649  -0.0131508
2.06  -0.00142322  -0.00293183  -0.00244569  -0.00503813  -0.00634411  -0.0130689
2.08  -0.00123191  -0.00256238  -0.00241279  -0.0050186  -0.0062427  -0.0129848
2.1  -0.00104239  -0.00218902  -0.00237958  -0.00499712  -0.00614221  -0.0128986
2.12  -0.00085474  -0.00181205  -0.00234608  -0.00497369  -0.00604259  -0.0128103
2.14  -0.000669042  -0.00143175  -0.00231231  -0.00494835  -0.00594379  -0.0127197
2.16  -0.000485375  -0.00104841  -0.0022783  -0.00492112  -0.0058458  -0.0126269
2.18  -0.000303814  -0.000662314  -0.00224405  -0.00489202  -0.00574856  -0.0125319
2.2  -0.000124425  -0.000273736  -0.00220958  -0.00486108  -0.00565206  -0.0124345
2.22  5.2726e-05  0.000117052  -0.00217492  -0.00482833  -0.00555626  -0.0123349
2.24  0.000227581  0.000509782  -0.00214008  -0.00479378  -0.00546115  -0.012233
2.26  0.000400085  0.000904192  -0.00210508  -0.00475747  -0.00536671  -0.0121288
2.28  0.000570186  0.00130002  -0.00206992  -0.00471942  -0.00527291  -0.0120222
2.3  0.000737836  0.00169702  -0.00203464  -0.00467966  -0.00517975  -0.0119134
2.32  0.000902993  0.00209494  -0.00199923  -0.00463822  -0.00508721  -0.0118023
2.34  0.00106562  0.00249354  -0.00196373  -0.00459512  -0.00499528  -0.011689
2.36  0.00122567  0.00289258  -0.00192814  -0.0045504  -0.00490396  -0.0115733
2.38  0.00138312  0.00329182  -0.00189247  -0.00450407  -0.00481323  -0.0114555
2.4  0.00153794  0.00369104  -0.00185674  -0.00445618  -0.00472309  -0.0113354
2.42  0.00169009  0.00409002  -0.00182097  -0.00440674  -0.00463353  -0.0112131
2.44  0.00183957  0.00448854  -0.00178516  -0.00435578  -0.00454455  -0.0110887
2.46  0.00198634  0.00488638  -0.00174933  -0.00430334  -0.00445615  -0.0109621
2.48  0.00213038  0.00528335  -0.00171349  -0.00424945  -0.00436833  -0.0108334
2.5  0.00227169  0.00567923  -0.00167765  -0.00419413  -0.00428107  -0.0107027
2.52  0.00241025  0.00607384  -0.00164183  -0.00413741  -0.00419439  -0.0105699
2.54  0.00254605  0.00646698  -0.00160603  -0.00407932  -0.00410828  -0.010435
2.56  0.00267909  0.00685847  -0.00157027  -0.0040199  -0.00402274  -0.0102982
2.58  0.00280935  0.00724813  -0.00153456  -0.00395916  -0.00393778  -0.0101595
2.6  0.00293684  0.00763578  -0.0014989  -0.00389715  -0.00385338  -0.0100188
2.62  0.00306155  0.00802126  -0.00146332  -0.00383389  -0.00376956  -0.00987625
2.64  0.00318349  0.00840441  -0.00142781  -0.00376941  -0.00368631  -0.00973186
2.66  0.00330266  0.00878507  -0.00139238  -0.00370373  -0.00360364  -0.00958567
2.68  0.00341906  0.00916308  -0.00135705  -0.0036369  -0.00352154  -0.00943772
2.7  0.00353271  0.00953831  -0.00132183  -0.00356894  -0.00344002  -0.00928805
2.72  0.00364361  0.00991061  -0.00128672  -0.00349987  -0.00335908  -0.00913669
2.74  0.00375177  0.0102799  -0.00125173  -0.00342973  -0.00327871  -0.00898368
2.76  0.00385721  0.0106459  -0.00121687  -0.00335855  -0.00319893  -0.00882906
2.78  0.00395994  0.0110086  -0.00118214  -0.00328635  -0.00311974  -0.00867287
2.8  0.00405998  0.0113679  -0.00114756  -0.00321317  -0.00304113  -0.00851515
2.82  0.00415734  0.0117237  -0.00111313  -0.00313904  -0.0029631  -0.00835594
2.84  0.00425205  0.0120758  -0.00107886  -0.00306397  -0.00288566  -0.00819528
2.86  0.00434412  0.0124242  -0.00104476  -0.00298801  -0.00280881  -0.00803321
2.88  0.00443357  0.0127687  -0.00101082  -0.00291117  -0.00273255  -0.00786976
2.9  0.00452043  0.0131093  -0.000977068  -0.0028335  -0.00265689  -0.00770498
2.92  0.00460473  0.0134458  -0.000943495  -0.00275501  -0.00258181  -0.0075389
2.94  0.00468648  0.0137783  -0.000910112  -0.00267573  -0.00250733  -0.00737156
2.96  0.00476572  0.0141065  -0.000876923  -0.00259569  -0.00243345  -0.00720301
2.98  0.00484246  0.0144305  -0.000843935  -0.00251493  -0.00236016  -0.00703328
3  0.00491675  0.0147502  -0.000811151  -0.00243345  -0.00228747  -0.00686241
3.02  0.0049886  0.0150656  -0.000778578  -0.0023513  -0.00221537  -0.00669043
3.04  0.00505805  0.0153765  -0.000746219  -0.0022685  -0.00214388  -0.00651739
3.06  0.00512512  0.0156829  -0.000714078  -0.00218508  -0.00207298  -0.00634332
3.08  0.00518985  0.0159848  -0.000682162  -0.00210106  -0.00200268  -0.00616826
3.1  0.00525228  0.0162821  -0.000650472  -0.00201646  -0.00193298  -0.00599225
3.12  0.00531242  0.0165748  -0.000619014  -0.00193132  -0.00186388  -0.00581532
3.14  0.00537032  0.0168628  -0.00058779  -0.00184566  -0.00179538  -0.00563751
3.16  0.00542601  0.0171462  -0.000556805  -0.0017595  -0.00172749  -0.00545886
3.18  0.00547953  0.0174249  -0.000526062  -0.00167288  -0.00166019  -0.0052794
3.2  0.00553089  0.0176989  -0.000495563  -0.0015858  -0.00159349  -0.00509917
3.22  0.00558015  0.0179681  -0.000465313  -0.00149831  -0.00152739  -0.0049182
3.24  0.00562734  0.0182326  -0.000435313  -0.00141041  -0.00146189  -0.00473653
3.26  0.00567249  0.0184923  -0.000405567  -0.00132215  -0.00139699  -0.00455419
3.28  0.00571563  0.0187473  -0.000376077  -0.00123353  -0.00133269  -0.00437123
3.3  0.0057568  0.0189974  -0.000346845  -0.00114459  -0.00126899  -0.00418766
3.32  0.00579604  0.0192429  -0.000317874  -0.00105534  -0.00120588  -0.00400353
3.34  0.00583339  0.0194835  -0.000289166  -0.000965814  -0.00114337  -0.00381887
3.36  0.00586887  0.0197194  -0.000260722  -0.000876028  -0.00108146  -0.00363371
3.38  0.00590253  0.0199506  -0.000232546  -0.000786005  -0.00102014  -0.00344808
3.4  0.0059344  0.020177  -0.000204638  -0.000695768  -0.00095942  -0.00326203
3.42  0.00596452  0.0203987  -0.000177  -0.000605339  -0.000899289  -0.00307557
3.44  0.00599292  0.0206156  -0.000149633  -0.000514738  -0.00083975  -0.00288874
3.46  0.00601964  0.0208279  -0.00012254  -0.000423987  -0.000780802  -0.00270157
3.48  0.00604471  0.0210356  -9.57204e-05  -0.000333107  -0.000722443  -0.0025141
3.5  0.00606817  0.0212386  -6.91764e-05  -0.000242118  -0.000664672  -0.00232635
3.52  0.00609005  0.021437  -4.29089e-05  -0.000151039  -0.000607487  -0.00213835
3.54  0.00611039  0.0216308  -1.69188e-05  -5.98924e-05  -0.000550887  -0.00195014
3.56  0.00612923  0.0218201  8.79319e-06  3.13037e-05  -0.00049487  -0.00176174
3.58  0.00614659  0.0220048  3.42262e-05  0.00012253  -0.000439435  -0.00157318
3.6  0.00616252  0.0221851  5.93796e-05  0.000213766  -0.000384579  -0.00138449
3.62  0.00617705  0.0223609  8.42528e-05  0.000304995  -0.000330302  -0.00119569
3.64  0.0061902  0.0225323  0.000108845  0.000396197  -0.000276601  -0.00100683
3.66  0.00620202  0.0226994  0.000133157  0.000487355  -0.000223474  -0.000817913
3.68  0.00621254  0.0228621  0.000157187  0.000578449  -0.000170919  -0.000628981
3.7  0.00622178  0.0230206  0.000180936  0.000669464  -0.000118934  -0.000440055
3.72  0.00622979  0.0231748  0.000204403  0.00076038  -6.75172e-05  -0.000251164
3.74  0.00623659  0.0233249  0.000227589  0.000851182  -1.66663e-05  -6.23321e-05
3.76  0.00624222  0.0234707  0.000250493  0.000941853  3.36209e-05  0.000126415
3.78  0.0062467  0.0236125  0.000273115  0.00103238  8.33468e-05  0.000315051
3.8  0.00625007  0.0237503  0.000295456  0.00112273  0.000132514  0.000503552
3.82  0.00625236  0.023884  0.000317516  0.00121291  0.000181124  0.000691894
3.84  0.0062536  0.0240138  0.000339295  0.00130289  0.00022918  0.000880052
3.86  0.00625381  0.0241397  0.000360794  0.00139266  0.000276684  0.001068
3.88  0.00625302  0.0242617  0.000382012  0.00148221  0.00032364  0.00125572
3.9  0.00625128  0.02438  0.000402952  0.00157151  0.000370048  0.00144319
3.92  0.00624859  0.0244945  0.000423612  0.00166056  0.000415913  0.00163038
3.94  0.00624499  0.0246053  0.000443994  0.00174934  0.000461236  0.00181727
3.96  0.00624051  0.0247124  0.000464099  0.00183783  0.000506021  0.00200384
3.98  0.00623518  0.024816  0.000483926  0.00192603  0.00055027  0.00219007
4  0.00622901  0.024916  0.000503478  0.00201391  0.000593985  0.00237594
4.02  0.00622204  0.0250126  0.000522755  0.00210147  0.000637171  0.00256143
4.04  0.00621428  0.0251057  0.000541757  0.0021887  0.000679828  0.00274651
4.06  0.00620578  0.0251955  0.000560486  0.00227557  0.000721962  0.00293116
4.08  0.00619654  0.0252819  0.000578943  0.00236209  0.000763573  0.00311538
4.1  0.0061866  0.025365  0.000597128  0.00244823  0.000804666  0.00329913
4.12  0.00617597  0.025445  0.000615044  0.00253398  0.000845243  0.0034824
4.14  0.00616468  0.0255218  0.00063269  0.00261934  0.000885308  0.00366517
4.16  0.00615275  0.0255955  0.000650069  0.00270429  0.000924862  0.00384743
4.18  0.00614021  0.0256661  0.000667181  0.00278882  0.00096391  0.00402914
4.2  0.00612707  0.0257337  0.000684028  0.00287292  0.00100245  0.00421031
4.22  0.00611335  0.0257984  0.000700611  0.00295658  0.0010405  0.0043909
4.24  0.00609908  0.0258601  0.000716932  0.00303979  0.00107805  0.00457091
4.26  0.00608428  0.025919  0.000732991  0.00312254  0.0011151  0.00475032
4.28  0.00606896  0.0259752  0.00074879  0.00320482  0.00115166  0.0049291
4.3  0.00605315  0.0260285  0.000764331  0.00328662  0.00118773  0.00510725
4.32  0.00603686  0.0260792  0.000779616  0.00336794  0.00122332  0.00528475
4.34  0.00602011  0.0261273  0.000794645  0.00344876  0.00125843  0.00546159
4.36  0.00600292  0.0261727  0.00080942  0.00352907  0.00129306  0.00563774
4.38  0.0059853  0.0262156  0.000823943  0.00360887  0.00132721  0.0058132
4.4  0.00596727  0.026256  0.000838216  0.00368815  0.0013609  0.00598795
4.42  0.00594886  0.026294  0.00085224  0.0037669  0.00139411  0.00616198
4.44  0.00593007  0.0263295  0.000866016  0.00384511  0.00142686  0.00633528
4.46  0.00591092  0.0263627  0.000879547  0.00392278  0.00145915  0.00650782
4.48  0.00589143  0.0263936  0.000892835  0.0039999  0.00149098  0.00667961
4.5  0.0058716  0.0264222  0.00090588  0.00407646  0.00152236  0.00685062
4.52  0.00585146  0.0264486  0.000918685  0.00415246  0.00155328  0.00702084
4.54  0.00583102  0.0264728  0.000931252  0.00422788  0.00158376  0.00719027
4.56  0.00581029  0.0264949  0.000943582  0.00430273  0.00161379  0.00735889
4.58  0.00578929  0.0265149  0.000955678  0.004377  0.00164338  0.00752669
4.6  0.00576802  0.0265329  0.00096754  0.00445068  0.00167253  0.00769366
4.62  0.00574651  0.0265489  0.000979172  0.00452377  0.00170125  0.00785978
4.64  0.00572476  0.0265629  0.000990574  0.00459626  0.00172954  0.00802506
4.66  0.00570278  0.026575  0.00100175  0.00466815  0.0017574  0.00818947
4.68  0.00568059  0.0265852  0.0010127  0.00473943  0.00178483  0.00835302
4.7  0.00565819  0.0265935  0.00102343  0.0048101  0.00181185  0.00851568
4.72  0.00563561  0.0266001  0.00103393  0.00488015  0.00183844  0.00867745
4.74  0.00561284  0.0266049  0.00104422  0.00494959  0.00186463  0.00883833
4.76  0.0055899  0.0266079  0.00105429  0.0050184  0.0018904  0.0089983
4.78  0.0055668  0.0266093  0.00106414  0.00508658  0.00191576  0.00915735
4.8  0.00554354  0.026609  0.00107378  0.00515414  0.00194073  0.00931548
4.82  0.00552014  0.0266071  0.00108321  0.00522106  0.00196529  0.00947269
4.84  0.00549661  0.0266036  0.00109243  0.00528734  0.00198945  0.00962895
4.86  0.00547295  0.0265985  0.00110144  0.00535299  0.00201322  0.00978427
4.88  0.00544918  0.026592  0.00111024  0.00541799  0.00203661  0.00993864
4.9  0.00542529  0.0265839  0.00111885  0.00548235  0.0020596  0.010092
4.92  0.00540131  0.0265744  0.00112725  0.00554607  0.00208221  0.0102445
4.94  0.00537723  0.0265635  0.00113545  0.00560914  0.00210445  0.010396
4.96  0.00535306  0.0265512  0.00114346  0.00567155  0.0021263  0.0105465
4.98  0.00532882  0.0265375  0.00115127  0.00573332  0.00214779  0.010696
5  0.0053045  0.0265225  0.00115889  0.00579444  0.0021689  0.0108445
5.02  0.00528012  0.0265062  0.00116632  0.00585491  0.00218965  0.0109921
5.04  0.00525568  0.0264886  0.00117355  0.00591472  0.00221004  0.0111386
5.06  0.00523118  0.0264698  0.00118061  0.00597387  0.00223007  0.0112842
5.08  0.00520664  0.0264497  0.00118748  0.00603237  0.00224974  0.0114287
5.1  0.00518206  0.0264285  0.00119416  0.00609022  0.00226906  0.0115722
5.12  0.00515744  0.0264061  0.00120067  0.00614741  0.00228803  0.0117147
5.14  0.00513279  0.0263825  0.00120699  0.00620394  0.00230666  0.0118562
5.16  0.00510812  0.0263579  0.00121314  0.00625982  0.00232494  0.0119967
5.18  0.00508342  0.0263321  0.00121912  0.00631504  0.00234289  0.0121362
5.2  0.00505871  0.0263053  0.00122493  0.00636961  0.0023605  0.0122746
5.22  0.00503399  0.0262775  0.00123056  0.00642352  0.00237778  0.012412
5.24  0.00500927  0.0262486  0.00123603  0.00647678  0.00239473  0.0125484
5.26  0.00498454  0.0262187  0.00124133  0.00652939  0.00241135  0.0126837
5.28  0.00495982  0.0261878  0.00124647  0.00658134  0.00242765  0.012818
5.3  0.0049351  0.026156  0.00125144  0.00663264  0.00244364  0.0129513
5.32  0.0049104  0.0261233  0.00125626  0.0066833  0.0024593  0.0130835
5.34  0.00488571  0.0260897  0.00126092  0.0067333  0.00247466  0.0132147
5.36  0.00486103  0.0260551  0.00126542  0.00678266  0.00248971  0.0133448
5.38  0.00483638  0.0260197  0.00126977  0.00683137  0.00250445  0.0134739
5.4  0.00481175  0.0259835  0.00127397  0.00687944  0.00251888  0.013602
5.42  0.00478715  0.0259464  0.00127802  0.00692686  0.00253302  0.013729
5.44  0.00476259  0.0259085  0.00128192  0.00697365  0.00254687  0.013855
5.46  0.00473805  0.0258698  0.00128568  0.0070198  0.00256042  0.0139799
5.48  0.00471356  0.0258303  0.00128929  0.00706531  0.00257368  0.0141037
5.5  0.0046891  0.0257901  0.00129276  0.00711019  0.00258665  0.0142266
5.52  0.00466469  0.0257491  0.0012961  0.00715444  0.00259934  0.0143484
5.54  0.00464032  0.0257074  0.00129929  0.00719807  0.00261175  0.0144691
5.56  0.004616  0.025665  0.00130235  0.00724106  0.00262388  0.0145888
5.58  0.00459173  0.0256219  0.00130528  0.00728344  0.00263574  0.0147074
5.6  0.00456751  0.0255781  0.00130807  0.00732519  0.00264733  0.014825
5.62  0.00454335  0.0255336  0.00131073  0.00736633  0.00265864  0.0149416
5.64  0.00451924  0.0254885  0.00131327  0.00740685  0.0026697  0.0150571
5.66  0.00449519  0.0254428  0.00131568  0.00744676  0.00268049  0.0151716
5.68  0.00447121  0.0253965  0.00131797  0.00748606  0.00269102  0.015285
5.7  0.00444728  0.0253495  0.00132013  0.00752476  0.0027013  0.0153974
5.72  0.00442342  0.025302  0.00132218  0.00756286  0.00271132  0.0155088
5.74  0.00439963  0.0252539  0.0013241  0.00760036  0.00272109  0.0156191
5.76  0.0043759  0.0252052  0.00132591  0.00763726  0.00273062  0.0157284
5.78  0.00435224  0.0251559  0.00132761  0.00767358  0.0027399  0.0158366
5.8  0.00432865  0.0251062  0.00132919  0.0077093  0.00274894  0.0159439
5.82  0.00430514  0.0250559  0.00133066  0.00774445  0.00275774  0.0160501
5.84  0.00428169  0.0250051  0.00133202  0.00777901  0.00276631  0.0161552
5.86  0.00425833  0.0249538  0.00133328  0.00781299  0.00277464  0.0162594
5.88  0.00423503  0.024902  0.00133442  0.00784641  0.00278274  0.0163625
5.9  0.00421182  0.0248497  0.00133547  0.00787925  0.00279062  0.0164646
5.92  0.00418868  0.024797  0.00133641  0.00791153  0.00279827  0.0165657
5.94  0.00416563  0.0247438  0.00133725  0.00794325  0.0028057  0.0166658
5.96  0.00414265  0.0246902  0.00133799  0.00797441  0.0028129  0.0167649
5.98  0.00411976  0.0246361  0.00133863  0.00800502  0.0028199  0.016863
6  0.00409694  0.0245817  0.00133918  0.00803508  0.00282668  0.0169601
6.02  0.00407421  0.0245268  0.00133963  0.00806459  0.00283324  0.0170561
6.04  0.00405157  0.0244715  0.00133999  0.00809357  0.0028396  0.0171512
6.06  0.00402901  0.0244158  0.00134027  0.00812201  0.00284575  0.0172453
6.08  0.00400654  0.0243597  0.00134045  0.00814991  0.0028517  0.0173384
6.1  0.00398415  0.0243033  0.00134054  0.00817729  0.00285745  0.0174305
6.12  0.00396185  0.0242465  0.00134055  0.00820415  0.002863  0.0175216
6.14  0.00393964  0.0241894  0.00134047  0.00823048  0.00286836  0.0176117
6.16  0.00391752  0.0241319  0.00134031  0.0082563  0.00287352  0.0177009
6.18  0.00389548  0.0240741  0.00134007  0.00828161  0.00287849  0.017789
6.2  0.00387354  0.0240159  0.00133974  0.00830641  0.00288327  0.0178763
6.22  0.00385169  0.0239575  0.00133934  0.00833071  0.00288786  0.0179625
6.24  0.00382992  0.0238987  0.00133887  0.00835452  0.00289228  0.0180478
6.26  0.00380825  0.0238397  0.00133831  0.00837783  0.00289651  0.0181321
6.28  0.00378667  0.0237803  0.00133768  0.00840065  0.00290056  0.0182155
6.3  0.00376519  0.0237207  0.00133698  0.00842299  0.00290443  0.0182979
6.32  0.00374379  0.0236608  0.00133621  0.00844484  0.00290814  0.0183794
6.34  0.00372249  0.0236006  0.00133537  0.00846622  0.00291166  0.01846
6.36  0.00370128  0.0235402  0.00133445  0.00848713  0.00291502  0.0185396
6.38  0.00368017  0.0234795  0.00133348  0.00850758  0.00291822  0.0186182
6.4  0.00365915  0.0234186  0.00133243  0.00852756  0.00292124  0.018696
6.42  0.00363823  0.0233574  0.00133132  0.00854708  0.00292411  0.0187728
6.44  0.00361739  0.023296  0.00133015  0.00856615  0.00292681  0.0188487
6.46  0.00359666  0.0232344  0.00132891  0.00858477  0.00292936  0.0189236
6.48  0.00357602  0.0231726  0.00132761  0.00860294  0.00293175  0.0189977
6.5  0.00355547  0.0231106  0.00132626  0.00862068  0.00293398  0.0190709
6.52  0.00353502  0.0230484  0.00132484  0.00863798  0.00293606  0.0191431
6.54  0.00351467  0.0229859  0.00132337  0.00865485  0.00293799  0.0192145
6.56  0.00349441  0.0229233  0.00132184  0.00867129  0.00293978  0.0192849
6.58  0.00347425  0.0228606  0.00132026  0.00868731  0.00294141  0.0193545
6.6  0.00345418  0.0227976  0.00131862  0.00870291  0.00294291  0.0194232
6.62  0.00343421  0.0227345  0.00131693  0.00871809  0.00294426  0.019491
6.64  0.00341434  0.0226712  0.00131519  0.00873287  0.00294547  0.0195579
6.66  0.00339456  0.0226078  0.0013134  0.00874724  0.00294654  0.019624
6.68  0.00337488  0.0225442  0.00131156  0.00876121  0.00294748  0.0196892
6.7  0.0033553  0.0224805  0.00130967  0.00877478  0.00294828  0.0197535
6.72  0.00333581  0.0224166  0.00130773  0.00878796  0.00294895  0.0198169
6.74  0.00331642  0.0223527  0.00130575  0.00880075  0.00294949  0.0198795
6.76  0.00329712  0.0222886  0.00130372  0.00881316  0.0029499  0.0199413
6.78  0.00327793  0.0222243  0.00130165  0.00882519  0.00295018  0.0200022
6.8  0.00325882  0.02216  0.00129953  0.00883684  0.00295034  0.0200623
6.82  0.00323982  0.0220956  0.00129738  0.00884812  0.00295037  0.0201215
6.84  0.00322091  0.022031  0.00129518  0.00885903  0.00295028  0.0201799
6.86  0.0032021  0.0219664  0.00129294  0.00886958  0.00295008  0.0202375
6.88  0.00318338  0.0219017  0.00129066  0.00887977  0.00294975  0.0202943
6.9  0.00316476  0.0218369  0.00128835  0.0088896  0.00294931  0.0203502
6.92  0.00314624  0.021772  0.001286  0.00889909  0.00294875  0.0204053
6.94  0.00312781  0.021707  0.00128361  0.00890822  0.00294808  0.0204597
6.96  0.00310948  0.021642  0.00128118  0.00891702  0.0029473  0.0205132
6.98  0.00309124  0.0215769  0.00127872  0.00892547  0.0029464  0.0205659
7  0.0030731  0.0215117  0.00127623  0.00893359  0.0029454  0.0206178
7.02  0.00305506  0.0214465  0.0012737  0.00894138  0.00294429  0.0206689
7.04  0.00303711  0.0213813  0.00127114  0.00894884  0.00294308  0.0207193
7.06  0.00301926  0.021316  0.00126855  0.00895597  0.00294176  0.0207688
7.08  0.0030015  0.0212506  0.00126593  0.00896279  0.00294034  0.0208176
7.1  0.00298384  0.0211852  0.00126328  0.00896928  0.00293882  0.0208656
7.12  0.00296627  0.0211198  0.0012606  0.00897547  0.0029372  0.0209129
7.14  0.0029488  0.0210544  0.00125789  0.00898135  0.00293549  0.0209594
7.16  0.00293142  0.0209889  0.00125516  0.00898692  0.00293367  0.0210051
7.18  0.00291413  0.0209235  0.00125239  0.00899219  0.00293176  0.0210501
7.2  0.00289694  0.020858  0.00124961  0.00899716  0.00292976  0.0210943
7.22  0.00287984  0.0207925  0.00124679  0.00900184  0.00292767  0.0211378
7.24  0.00286284  0.020727  0.00124395  0.00900623  0.00292548  0.0211805
7.26  0.00284593  0.0206615  0.00124109  0.00901033  0.00292321  0.0212225
7.28  0.00282912  0.020596  0.00123821  0.00901415  0.00292084  0.0212637
7.3  0.00281239  0.0205305  0.0012353  0.00901768  0.00291839  0.0213043
7.32  0.00279576  0.020465  0.00123237  0.00902094  0.00291586  0.0213441
7.34  0.00277923  0.0203995  0.00122942  0.00902392  0.00291324  0.0213832
7.36  0.00276278  0.0203341  0.00122645  0.00902664  0.00291054  0.0214216
7.38  0.00274643  0.0202686  0.00122345  0.00902909  0.00290775  0.0214592
7.4  0.00273017  0.0202032  0.00122044  0.00903127  0.00290489  0.0214962
7.42  0.002714  0.0201379  0.00121741  0.00903319  0.00290195  0.0215324
7.44  0.00269792  0.0200725  0.00121436  0.00903486  0.00289893  0.021568
7.46  0.00268193  0.0200072  0.0012113  0.00903627  0.00289583  0.0216029
7.48  0.00266603  0.0199419  0.00120821  0.00903743  0.00289265  0.0216371
7.5  0.00265023  0.0198767  0.00120511  0.00903835  0.00288941  0.0216706
7.52  0.00263451  0.0198115  0.001202  0.00903901  0.00288609  0.0217034
7.54  0.00261889  0.0197464  0.00119886  0.00903944  0.00288269  0.0217355
7.56  0.00260335  0.0196813  0.00119572  0.00903963  0.00287923  0.021767
7.58  0.0025879  0.0196163  0.00119256  0.00903958  0.00287569  0.0217978
7.6  0.00257254  0.0195513  0.00118938  0.0090393  0.00287209  0.0218279
7.62  0.00255728  0.0194864  0.00118619  0.00903879  0.00286842  0.0218574
7.64  0.00254209  0.0194216  0.00118299  0.00903805  0.00286468  0.0218862
7.66  0.002527  0.0193568  0.00117978  0.00903708  0.00286088  0.0219144
7.68  0.002512  0.0192921  0.00117655  0.0090359  0.00285701  0.0219419
7.7  0.00249708  0.0192275  0.00117331  0.0090345  0.00285308  0.0219687
7.72  0.00248225  0.019163  0.00117006  0.00903288  0.00284909  0.021995
7.74  0.00246751  0.0190985  0.0011668  0.00903105  0.00284504  0.0220206
7.76  0.00245285  0.0190341  0.00116353  0.009029  0.00284092  0.0220455
7.78  0.00243828  0.0189698  0.00116025  0.00902675  0.00283675  0.0220699
7.8  0.00242379  0.0189056  0.00115696  0.0090243  0.00283251  0.0220936
7.82  0.0024094  0.0188415  0.00115366  0.00902164  0.00282822  0.0221167
7.84  0.00239508  0.0187774  0.00115035  0.00901878  0.00282388  0.0221392
7.86  0.00238085  0.0187135  0.00114704  0.00901572  0.00281947  0.0221611
7.88  0.00236671  0.0186497  0.00114371  0.00901247  0.00281501  0.0221823
7.9  0.00235265  0.0185859  0.00114038  0.00900902  0.0028105  0.022203
7.92  0.00233867  0.0185223  0.00113704  0.00900539  0.00280594  0.022223
7.94  0.00232478  0.0184587  0.0011337  0.00900157  0.00280132  0.0222425
7.96  0.00231097  0.0183953  0.00113035  0.00899756  0.00279665  0.0222614
7.98  0.00229724  0.018332  0.00112699  0.00899336  0.00279193  0.0222796
8  0.00228359  0.0182687  0.00112362  0.00898899  0.00278717  0.0222973
8.02  0.00227003  0.0182056  0.00112025  0.00898444  0.00278235  0.0223144
8.04  0.00225655  0.0181427  0.00111688  0.00897971  0.00277748  0.022331
8.06  0.00224315  0.0180798  0.0011135  0.00897481  0.00277257  0.0223469
8.08  0.00222983  0.018017  0.00111012  0.00896974  0.00276762  0.0223623
8.1  0.00221659  0.0179544  0.00110673  0.00896449  0.00276261  0.0223772
8.12  0.00220343  0.0178919  0.00110334  0.00895908  0.00275756  0.0223914
8.14  0.00219035  0.0178295  0.00109994  0.0089535  0.00275247  0.0224051
8.16  0.00217735  0.0177672  0.00109654  0.00894776  0.00274734  0.0224183
8.18  0.00216443  0.0177051  0.00109314  0.00894186  0.00274216  0.0224309
8.2  0.00215159  0.0176431  0.00108973  0.0089358  0.00273694  0.0224429
8.22  0.00213883  0.0175812  0.00108632  0.00892958  0.00273168  0.0224544
8.24  0.00212615  0.0175194  0.00108291  0.00892321  0.00272638  0.0224654
8.26  0.00211354  0.0174578  0.0010795  0.00891668  0.00272104  0.0224758
8.28  0.00210101  0.0173963  0.00107609  0.00891  0.00271566  0.0224857
8.3  0.00208855  0.017335  0.00107267  0.00890318  0.00271025  0.0224951
8.32  0.00207618  0.0172738  0.00106925  0.0088962  0.0027048  0.0225039
8.34  0.00206388  0.0172127  0.00106584  0.00888908  0.00269931  0.0225122
8.36  0.00205165  0.0171518  0.00106242  0.00888181  0.00269378  0.02252
8.38  0.0020395  0.017091  0.001059  0.00887441  0.00268822  0.0225273
8.4  0.00202743  0.0170304  0.00105558  0.00886686  0.00268262  0.022534
8.42  0.00201543  0.0169699  0.00105216  0.00885917  0.002677  0.0225403
8.44  0.0020035  0.0169095  0.00104874  0.00885135  0.00267133  0.022546
8.46  0.00199165  0.0168493  0.00104532  0.00884339  0.00266564  0.0225513
8.48  0.00197987  0.0167893  0.0010419  0.0088353  0.00265991  0.022556
8.5  0.00196816  0.0167294  0.00103848  0.00882707  0.00265415  0.0225603
8.52  0.00195653  0.0166696  0.00103506  0.00881872  0.00264836  0.0225641
8.54  0.00194497  0.01661  0.00103164  0.00881024  0.00264254  0.0225673
8.56  0.00193348  0.0165506  0.00102823  0.00880163  0.00263669  0.0225701
8.58  0.00192206  0.0164913  0.00102481  0.00879289  0.00263082  0.0225724
8.6  0.00191071  0.0164321  0.0010214  0.00878403  0.00262491  0.0225742
8.62  0.00189944  0.0163732  0.00101799  0.00877505  0.00261898  0.0225756
8.64  0.00188823  0.0163143  0.00101458  0.00876595  0.00261302  0.0225765
8.66  0.0018771  0.0162557  0.00101117  0.00875673  0.00260703  0.0225769
8.68  0.00186603  0.0161971  0.00100776  0.00874739  0.00260102  0.0225768
8.7  0.00185503  0.0161388  0.00100436  0.00873794  0.00259498  0.0225763
8.72  0.0018441  0.0160806  0.00100096  0.00872837  0.00258891  0.0225753
8.74  0.00183324  0.0160226  0.000997562  0.00871869  0.00258282  0.0225739
8.76  0.00182245  0.0159647  0.000994167  0.0087089  0.00257671  0.022572
8.78  0.00181173  0.015907  0.000990774  0.008699  0.00257058  0.0225697
8.8  0.00180107  0.0158494  0.000987384  0.00868898  0.00256442  0.0225669
8.82  0.00179048  0.015792  0.000983998  0.00867886  0.00255824  0.0225637
8.84  0.00177995  0.0157348  0.000980615  0.00866864  0.00255204  0.02256
8.86  0.0017695  0.0156777  0.000977235  0.00865831  0.00254581  0.0225559
8.88  0.0017591  0.0156208  0.000973859  0.00864787  0.00253957  0.0225514
8.9  0.00174878  0.0155641  0.000970487  0.00863733  0.0025333  0.0225464
8.92  0.00173851  0.0155075  0.000967119  0.0086267  0.00252702  0.022541
8.94  0.00172832  0.0154512  0.000963754  0.00861596  0.00252071  0.0225352
8.96  0.00171818  0.0153949  0.000960393  0.00860512  0.00251439  0.022529
8.98  0.00170811  0.0153389  0.000957037  0.00859419  0.00250805  0.0225223
9  0.00169811  0.015283  0.000953685  0.00858316  0.00250169  0.0225152
9.02  0.00168816  0.0152272  0.000950337  0.00857204  0.00249532  0.0225078
9.04  0.00167828  0.0151717  0.000946994  0.00856082  0.00248892  0.0224999
9.06  0.00166846  0.0151163  0.000943655  0.00854951  0.00248251  0.0224916
9.08  0.00165871  0.0150611  0.000940321  0.00853811  0.00247609  0.0224829
9.1  0.00164901  0.015006  0.000936992  0.00852662  0.00246965  0.0224738
9.12  0.00163938  0.0149511  0.000933667  0.00851504  0.00246319  0.0224643
9.14  0.0016298  0.0148964  0.000930348  0.00850338  0.00245672  0.0224544
9.16  0.00162029  0.0148419  0.000927033  0.00849162  0.00245024  0.0224442
9.18  0.00161084  0.0147875  0.000923724  0.00847979  0.00244374  0.0224335
9.2  0.00160144  0.0147333  0.00092042  0.00846786  0.00243722  0.0224225
9.22  0.00159211  0.0146792  0.000917121  0.00845586  0.0024307  0.022411
9.24  0.00158283  0.0146254  0.000913828  0.00844377  0.00242416  0.0223992
9.26  0.00157362  0.0145717  0.00091054  0.0084316  0.00241761  0.0223871
9.28  0.00156446  0.0145182  0.000907258  0.00841935  0.00241105  0.0223745
9.3  0.00155536  0.0144648  0.000903981  0.00840702  0.00240447  0.0223616
9.32  0.00154631  0.0144116  0.00090071  0.00839462  0.00239789  0.0223483
9.34  0.00153732  0.0143586  0.000897445  0.00838213  0.00239129  0.0223347
9.36  0.00152839  0.0143058  0.000894185  0.00836957  0.00238469  0.0223207
9.38  0.00151952  0.0142531  0.000890932  0.00835694  0.00237807  0.0223063
9.4  0.0015107  0.0142006  0.000887684  0.00834423  0.00237145  0.0222916
9.42  0.00150194  0.0141483  0.000884443  0.00833145  0.00236481  0.0222765
9.44  0.00149323  0.0140961  0.000881207  0.0083186  0.00235817  0.0222611
9.46  0.00148458  0.0140441  0.000877978  0.00830567  0.00235152  0.0222453
9.48  0.00147598  0.0139923  0.000874755  0.00829268  0.00234486  0.0222292
9.5  0.00146744  0.0139407  0.000871539  0.00827962  0.00233819  0.0222128
9.52  0.00145895  0.0138892  0.000868328  0.00826649  0.00233151  0.022196
9.54  0.00145052  0.0138379  0.000865125  0.00825329  0.00232483  0.0221789
9.56  0.00144213  0.0137868  0.000861927  0.00824002  0.00231814  0.0221615
9.58  0.0014338  0.0137358  0.000858736  0.00822669  0.00231145  0.0221437
9.6  0.00142552  0.013685  0.000855552  0.0082133  0.00230475  0.0221256
9.62  0.0014173  0.0136344  0.000852374  0.00819984  0.00229804  0.0221072
9.64  0.00140913  0.013584  0.000849203  0.00818632  0.00229133  0.0220884
9.66  0.001401  0.0135337  0.000846039  0.00817274  0.00228461  0.0220694
9.68  0.00139293  0.0134836  0.000842881  0.00815909  0.00227789  0.02205
9.7  0.00138491  0.0134336  0.000839731  0.00814539  0.00227116  0.0220303
9.72  0.00137694  0.0133839  0.000836587  0.00813162  0.00226443  0.0220103
9.74  0.00136902  0.0133343  0.00083345  0.0081178  0.0022577  0.02199
9.76  0.00136115  0.0132848  0.00083032  0.00810392  0.00225096  0.0219694
9.78  0.00135333  0.0132355  0.000827197  0.00808998  0.00224422  0.0219485
9.8  0.00134556  0.0131864  0.000824081  0.00807599  0.00223748  0.0219273
9.82  0.00133783  0.0131375  0.000820972  0.00806194  0.00223073  0.0219058
9.84  0.00133016  0.0130888  0.00081787  0.00804784  0.00222398  0.021884
9.86  0.00132253  0.0130402  0.000814775  0.00803369  0.00221723  0.0218619
9.88  0.00131495  0.0129917  0.000811688  0.00801948  0.00221048  0.0218396
9.9  0.00130742  0.0129435  0.000808608  0.00800522  0.00220373  0.0218169
9.92  0.00129994  0.0128954  0.000805535  0.0079909  0.00219697  0.021794
9.94  0.0012925  0.0128474  0.000802469  0.00797654  0.00219022  0.0217708
9.96  0.00128511  0.0127997  0.00079941  0.00796213  0.00218346  0.0217473
9.98  0.00127776  0.0127521  0.000796359  0.00794766  0.0021767  0.0217235
10  0.00127046  0.0127046  0.000793315  0.00793315  0.00216995  0.0216995
10.02  0.00126321  0.0126573  0.000790279  0.0079186  0.00216319  0.0216752
10.04  0.001256  0.0126102  0.00078725  0.00790399  0.00215644  0.0216506
10.06  0.00124884  0.0125633  0.000784229  0.00788934  0.00214968  0.0216258
10.08  0.00124172  0.0125165  0.000781215  0.00787465  0.00214293  0.0216007
10.1  0.00123464  0.0124699  0.000778208  0.0078599  0.00213617  0.0215753
10.12  0.00122761  0.0124234  0.000775209  0.00784512  0.00212942  0.0215497
10.14  0.00122062  0.0123771  0.000772218  0.00783029  0.00212267  0.0215239
10.16  0.00121368  0.012331  0.000769234  0.00781542  0.00211592  0.0214978
10.18  0.00120678  0.012285  0.000766258  0.00780051  0.00210918  0.0214714
10.2  0.00119992  0.0122392  0.00076329  0.00778556  0.00210243  0.0214448
10.22  0.00119311  0.0121935  0.000760329  0.00777056  0.00209569  0.021418
10.24  0.00118633  0.0121481  0.000757376  0.00775553  0.00208895  0.0213909
10.26  0.0011796  0.0121027  0.00075443  0.00774045  0.00208222  0.0213636
10.28  0.00117291  0.0120575  0.000751493  0.00772534  0.00207549  0.021336
10.3  0.00116626  0.0120125  0.000748563  0.00771019  0.00206876  0.0213082
10.32  0.00115966  0.0119677  0.00074564  0.00769501  0.00206203  0.0212802
10.34  0.00115309  0.011923  0.000742726  0.00767978  0.00205531  0.0212519
10.36  0.00114657  0.0118784  0.000739819  0.00766453  0.0020486  0.0212235
10.38  0.00114008  0.011834  0.00073692  0.00764923  0.00204188  0.0211948
10.4  0.00113363  0.0117898  0.000734029  0.0076339  0.00203518  0.0211658
10.42  0.00112723  0.0117457  0.000731146  0.00761854  0.00202847  0.0211367
10.44  0.00112086  0.0117018  0.00072827  0.00760314  0.00202178  0.0211074
10.46  0.00111453  0.011658  0.000725403  0.00758771  0.00201508  0.0210778
10.48  0.00110825  0.0116144  0.000722543  0.00757225  0.0020084  0.021048
10.5  0.001102  0.011571  0.000719691  0.00755676  0.00200172  0.021018
10.52  0.00109578  0.0115277  0.000716848  0.00754124  0.00199504  0.0209878
10.54  0.00108961  0.0114845  0.000714012  0.00752568  0.00198837  0.0209574
10.56  0.00108348  0.0114415  0.000711184  0.0075101  0.00198171  0.0209268
10.58  0.00107738  0.0113986  0.000708364  0.00749449  0.00197505  0.020896
10.6  0.00107132  0.0113559  0.000705551  0.00747885  0.0019684  0.020865
10.62  0.00106529  0.0113134  0.000702747  0.00746318  0.00196176  0.0208339
10.64  0.0010593  0.011271  0.000699951  0.00744748  0.00195512  0.0208025
10.66  0.00105335  0.0112288  0.000697163  0.00743176  0.00194849  0.0207709
10.68  0.00104744  0.0111867  0.000694383  0.00741601  0.00194187  0.0207391
10.7  0.00104156  0.0111447  0.00069161  0.00740023  0.00193525  0.0207072
10.72  0.00103572  0.0111029  0.000688846  0.00738443  0.00192864  0.0206751
10.74  0.00102991  0.0110612  0.00068609  0.00736861  0.00192204  0.0206428
10.76  0.00102414  0.0110197  0.000683342  0.00735276  0.00191545  0.0206103
10.78  0.0010184  0.0109784  0.000680601  0.00733688  0.00190887  0.0205776
10.8  0.0010127  0.0109371  0.000677869  0.00732099  0.00190229  0.0205448
10.82  0.00100703  0.0108961  0.000675145  0.00730507  0.00189573  0.0205118
10.84  0.0010014  0.0108551  0.000672429  0.00728913  0.00188917  0.0204786
10.86  0.000995798  0.0108144  0.000669721  0.00727317  0.00188262  0.0204452
10.88  0.000990232  0.0107737  0.000667021  0.00725719  0.00187608  0.0204117
10.9  0.0009847  0.0107332  0.000664329  0.00724119  0.00186954  0.020378
10.92  0.000979201  0.0106929  0.000661645  0.00722516  0.00186302  0.0203442
10.94  0.000973735  0.0106527  0.000658969  0.00720912  0.00185651  0.0203102
10.96  0.000968303  0.0106126  0.000656301  0.00719306  0.00185  0.020276
10.98  0.000962902  0.0105727  0.000653642  0.00717699  0.00184351  0.0202417
11  0.000957534  0.0105329  0.00065099  0.00716089  0.00183702  0.0202072
11.02  0.000952199  0.0104932  0.000648346  0.00714478  0.00183055  0.0201726
11.04  0.000946895  0.0104537  0.000645711  0.00712865  0.00182408  0.0201379
11.06  0.000941623  0.0104144  0.000643083  0.0071125  0.00181763  0.0201029
11.08  0.000936383  0.0103751  0.000640464  0.00709634  0.00181118  0.0200679
11.1  0.000931174  0.010336  0.000637853  0.00708016  0.00180475  0.0200327
11.12  0.000925996  0.0102971  0.000635249  0.00706397  0.00179832  0.0199973
11.14  0.000920849  0.0102583  0.000632654  0.00704777  0.00179191  0.0199619
11.16  0.000915733  0.0102196  0.000630067  0.00703155  0.00178551  0.0199262
11.18  0.000910647  0.010181  0.000627488  0.00701531  0.00177911  0.0198905
11.2  0.000905591  0.0101426  0.000624917  0.00699907  0.00177273  0.0198546
11.22  0.000900565  0.0101043  0.000622354  0.00698281  0.00176636  0.0198186
11.24  0.000895569  0.0100662  0.000619799  0.00696654  0.00176  0.0197824
11.26  0.000890603  0.0100282  0.000617252  0.00695026  0.00175366  0.0197462
11.28  0.000885667  0.00999032  0.000614713  0.00693396  0.00174732  0.0197098
11.3  0.000880759  0.00995258  0.000612182  0.00691766  0.00174099  0.0196732
11.32  0.000875881  0.00991497  0.00060966  0.00690135  0.00173468  0.0196366
11.34  0.000871031  0.00987749  0.000607145  0.00688502  0.00172838  0.0195998
11.36  0.00086621  0.00984014  0.000604638  0.00686869  0.00172209  0.019563
11.38  0.000861417  0.00980293  0.00060214  0.00685235  0.00171581  0.019526
11.4  0.000856653  0.00976584  0.000599649  0.006836  0.00170955  0.0194888
11.42  0.000851917  0.00972889  0.000597167  0.00681964  0.00170329  0.0194516
11.44  0.000847208  0.00969206  0.000594692  0.00680328  0.00169705  0.0194143
11.46  0.000842528  0.00965537  0.000592226  0.00678691  0.00169082  0.0193768
11.48  0.000837874  0.0096188  0.000589767  0.00677053  0.00168461  0.0193393
11.5  0.000833248  0.00958236  0.000587317  0.00675414  0.0016784  0.0193016
11.52  0.000828649  0.00954604  0.000584874  0.00673775  0.00167221  0.0192639
11.54  0.000824077  0.00950985  0.00058244  0.00672135  0.00166603  0.019226
11.56  0.000819532  0.00947379  0.000580013  0.00670495  0.00165987  0.0191881
11.58  0.000815014  0.00943786  0.000577595  0.00668855  0.00165371  0.01915
11.6  0.000810521  0.00940205  0.000575184  0.00667213  0.00164757  0.0191119
11.62  0.000806055  0.00936636  0.000572781  0.00665572  0.00164145  0.0190736
11.64  0.000801615  0.0093308  0.000570387  0.0066393  0.00163533  0.0190353
11.66  0.000797201  0.00929537  0.000568  0.00662288  0.00162923  0.0189969
11.68  0.000792813  0.00926005  0.000565621  0.00660646  0.00162314  0.0189583
11.7  0.00078845  0.00922486  0.000563251  0.00659003  0.00161707  0.0189197
11.72  0.000784112  0.00918979  0.000560888  0.0065736  0.00161101  0.018881
11.74  0.0007798  0.00915485  0.000558533  0.00655718  0.00160496  0.0188423
11.76  0.000775512  0.00912002  0.000556186  0.00654075  0.00159893  0.0188034
11.78  0.00077125  0.00908532  0.000553847  0.00652431  0.00159291  0.0187644
11.8  0.000767012  0.00905074  0.000551515  0.00650788  0.0015869  0.0187254
11.82  0.000762798  0.00901627  0.000549192  0.00649145  0.00158091  0.0186863
11.84  0.000758609  0.00898193  0.000546877  0.00647502  0.00157493  0.0186472
11.86  0.000754444  0.00894771  0.000544569  0.00645859  0.00156896  0.0186079
11.88  0.000750303  0.0089136  0.000542269  0.00644216  0.00156301  0.0185686
11.9  0.000746186  0.00887962  0.000539977  0.00642573  0.00155707  0.0185292
11.92  0.000742093  0.00884575  0.000537693  0.0064093  0.00155115  0.0184897
11.94  0.000738023  0.008812  0.000535417  0.00639288  0.00154524  0.0184502
11.96  0.000733977  0.00877836  0.000533149  0.00637646  0.00153935  0.0184106
11.98  0.000729954  0.00874484  0.000530888  0.00636004  0.00153347  0.0183709
12  0.000725954  0.00871144  0.000528635  0.00634362  0.0015276  0.0183312
12.02  0.000721976  0.00867816  0.00052639  0.00632721  0.00152175  0.0182914
12.04  0.000718022  0.00864499  0.000524153  0.0063108  0.00151591  0.0182515
12.06  0.00071409  0.00861193  0.000521923  0.00629439  0.00151008  0.0182116
12.08  0.000710181  0.00857899  0.000519701  0.00627799  0.00150427  0.0181716
12.1  0.000706294  0.00854616  0.000517487  0.0062616  0.00149848  0.0181316
12.12  0.00070243  0.00851345  0.000515281  0.00624521  0.0014927  0.0180915
12.14  0.000698587  0.00848085  0.000513083  0.00622882  0.00148693  0.0180514
12.16  0.000694766  0.00844836  0.000510892  0.00621244  0.00148118  0.0180112
12.18  0.000690967  0.00841598  0.000508708  0.00619607  0.00147545  0.0179709
12.2  0.00068719  0.00838372  0.000506533  0.0061797  0.00146973  0.0179306
12.22  0.000683434  0.00835156  0.000504365  0.00616334  0.00146402  0.0178903
12.24  0.000679699  0.00831952  0.000502205  0.00614699  0.00145833  0.0178499
12.26  0.000675986  0.00828759  0.000500052  0.00613064  0.00145265  0.0178095
12.28  0.000672294  0.00825577  0.000497907  0.0061143  0.00144699  0.017769
12.3  0.000668623  0.00822406  0.00049577  0.00609797  0.00144134  0.0177285
12.32  0.000664972  0.00819246  0.00049364  0.00608165  0.00143571  0.0176879
12.34  0.000661342  0.00816096  0.000491518  0.00606533  0.00143009  0.0176473
12.36  0.000657733  0.00812958  0.000489403  0.00604903  0.00142449  0.0176067
12.38  0.000654144  0.0080983  0.000487296  0.00603273  0.0014189  0.017566
12.4  0.000650576  0.00806714  0.000485197  0.00601644  0.00141333  0.0175253
12.42  0.000647027  0.00803608  0.000483105  0.00600016  0.00140777  0.0174845
12.44  0.000643499  0.00800512  0.000481021  0.0059839  0.00140223  0.0174437
12.46  0.00063999  0.00797428  0.000478944  0.00596764  0.0013967  0.0174029
12.48  0.000636501  0.00794354  0.000476874  0.00595139  0.00139119  0.017362
12.5  0.000633032  0.0079129  0.000474812  0.00593515  0.00138569  0.0173211
12.52  0.000629583  0.00788237  0.000472758  0.00591893  0.00138021  0.0172802
12.54  0.000626152  0.00785195  0.000470711  0.00590271  0.00137474  0.0172393
12.56  0.000622741  0.00782163  0.000468671  0.00588651  0.00136929  0.0171983
12.58  0.00061935  0.00779142  0.000466639  0.00587031  0.00136386  0.0171573
12.6  0.000615977  0.00776131  0.000464614  0.00585413  0.00135844  0.0171163
12.62  0.000612623  0.0077313  0.000462596  0.00583797  0.00135303  0.0170752
12.64  0.000609288  0.0077014  0.000460586  0.00582181  0.00134764  0.0170342
12.66  0.000605971  0.0076716  0.000458584  0.00580567  0.00134227  0.0169931
12.68  0.000602674  0.0076419  0.000456588  0.00578954  0.00133691  0.016952
12.7  0.000599394  0.00761231  0.0004546  0.00577342  0.00133156  0.0169109
12.72  0.000596133  0.00758281  0.000452619  0.00575732  0.00132623  0.0168697
12.74  0.00059289  0.00755342  0.000450646  0.00574123  0.00132092  0.0168285
12.76  0.000589665  0.00752413  0.00044868  0.00572515  0.00131562  0.0167874
12.78  0.000586459  0.00749494  0.000446721  0.00570909  0.00131034  0.0167462
12.8  0.00058327  0.00746585  0.000444769  0.00569304  0.00130508  0.016705
12.82  0.000580099  0.00743687  0.000442825  0.00567701  0.00129982  0.0166637
12.84  0.000576945  0.00740798  0.000440887  0.00566099  0.00129459  0.0166225
12.86  0.000573809  0.00737919  0.000438957  0.00564499  0.00128937  0.0165813
12.88  0.000570691  0.0073505  0.000437034  0.005629  0.00128416  0.01654
12.9  0.00056759  0.00732191  0.000435119  0.00561303  0.00127897  0.0164988
12.92  0.000564506  0.00729342  0.00043321  0.00559707  0.0012738  0.0164575
12.94  0.000561439  0.00726502  0.000431309  0.00558113  0.00126864  0.0164162
12.96  0.000558389  0.00723673  0.000429414  0.00556521  0.0012635  0.0163749
12.98  0.000555357  0.00720853  0.000427527  0.0055493  0.00125837  0.0163337
13  0.000552341  0.00718043  0.000425647  0.00553341  0.00125326  0.0162924
13.02  0.000549341  0.00715242  0.000423774  0.00551753  0.00124816  0.0162511
13.04  0.000546359  0.00712452  0.000421908  0.00550168  0.00124308  0.0162098
13.06  0.000543392  0.00709671  0.000420049  0.00548584  0.00123802  0.0161685
13.08  0.000540443  0.00706899  0.000418197  0.00547001  0.00123297  0.0161272
13.1  0.000537509  0.00704137  0.000416352  0.00545421  0.00122793  0.0160859
13.12  0.000534592  0.00701385  0.000414514  0.00543842  0.00122291  0.0160446
13.14  0.000531691  0.00698642  0.000412683  0.00542265  0.00121791  0.0160033
13.16  0.000528806  0.00695908  0.000410858  0.0054069  0.00121292  0.015962
13.18  0.000525937  0.00693184  0.000409041  0.00539116  0.00120795  0.0159208
13.2  0.000523083  0.0069047  0.000407231  0.00537545  0.00120299  0.0158795
13.22  0.000520246  0.00687765  0.000405427  0.00535975  0.00119805  0.0158382
13.24  0.000517424  0.00685069  0.000403631  0.00534407  0.00119312  0.015797
13.26  0.000514617  0.00682383  0.000401841  0.00532842  0.00118821  0.0157557
13.28  0.000511826  0.00679705  0.000400058  0.00531278  0.00118332  0.0157145
13.3  0.000509051  0.00677038  0.000398282  0.00529716  0.00117844  0.0156732
13.32  0.00050629  0.00674379  0.000396513  0.00528155  0.00117358  0.015632
13.34  0.000503545  0.00671729  0.000394751  0.00526597  0.00116873  0.0155908
13.36  0.000500815  0.00669089  0.000392995  0.00525041  0.00116389  0.0155496
13.38  0.0004981  0.00666458  0.000391246  0.00523487  0.00115908  0.0155084
13.4  0.0004954  0.00663836  0.000389504  0.00521935  0.00115427  0.0154673
13.42  0.000492715  0.00661223  0.000387768  0.00520385  0.00114949  0.0154261
13.44  0.000490044  0.00658619  0.00038604  0.00518837  0.00114471  0.015385
13.46  0.000487388  0.00656025  0.000384317  0.00517291  0.00113996  0.0153438
13.48  0.000484747  0.00653439  0.000382602  0.00515747  0.00113522  0.0153027
13.5  0.00048212  0.00650862  0.000380893  0.00514206  0.00113049  0.0152616
13.52  0.000479508  0.00648294  0.000379191  0.00512666  0.00112578  0.0152206
13.54  0.000476909  0.00645735  0.000377495  0.00511129  0.00112109  0.0151795
13.56  0.000474325  0.00643185  0.000375806  0.00509593  0.00111641  0.0151385
13.58  0.000471756  0.00640644  0.000374124  0.0050806  0.00111174  0.0150975
13.6  0.0004692  0.00638112  0.000372448  0.00506529  0.00110709  0.0150565
13.62  0.000466658  0.00635588  0.000370778  0.00505  0.00110246  0.0150155
13.64  0.00046413  0.00633074  0.000369116  0.00503474  0.00109784  0.0149745
13.66  0.000461616  0.00630568  0.000367459  0.00501949  0.00109324  0.0149336
13.68  0.000459116  0.00628071  0.000365809  0.00500427  0.00108865  0.0148927
13.7  0.000456629  0.00625582  0.000364166  0.00498907  0.00108408  0.0148518
13.72  0.000454156  0.00623102  0.000362529  0.0049739  0.00107952  0.014811
13.74  0.000451697  0.00620631  0.000360898  0.00495874  0.00107498  0.0147702
13.76  0.000449251  0.00618169  0.000359274  0.00494361  0.00107045  0.0147294
13.78  0.000446818  0.00615715  0.000357656  0.0049285  0.00106594  0.0146886
13.8  0.000444398  0.0061327  0.000356045  0.00491342  0.00106144  0.0146479
13.82  0.000441992  0.00610833  0.00035444  0.00489836  0.00105696  0.0146071
13.84  0.000439599  0.00608405  0.000352841  0.00488332  0.00105249  0.0145665
13.86  0.000437219  0.00605985  0.000351248  0.0048683  0.00104804  0.0145258
13.88  0.000434852  0.00603574  0.000349662  0.00485331  0.0010436  0.0144852
13.9  0.000432497  0.00601171  0.000348082  0.00483834  0.00103918  0.0144446
13.92  0.000430156  0.00598777  0.000346509  0.0048234  0.00103477  0.014404
13.94  0.000427827  0.00596391  0.000344941  0.00480848  0.00103038  0.0143635
13.96  0.000425511  0.00594013  0.00034338  0.00479358  0.001026  0.014323
13.98  0.000423208  0.00591644  0.000341825  0.00477871  0.00102164  0.0142825
14  0.000420917  0.00589283  0.000340276  0.00476386  0.00101729  0.0142421
14.02  0.000418638  0.00586931  0.000338733  0.00474904  0.00101296  0.0142017
14.04  0.000416372  0.00584586  0.000337197  0.00473424  0.00100864  0.0141613
14.06  0.000414118  0.0058225  0.000335666  0.00471947  0.00100434  0.014121
14.08  0.000411877  0.00579923  0.000334142  0.00470472  0.00100005  0.0140807
14.1  0.000409647  0.00577603  0.000332624  0.00468999  0.000995778  0.0140405
14.12  0.00040743  0.00575291  0.000331111  0.00467529  0.000991519  0.0140003
14.14  0.000405225  0.00572988  0.000329605  0.00466062  0.000987275  0.0139601
14.16  0.000403032  0.00570693  0.000328105  0.00464597  0.000983046  0.0139199
14.18  0.000400851  0.00568406  0.000326611  0.00463134  0.000978832  0.0138798
14.2  0.000398681  0.00566127  0.000325123  0.00461674  0.000974632  0.0138398
14.22  0.000396523  0.00563856  0.000323641  0.00460217  0.000970447  0.0137998
14.24  0.000394377  0.00561593  0.000322164  0.00458762  0.000966276  0.0137598
14.26  0.000392243  0.00559339  0.000320694  0.0045731  0.00096212  0.0137198
14.28  0.00039012  0.00557092  0.00031923  0.0045586  0.000957978  0.0136799
14.3  0.000388009  0.00554853  0.000317771  0.00454413  0.000953851  0.0136401
14.32  0.000385909  0.00552622  0.000316319  0.00452968  0.000949739  0.0136003
14.34  0.000383821  0.00550399  0.000314872  0.00451526  0.000945641  0.0135605
14.36  0.000381744  0.00548184  0.000313431  0.00450087  0.000941557  0.0135208
14.38  0.000379678  0.00545976  0.000311996  0.0044865  0.000937488  0.0134811
14.4  0.000377623  0.00543777  0.000310566  0.00447216  0.000933433  0.0134414
14.42  0.000375579  0.00541585  0.000309143  0.00445784  0.000929392  0.0134018
14.44  0.000373547  0.00539402  0.000307725  0.00444355  0.000925366  0.0133623
14.46  0.000371525  0.00537226  0.000306313  0.00442929  0.000921354  0.0133228
14.48  0.000369515  0.00535057  0.000304907  0.00441505  0.000917356  0.0132833
14.5  0.000367515  0.00532897  0.000303506  0.00440084  0.000913372  0.0132439
14.52  0.000365526  0.00530744  0.000302111  0.00438666  0.000909403  0.0132045
14.54  0.000363548  0.00528599  0.000300722  0.0043725  0.000905447  0.0131652
14.56  0.000361581  0.00526462  0.000299338  0.00435837  0.000901506  0.0131259
14.58  0.000359624  0.00524332  0.00029796  0.00434426  0.000897579  0.0130867
14.6  0.000357678  0.0052221  0.000296588  0.00433019  0.000893666  0.0130475
14.62  0.000355742  0.00520095  0.000295221  0.00431614  0.000889767  0.0130084
14.64  0.000353817  0.00517988  0.00029386  0.00430211  0.000885882  0.0129693
14.66  0.000351902  0.00515889  0.000292504  0.00428812  0.000882011  0.0129303
14.68  0.000349998  0.00513797  0.000291154  0.00427415  0.000878154  0.0128913
14.7  0.000348104  0.00511712  0.00028981  0.0042602  0.000874311  0.0128524
14.72  0.00034622  0.00509635  0.000288471  0.00424629  0.000870482  0.0128135
14.74  0.000344346  0.00507566  0.000287137  0.0042324  0.000866667  0.0127747
14.76  0.000342482  0.00505504  0.000285809  0.00421854  0.000862865  0.0127359
14.78  0.000340629  0.00503449  0.000284486  0.00420471  0.000859077  0.0126972
14.8  0.000338785  0.00501402  0.000283169  0.0041909  0.000855303  0.0126585
14.82  0.000336951  0.00499362  0.000281857  0.00417712  0.000851543  0.0126199
14.84  0.000335128  0.0049733  0.000280551  0.00416337  0.000847796  0.0125813
14.86  0.000333314  0.00495304  0.000279249  0.00414965  0.000844063  0.0125428
14.88  0.00033151  0.00493287  0.000277954  0.00413595  0.000840344  0.0125043
14.9  0.000329715  0.00491276  0.000276663  0.00412228  0.000836638  0.0124659
14.92  0.000327931  0.00489273  0.000275378  0.00410864  0.000832946  0.0124276
14.94  0.000326156  0.00487277  0.000274098  0.00409503  0.000829267  0.0123892
14.96  0.00032439  0.00485288  0.000272824  0.00408144  0.000825602  0.012351
14.98  0.000322634  0.00483306  0.000271554  0.00406788  0.00082195  0.0123128
15  0.000320888  0.00481332  0.00027029  0.00405435  0.000818312  0.0122747
15.02  0.000319151  0.00479364  0.000269031  0.00404085  0.000814687  0.0122366
15.04  0.000317423  0.00477404  0.000267778  0.00402738  0.000811075  0.0121986
15.06  0.000315705  0.00475451  0.000266529  0.00401393  0.000807477  0.0121606
15.08  0.000313996  0.00473505  0.000265286  0.00400052  0.000803892  0.0121227
15.1  0.000312296  0.00471566  0.000264048  0.00398713  0.00080032  0.0120848
15.12  0.000310605  0.00469635  0.000262815  0.00397376  0.000796762  0.012047
15.14  0.000308923  0.0046771  0.000261587  0.00396043  0.000793216  0.0120093
15.16  0.000307251  0.00465792  0.000260364  0.00394712  0.000789684  0.0119716
15.18  0.000305587  0.00463881  0.000259147  0.00393385  0.000786165  0.011934
15.2  0.000303932  0.00461977  0.000257934  0.0039206  0.000782659  0.0118964
15.22  0.000302287  0.0046008  0.000256726  0.00390738  0.000779166  0.0118589
15.24  0.00030065  0.0045819  0.000255524  0.00389418  0.000775686  0.0118215
15.26  0.000299022  0.00456307  0.000254326  0.00388102  0.000772219  0.0117841
15.28  0.000297403  0.00454431  0.000253134  0.00386788  0.000768765  0.0117467
15.3  0.000295792  0.00452562  0.000251946  0.00385478  0.000765324  0.0117095
15.32  0.00029419  0.00450699  0.000250763  0.0038417  0.000761896  0.0116722
15.34  0.000292597  0.00448844  0.000249586  0.00382864  0.000758481  0.0116351
15.36  0.000291012  0.00446995  0.000248413  0.00381562  0.000755078  0.011598
15.38  0.000289436  0.00445153  0.000247245  0.00380263  0.000751688  0.011561
15.4  0.000287868  0.00443317  0.000246082  0.00378966  0.000748311  0.011524
15.42  0.000286309  0.00441489  0.000244924  0.00377673  0.000744947  0.0114871
15.44  0.000284758  0.00439667  0.00024377  0.00376382  0.000741595  0.0114502
15.46  0.000283216  0.00437851  0.000242622  0.00375094  0.000738256  0.0114134
15.48  0.000281681  0.00436043  0.000241478  0.00373808  0.00073493  0.0113767
15.5  0.000280156  0.00434241  0.000240339  0.00372526  0.000731616  0.01134
15.52  0.000278638  0.00432446  0.000239205  0.00371247  0.000728315  0.0113034
15.54  0.000277128  0.00430657  0.000238076  0.0036997  0.000725026  0.0112669
15.56  0.000275627  0.00428875  0.000236951  0.00368696  0.00072175  0.0112304
15.58  0.000274133  0.004271  0.000235831  0.00367425  0.000718486  0.011194
15.6  0.000272648  0.00425331  0.000234716  0.00366157  0.000715234  0.0111577
15.62  0.00027117  0.00423568  0.000233606  0.00364892  0.000711995  0.0111214
15.64  0.000269701  0.00421812  0.0002325  0.0036363  0.000708768  0.0110851
15.66  0.000268239  0.00420063  0.000231399  0.00362371  0.000705553  0.011049
15.68  0.000266786  0.0041832  0.000230302  0.00361114  0.000702351  0.0110129
15.7  0.00026534  0.00416583  0.00022921  0.0035986  0.000699161  0.0109768
15.72  0.000263902  0.00414853  0.000228123  0.0035861  0.000695983  0.0109409
15.74  0.000262471  0.0041313  0.00022704  0.00357362  0.000692817  0.0109049
15.76  0.000261048  0.00411412  0.000225962  0.00356117  0.000689664  0.0108691
15.78  0.000259633  0.00409701  0.000224889  0.00354874  0.000686522  0.0108333
15.8  0.000258226  0.00407997  0.00022382  0.00353635  0.000683393  0.0107976
15.82  0.000256826  0.00406298  0.000222755  0.00352399  0.000680275  0.010762
15.84  0.000255433  0.00404606  0.000221695  0.00351165  0.00067717  0.0107264
15.86  0.000254048  0.00402921  0.00022064  0.00349934  0.000674076  0.0106908
15.88  0.000252671  0.00401241  0.000219589  0.00348707  0.000670994  0.0106554
15.9  0.000251301  0.00399568  0.000218542  0.00347482  0.000667924  0.01062
15.92  0.000249938  0.00397901  0.0002175  0.0034626  0.000664866  0.0105847
15.94  0.000248582  0.0039624  0.000216462  0.0034504  0.00066182  0.0105494
15.96  0.000247234  0.00394586  0.000215429  0.00343824  0.000658786  0.0105142
15.98  0.000245893  0.00392937  0.0002144  0.00342611  0.000655763  0.0104791
16  0.000244559  0.00391295  0.000213375  0.003414  0.000652752  0.010444
16.02  0.000243233  0.00389659  0.000212355  0.00340192  0.000649753  0.010409
16.04  0.000241913  0.00388029  0.000211339  0.00338988  0.000646765  0.0103741
16.06  0.000240601  0.00386405  0.000210327  0.00337786  0.000643789  0.0103392
16.08  0.000239296  0.00384787  0.00020932  0.00336587  0.000640824  0.0103045
16.1  0.000237997  0.00383175  0.000208317  0.0033539  0.000637871  0.0102697
16.12  0.000236706  0.0038157  0.000207318  0.00334197  0.00063493  0.0102351
16.14  0.000235421  0.0037997  0.000206324  0.00333007  0.000632  0.0102005
16.16  0.000234143  0.00378376  0.000205334  0.00331819  0.000629081  0.0101659
16.18  0.000232873  0.00376788  0.000204348  0.00330634  0.000626174  0.0101315
16.2  0.000231609  0.00375206  0.000203366  0.00329453  0.000623278  0.0100971
16.22  0.000230351  0.0037363  0.000202388  0.00328274  0.000620393  0.0100628
16.24  0.000229101  0.0037206  0.000201415  0.00327098  0.000617519  0.0100285
16.26  0.000227857  0.00370496  0.000200445  0.00325924  0.000614657  0.00999433
16.28  0.00022662  0.00368938  0.00019948  0.00324754  0.000611806  0.00996021
16.3  0.00022539  0.00367385  0.000198519  0.00323587  0.000608967  0.00992616
16.32  0.000224166  0.00365838  0.000197563  0.00322422  0.000606138  0.00989217
16.34  0.000222948  0.00364298  0.00019661  0.0032126  0.00060332  0.00985826
16.36  0.000221737  0.00362763  0.000195661  0.00320101  0.000600514  0.00982441
16.38  0.000220533  0.00361233  0.000194716  0.00318945  0.000597719  0.00979063
16.4  0.000219335  0.0035971  0.000193776  0.00317792  0.000594934  0.00975692
16.42  0.000218144  0.00358192  0.000192839  0.00316642  0.000592161  0.00972328
16.44  0.000216959  0.0035668  0.000191907  0.00315495  0.000589398  0.00968971
16.46  0.00021578  0.00355173  0.000190978  0.0031435  0.000586647  0.0096562
16.48  0.000214607  0.00353673  0.000190054  0.00313208  0.000583906  0.00962277
16.5  0.000213441  0.00352178  0.000189133  0.0031207  0.000581176  0.00958941
16.52  0.000212281  0.00350688  0.000188217  0.00310934  0.000578457  0.00955611
16.54  0.000211127  0.00349205  0.000187304  0.00309801  0.000575749  0.00952288
16.56  0.00020998  0.00347726  0.000186395  0.0030867  0.000573051  0.00948972
16.58  0.000208838  0.00346254  0.00018549  0.00307543  0.000570364  0.00945664
16.6  0.000207703  0.00344787  0.000184589  0.00306418  0.000567688  0.00942362
16.62  0.000206574  0.00343325  0.000183692  0.00305297  0.000565022  0.00939067
16.64  0.00020545  0.00341869  0.000182799  0.00304178  0.000562367  0.00935779
16.66  0.000204333  0.00340419  0.00018191  0.00303062  0.000559723  0.00932498
16.68  0.000203222  0.00338974  0.000181024  0.00301949  0.000557089  0.00929224
16.7  0.000202116  0.00337534  0.000180143  0.00300838  0.000554465  0.00925957
16.72  0.000201017  0.003361  0.000179265  0.00299731  0.000551852  0.00922697
16.74  0.000199923  0.00334672  0.000178391  0.00298626  0.00054925  0.00919444
16.76  0.000198835  0.00333248  0.000177521  0.00297524  0.000546658  0.00916198
16.78  0.000197754  0.0033183  0.000176654  0.00296425  0.000544076  0.00912959
16.8  0.000196677  0.00330418  0.000175791  0.00295329  0.000541504  0.00909728
16.82  0.000195607  0.00329011  0.000174932  0.00294236  0.000538943  0.00906503
16.84  0.000194542  0.00327609  0.000174077  0.00293146  0.000536392  0.00903285
16.86  0.000193483  0.00326213  0.000173225  0.00292058  0.000533852  0.00900074
16.88  0.00019243  0.00324822  0.000172377  0.00290973  0.000531321  0.0089687
16.9  0.000191382  0.00323436  0.000171533  0.00289891  0.000528801  0.00893674
16.92  0.00019034  0.00322055  0.000170693  0.00288812  0.000526291  0.00890484
16.94  0.000189303  0.0032068  0.000169856  0.00287736  0.000523791  0.00887301
16.96  0.000188272  0.0031931  0.000169022  0.00286662  0.000521301  0.00884126
16.98  0.000187247  0.00317945  0.000168193  0.00285591  0.000518821  0.00880958
17  0.000186226  0.00316585  0.000167367  0.00284523  0.000516351  0.00877796
17.02  0.000185212  0.0031523  0.000166544  0.00283458  0.000513891  0.00874642
17.04  0.000184202  0.00313881  0.000165725  0.00282396  0.000511441  0.00871495
17.06  0.000183199  0.00312537  0.00016491  0.00281336  0.000509  0.00868355
17.08  0.0001822  0.00311198  0.000164098  0.0028028  0.00050657  0.00865222
17.1  0.000181207  0.00309864  0.00016329  0.00279226  0.00050415  0.00862096
17.12  0.000180219  0.00308535  0.000162485  0.00278175  0.000501739  0.00858977
17.14  0.000179236  0.00307211  0.000161684  0.00277127  0.000499338  0.00855865
17.16  0.000178259  0.00305892  0.000160886  0.00276081  0.000496947  0.00852761
17.18  0.000177286  0.00304578  0.000160092  0.00275038  0.000494565  0.00849664
17.2  0.000176319  0.00303269  0.000159301  0.00273998  0.000492194  0.00846573
17.22  0.000175357  0.00301966  0.000158514  0.00272961  0.000489832  0.0084349
17.24  0.000174401  0.00300667  0.00015773  0.00271927  0.000487479  0.00840414
17.26  0.000173449  0.00299373  0.00015695  0.00270895  0.000485136  0.00837345
17.28  0.000172502  0.00298084  0.000156173  0.00269867  0.000482803  0.00834283
17.3  0.000171561  0.002968  0.000155399  0.0026884  0.000480479  0.00831229
17.32  0.000170624  0.00295521  0.000154629  0.00267817  0.000478165  0.00828181
17.34  0.000169693  0.00294247  0.000153862  0.00266797  0.00047586  0.00825141
17.36  0.000168766  0.00292977  0.000153099  0.00265779  0.000473564  0.00822108
17.38  0.000167844  0.00291713  0.000152338  0.00264764  0.000471278  0.00819081
17.4  0.000166927  0.00290453  0.000151582  0.00263752  0.000469001  0.00816062
17.42  0.000166015  0.00289199  0.000150828  0.00262742  0.000466734  0.00813051
17.44  0.000165108  0.00287949  0.000150078  0.00261736  0.000464476  0.00810046
17.46  0.000164206  0.00286703  0.000149331  0.00260732  0.000462227  0.00807049
17.48  0.000163308  0.00285463  0.000148587  0.00259731  0.000459988  0.00804058
17.5  0.000162416  0.00284227  0.000147847  0.00258732  0.000457757  0.00801075
17.52  0.000161528  0.00282996  0.00014711  0.00257737  0.000455536  0.00798099
17.54  0.000160644  0.0028177  0.000146376  0.00256744  0.000453324  0.0079513
17.56  0.000159766  0.00280549  0.000145645  0.00255753  0.000451121  0.00792168
17.58  0.000158892  0.00279332  0.000144918  0.00254766  0.000448927  0.00789214
17.6  0.000158023  0.0027812  0.000144194  0.00253781  0.000446742  0.00786266
17.62  0.000157158  0.00276912  0.000143473  0.00252799  0.000444567  0.00783326
17.64  0.000156298  0.00275709  0.000142755  0.0025182  0.0004424  0.00780393
17.66  0.000155442  0.00274511  0.00014204  0.00250843  0.000440242  0.00777467
17.68  0.000154591  0.00273317  0.000141329  0.00249869  0.000438093  0.00774548
17.7  0.000153745  0.00272128  0.000140621  0.00248898  0.000435953  0.00771637
17.72  0.000152903  0.00270944  0.000139915  0.0024793  0.000433822  0.00768732
17.74  0.000152065  0.00269764  0.000139213  0.00246964  0.0004317  0.00765835
17.76  0.000151232  0.00268588  0.000138514  0.00246001  0.000429586  0.00762945
17.78  0.000150404  0.00267418  0.000137818  0.00245041  0.000427482  0.00760062
17.8  0.000149579  0.00266251  0.000137125  0.00244083  0.000425386  0.00757186
17.82  0.000148759  0.00265089  0.000136436  0.00243128  0.000423298  0.00754318
17.84  0.000147944  0.00263932  0.000135749  0.00242176  0.00042122  0.00751456
17.86  0.000147133  0.00262779  0.000135065  0.00241227  0.00041915  0.00748602
17.88  0.000146326  0.0026163  0.000134385  0.0024028  0.000417089  0.00745755
17.9  0.000145523  0.00260486  0.000133707  0.00239336  0.000415036  0.00742915
17.92  0.000144725  0.00259346  0.000133032  0.00238394  0.000412992  0.00740082
17.94  0.00014393  0.00258211  0.000132361  0.00237455  0.000410957  0.00737257
17.96  0.00014314  0.0025708  0.000131692  0.00236519  0.00040893  0.00734438
17.98  0.000142355  0.00255954  0.000131027  0.00235586  0.000406911  0.00731627
18  0.000141573  0.00254831  0.000130364  0.00234655  0.000404901  0.00728822
18.02  0.000140795  0.00253713  0.000129704  0.00233727  0.0004029  0.00726025
18.04  0.000140022  0.002526  0.000129047  0.00232801  0.000400907  0.00723236
18.06  0.000139253  0.00251491  0.000128393  0.00231878  0.000398922  0.00720453
18.08  0.000138488  0.00250386  0.000127742  0.00230958  0.000396945  0.00717677
18.1  0.000137726  0.00249285  0.000127094  0.00230041  0.000394977  0.00714909
18.12  0.000136969  0.00248188  0.000126449  0.00229126  0.000393017  0.00712148
18.14  0.000136216  0.00247096  0.000125807  0.00228214  0.000391066  0.00709393
18.16  0.000135467  0.00246008  0.000125167  0.00227304  0.000389122  0.00706646
18.18  0.000134722  0.00244924  0.000124531  0.00226397  0.000387187  0.00703906
18.2  0.00013398  0.00243844  0.000123897  0.00225493  0.00038526  0.00701174
18.22  0.000133243  0.00242769  0.000123266  0.00224591  0.000383341  0.00698448
18.24  0.00013251  0.00241698  0.000122638  0.00223692  0.000381431  0.0069573
18.26  0.00013178  0.0024063  0.000122013  0.00222796  0.000379528  0.00693018
18.28  0.000131054  0.00239567  0.00012139  0.00221902  0.000377634  0.00690314
18.3  0.000130332  0.00238508  0.000120771  0.0022101  0.000375747  0.00687617
18.32  0.000129614  0.00237454  0.000120154  0.00220122  0.000373868  0.00684927
18.34  0.0001289  0.00236403  0.00011954  0.00219236  0.000371998  0.00682244
18.36  0.00012819  0.00235356  0.000118928  0.00218352  0.000370135  0.00679568
18.38  0.000127483  0.00234313  0.00011832  0.00217472  0.000368281  0.006769
18.4  0.00012678  0.00233275  0.000117714  0.00216593  0.000366434  0.00674238
18.42  0.000126081  0.0023224  0.000117111  0.00215718  0.000364595  0.00671584
18.44  0.000125385  0.0023121  0.00011651  0.00214845  0.000362764  0.00668937
18.46  0.000124693  0.00230183  0.000115912  0.00213974  0.000360941  0.00666296
18.48  0.000124005  0.00229161  0.000115317  0.00213106  0.000359125  0.00663663
18.5  0.00012332  0.00228142  0.000114725  0.00212241  0.000357317  0.00661037
18.52  0.000122639  0.00227127  0.000114135  0.00211378  0.000355517  0.00658418
18.54  0.000121961  0.00226116  0.000113548  0.00210518  0.000353725  0.00655806
18.56  0.000121287  0.0022511  0.000112964  0.00209661  0.000351941  0.00653202
18.58  0.000120617  0.00224107  0.000112382  0.00208806  0.000350164  0.00650604
18.6  0.00011995  0.00223108  0.000111803  0.00207953  0.000348394  0.00648013
18.62  0.000119287  0.00222112  0.000111226  0.00207103  0.000346633  0.0064543
18.64  0.000118627  0.00221121  0.000110652  0.00206256  0.000344878  0.00642853
18.66  0.000117971  0.00220134  0.000110081  0.00205411  0.000343132  0.00640284
18.68  0.000117318  0.0021915  0.000109512  0.00204569  0.000341393  0.00637722
18.7  0.000116669  0.0021817  0.000108946  0.00203729  0.000339661  0.00635166
18.72  0.000116023  0.00217194  0.000108382  0.00202892  0.000337937  0.00632618
18.74  0.00011538  0.00216222  0.000107821  0.00202057  0.00033622  0.00630077
18.76  0.000114741  0.00215254  0.000107263  0.00201225  0.000334511  0.00627543
18.78  0.000114105  0.00214289  0.000106707  0.00200395  0.000332809  0.00625016
18.8  0.000113472  0.00213328  0.000106153  0.00199568  0.000331115  0.00622496
18.82  0.000112843  0.00212371  0.000105602  0.00198744  0.000329427  0.00619982
18.84  0.000112217  0.00211418  0.000105054  0.00197921  0.000327748  0.00617476
18.86  0.000111595  0.00210468  0.000104508  0.00197102  0.000326075  0.00614977
18.88  0.000110976  0.00209522  0.000103964  0.00196285  0.00032441  0.00612485
18.9  0.00011036  0.0020858  0.000103423  0.0019547  0.000322752  0.0061
18.92  0.000109747  0.00207641  0.000102885  0.00194658  0.000321101  0.00607522
18.94  0.000109137  0.00206706  0.000102349  0.00193849  0.000319457  0.00605051
18.96  0.000108531  0.00205775  0.000101815  0.00193041  0.00031782  0.00602587
18.98  0.000107928  0.00204847  0.000101284  0.00192237  0.000316191  0.0060013
19  0.000107328  0.00203923  0.000100755  0.00191435  0.000314569  0.0059768
19.02  0.000106731  0.00203002  0.000100229  0.00190635  0.000312953  0.00595237
19.04  0.000106137  0.00202086  9.97048e-05  0.00189838  0.000311345  0.00592801
19.06  0.000105547  0.00201172  9.91832e-05  0.00189043  0.000309744  0.00590372
19.08  0.000104959  0.00200262  9.8664e-05  0.00188251  0.00030815  0.0058795
19.1  0.000104375  0.00199356  9.81472e-05  0.00187461  0.000306563  0.00585535
19.12  0.000103794  0.00198454  9.76327e-05  0.00186674  0.000304982  0.00583126
19.14  0.000103215  0.00197554  9.71206e-05  0.00185889  0.000303409  0.00580725
19.16  0.00010264  0.00196659  9.66109e-05  0.00185106  0.000301843  0.00578331
19.18  0.000102068  0.00195767  9.61035e-05  0.00184326  0.000300283  0.00575943
19.2  0.000101499  0.00194878  9.55984e-05  0.00183549  0.000298731  0.00573563
19.22  0.000100933  0.00193993  9.50956e-05  0.00182774  0.000297185  0.00571189
19.24  0.00010037  0.00193111  9.45951e-05  0.00182001  0.000295646  0.00568822
19.26  9.98094e-05  0.00192233  9.4097e-05  0.00181231  0.000294113  0.00566463
19.28  9.92521e-05  0.00191358  9.36011e-05  0.00180463  0.000292588  0.0056411
19.3  9.86978e-05  0.00190487  9.31075e-05  0.00179698  0.000291069  0.00561764
19.32  9.81464e-05  0.00189619  9.26162e-05  0.00178935  0.000289557  0.00559425
19.34  9.75978e-05  0.00188754  9.21272e-05  0.00178174  0.000288052  0.00557092
19.36  9.70522e-05  0.00187893  9.16404e-05  0.00177416  0.000286553  0.00554767
19.38  9.65094e-05  0.00187035  9.11558e-05  0.0017666  0.000285061  0.00552449
19.4  9.59695e-05  0.00186181  9.06735e-05  0.00175907  0.000283576  0.00550137
19.42  9.54324e-05  0.0018533  9.01934e-05  0.00175156  0.000282097  0.00547832
19.44  9.48981e-05  0.00184482  8.97156e-05  0.00174407  0.000280625  0.00545534
19.46  9.43667e-05  0.00183638  8.92399e-05  0.00173661  0.000279159  0.00543243
19.48  9.3838e-05  0.00182796  8.87665e-05  0.00172917  0.0002777  0.00540959
19.5  9.33121e-05  0.00181959  8.82952e-05  0.00172176  0.000276247  0.00538682
19.52  9.2789e-05  0.00181124  8.78261e-05  0.00171437  0.000274801  0.00536411
19.54  9.22686e-05  0.00180293  8.73592e-05  0.001707  0.000273361  0.00534147
19.56  9.1751e-05  0.00179465  8.68945e-05  0.00169966  0.000271928  0.0053189
19.58  9.12361e-05  0.0017864  8.64319e-05  0.00169234  0.000270501  0.0052964
19.6  9.07238e-05  0.00177819  8.59714e-05  0.00168504  0.00026908  0.00527397
19.62  9.02143e-05  0.00177  8.55131e-05  0.00167777  0.000267666  0.0052516
19.64  8.97075e-05  0.00176185  8.5057e-05  0.00167052  0.000266258  0.0052293
19.66  8.92033e-05  0.00175374  8.46029e-05  0.00166329  0.000264856  0.00520707
19.68  8.87018e-05  0.00174565  8.4151e-05  0.00165609  0.000263461  0.00518491
19.7  8.82029e-05  0.0017376  8.37011e-05  0.00164891  0.000262072  0.00516282
19.72  8.77066e-05  0.00172957  8.32534e-05  0.00164176  0.000260689  0.00514079
19.74  8.72129e-05  0.00172158  8.28077e-05  0.00163462  0.000259313  0.00511883
19.76  8.67219e-05  0.00171362  8.23642e-05  0.00162752  0.000257942  0.00509694
19.78  8.62334e-05  0.0017057  8.19227e-05  0.00162043  0.000256578  0.00507511
19.8  8.57474e-05  0.0016978  8.14832e-05  0.00161337  0.00025522  0.00505335
19.82  8.52641e-05  0.00168993  8.10459e-05  0.00160633  0.000253868  0.00503166
19.84  8.47832e-05  0.0016821  8.06105e-05  0.00159931  0.000252522  0.00501004
19.86  8.43049e-05  0.0016743  8.01772e-05  0.00159232  0.000251182  0.00498848
19.88  8.38291e-05  0.00166652  7.97459e-05  0.00158535  0.000249849  0.00496699
19.9  8.33558e-05  0.00165878  7.93167e-05  0.0015784  0.000248521  0.00494557
19.92  8.2885e-05  0.00165107  7.88895e-05  0.00157148  0.000247199  0.00492421
19.94  8.24167e-05  0.00164339  7.84642e-05  0.00156458  0.000245884  0.00490292
19.96  8.19509e-05  0.00163574  7.8041e-05  0.0015577  0.000244574  0.0048817
19.98  8.14874e-05  0.00162812  7.76197e-05  0.00155084  0.00024327  0.00486054


==> acta/backflow/backflow_functionsCatom_33sj.dat <==
# distance, f_e-n, d*f_e-n, like electrons f_e-e, d*f_e-e, unlike spin electrons f_e-e, d*f_e-e
0  -0.0265294  -0  -0.0192962  -0  -0.103245  -0
0.02  -0.0259686  -0.000519372  -0.0189428  -0.000378856  -0.102544  -0.00205087
0.04  -0.0243704  -0.000974815  -0.0179342  -0.000717369  -0.100533  -0.00402133
0.06  -0.0219673  -0.00131804  -0.0164128  -0.000984767  -0.0974673  -0.00584804
0.08  -0.0190856  -0.00152684  -0.0145782  -0.00116625  -0.093702  -0.00749616
0.1  -0.0160746  -0.00160746  -0.0126438  -0.00126438  -0.0896166  -0.00896166
0.12  -0.0132402  -0.00158882  -0.0107961  -0.00129553  -0.0855414  -0.010265
0.14  -0.0107991  -0.00151188  -0.00916687  -0.00128336  -0.0817088  -0.0114392
0.16  -0.00886302  -0.00141808  -0.00782375  -0.0012518  -0.0782371  -0.0125179
0.18  -0.00744737  -0.00134053  -0.00677618  -0.00121971  -0.0751434  -0.0135258
0.2  -0.00649838  -0.00129968  -0.00599219  -0.00119844  -0.0723744  -0.0144749
0.22  -0.00592458  -0.00130341  -0.00541806  -0.00119197  -0.069843  -0.0153655
0.24  -0.00562481  -0.00134995  -0.00499549  -0.00119892  -0.0674586  -0.0161901
0.26  -0.00550744  -0.00143193  -0.00467315  -0.00121502  -0.0651476  -0.0169384
0.28  -0.00549991  -0.00153998  -0.0044122  -0.00123542  -0.0628619  -0.0176013
0.3  -0.00555073  -0.00166522  -0.00418705  -0.00125611  -0.060579  -0.0181737
0.32  -0.00562685  -0.00180059  -0.00398329  -0.00127465  -0.0582967  -0.0186549
0.34  -0.00570918  -0.00194112  -0.00379455  -0.00129015  -0.0560259  -0.0190488
0.36  -0.00578806  -0.0020837  -0.00361941  -0.00130299  -0.0537845  -0.0193624
0.38  -0.0058596  -0.00222665  -0.00345898  -0.00131441  -0.0515919  -0.0196049
0.4  -0.00592308  -0.00236923  -0.00331521  -0.00132609  -0.0494657  -0.0197863
0.42  -0.00597936  -0.00251133  -0.00318995  -0.00133978  -0.0474201  -0.0199165
0.44  -0.00602996  -0.00265318  -0.00308443  -0.00135715  -0.0454651  -0.0200047
0.46  -0.00607651  -0.0027952  -0.00299915  -0.00137961  -0.0436064  -0.020059
0.48  -0.0061206  -0.00293789  -0.00293386  -0.00140825  -0.0418461  -0.0200861
0.5  -0.0061636  -0.0030818  -0.0028877  -0.00144385  -0.0401831  -0.0200916
0.52  -0.00620666  -0.00322747  -0.00285935  -0.00148686  -0.0386143  -0.0200794
0.54  -0.00625073  -0.0033754  -0.00284716  -0.00153747  -0.0371346  -0.0200527
0.56  -0.0062965  -0.00352604  -0.00284929  -0.0015956  -0.0357383  -0.0200134
0.58  -0.00634447  -0.00367979  -0.00286384  -0.00166103  -0.0344189  -0.019963
0.6  -0.00639494  -0.00383696  -0.0028889  -0.00173334  -0.0331699  -0.0199019
0.62  -0.00644802  -0.00399777  -0.00292267  -0.00181206  -0.031985  -0.0198307
0.64  -0.00650365  -0.00416233  -0.00296345  -0.00189661  -0.0308584  -0.0197494
0.66  -0.00656164  -0.00433068  -0.00300972  -0.00198641  -0.0297845  -0.0196578
0.68  -0.00662165  -0.00450272  -0.00306008  -0.00208085  -0.0287587  -0.0195559
0.7  -0.00668323  -0.00467826  -0.00311333  -0.00217933  -0.0277767  -0.0194437
0.72  -0.00674585  -0.00485701  -0.00316845  -0.00228128  -0.0268348  -0.0193211
0.74  -0.00680889  -0.00503858  -0.00322452  -0.00238615  -0.0259302  -0.0191883
0.76  -0.00687168  -0.00522248  -0.00328082  -0.00249343  -0.0250601  -0.0190457
0.78  -0.00693351  -0.00540814  -0.00333673  -0.00260265  -0.0242225  -0.0188936
0.8  -0.00699365  -0.00559492  -0.00339172  -0.00271338  -0.0234157  -0.0187325
0.82  -0.00705137  -0.00578212  -0.00344541  -0.00282524  -0.0226381  -0.0185632
0.84  -0.00710593  -0.00596899  -0.00349746  -0.00293787  -0.0218886  -0.0183864
0.86  -0.00715665  -0.00615472  -0.00354761  -0.00305095  -0.0211662  -0.018203
0.88  -0.00720283  -0.00633849  -0.00359567  -0.00316419  -0.0204701  -0.0180137
0.9  -0.00724385  -0.00651947  -0.0036415  -0.00327735  -0.0197996  -0.0178196
0.92  -0.00727912  -0.00669679  -0.00368496  -0.00339017  -0.0191539  -0.0176216
0.94  -0.00730811  -0.00686963  -0.00372601  -0.00350245  -0.0185325  -0.0174206
0.96  -0.00733034  -0.00703713  -0.00376457  -0.00361399  -0.0179349  -0.0172175
0.98  -0.00734538  -0.00719848  -0.00380063  -0.00372461  -0.0173605  -0.0170133
1  -0.00735289  -0.00735289  -0.00383416  -0.00383416  -0.0168088  -0.0168088
1.02  -0.00735255  -0.0074996  -0.00386518  -0.00394248  -0.0162792  -0.0166047
1.04  -0.00734414  -0.0076379  -0.00389369  -0.00404944  -0.0157711  -0.016402
1.06  -0.00732746  -0.00776711  -0.00391972  -0.0041549  -0.0152842  -0.0162012
1.08  -0.0073024  -0.00788659  -0.00394329  -0.00425876  -0.0148176  -0.0160031
1.1  -0.00726887  -0.00799575  -0.00396445  -0.0043609  -0.014371  -0.0158081
1.12  -0.00722685  -0.00809408  -0.00398324  -0.00446122  -0.0139436  -0.0156169
1.14  -0.00717638  -0.00818107  -0.00399969  -0.00455964  -0.0135349  -0.0154298
1.16  -0.00711751  -0.00825631  -0.00401385  -0.00465607  -0.0131442  -0.0152473
1.18  -0.00705034  -0.0083194  -0.00402579  -0.00475043  -0.012771  -0.0150697
1.2  -0.00697503  -0.00837003  -0.00403555  -0.00484266  -0.0124145  -0.0148974
1.22  -0.00689173  -0.00840791  -0.00404318  -0.00493268  -0.0120741  -0.0147304
1.24  -0.00680066  -0.00843282  -0.00404876  -0.00502046  -0.0117492  -0.0145691
1.26  -0.00670203  -0.00844456  -0.00405232  -0.00510592  -0.0114392  -0.0144134
1.28  -0.0065961  -0.00844301  -0.00405394  -0.00518904  -0.0111434  -0.0142635
1.3  -0.00648312  -0.00842806  -0.00405367  -0.00526977  -0.0108611  -0.0141194
1.32  -0.00636338  -0.00839966  -0.00405157  -0.00534808  -0.0105918  -0.0139811
1.34  -0.00623717  -0.00835781  -0.00404771  -0.00542393  -0.0103347  -0.0138485
1.36  -0.00610478  -0.00830251  -0.00404214  -0.00549731  -0.0100894  -0.0137216
1.38  -0.00596653  -0.00823382  -0.00403493  -0.0055682  -0.00985519  -0.0136002
1.4  -0.00582273  -0.00815182  -0.00402613  -0.00563658  -0.00963148  -0.0134841
1.42  -0.00567369  -0.00805664  -0.0040158  -0.00570243  -0.00941772  -0.0133732
1.44  -0.00551973  -0.00794841  -0.004004  -0.00576576  -0.00921334  -0.0132672
1.46  -0.00536116  -0.0078273  -0.00399079  -0.00582655  -0.00901781  -0.013166
1.48  -0.0051983  -0.00769348  -0.00397622  -0.0058848  -0.00883062  -0.0130693
1.5  -0.00503145  -0.00754718  -0.00396035  -0.00594053  -0.00865125  -0.0129769
1.52  -0.00486092  -0.0073886  -0.00394324  -0.00599372  -0.00847922  -0.0128884
1.54  -0.00468702  -0.00721801  -0.00392493  -0.00604439  -0.00831406  -0.0128037
1.56  -0.00451002  -0.00703564  -0.00390548  -0.00609254  -0.00815535  -0.0127223
1.58  -0.00433023  -0.00684176  -0.00388493  -0.00613819  -0.00800264  -0.0126442
1.6  -0.00414791  -0.00663666  -0.00386334  -0.00618135  -0.00785553  -0.0125689
1.62  -0.00396334  -0.00642062  -0.00384076  -0.00622203  -0.00771365  -0.0124961
1.64  -0.00377679  -0.00619393  -0.00381722  -0.00626025  -0.00757662  -0.0124257
1.66  -0.00358849  -0.0059569  -0.00379278  -0.00629602  -0.0074441  -0.0123572
1.68  -0.00339871  -0.00570984  -0.00376748  -0.00632936  -0.00731577  -0.0122905
1.7  -0.00320768  -0.00545306  -0.00374135  -0.00636029  -0.00719132  -0.0122253
1.72  -0.00301562  -0.00518687  -0.00371444  -0.00638883  -0.00707047  -0.0121612
1.74  -0.00282276  -0.0049116  -0.00368678  -0.006415  -0.00695293  -0.0120981
1.76  -0.0026293  -0.00462756  -0.00365842  -0.00643881  -0.00683847  -0.0120357
1.78  -0.00243544  -0.00433509  -0.00362938  -0.0064603  -0.00672684  -0.0119738
1.8  -0.00224139  -0.00403449  -0.00359971  -0.00647948  -0.00661783  -0.0119121
1.82  -0.00204731  -0.00372611  -0.00356944  -0.00649638  -0.00651123  -0.0118504
1.84  -0.00185339  -0.00341025  -0.00353859  -0.00651101  -0.00640686  -0.0117886
1.86  -0.00165981  -0.00308724  -0.0035072  -0.0065234  -0.00630453  -0.0117264
1.88  -0.0014667  -0.0027574  -0.00347531  -0.00653358  -0.0062041  -0.0116637
1.9  -0.00127424  -0.00242106  -0.00344292  -0.00654156  -0.00610541  -0.0116003
1.92  -0.00108256  -0.00207852  -0.00341009  -0.00654737  -0.00600832  -0.011536
1.94  -0.000891807  -0.0017301  -0.00337682  -0.00655103  -0.00591272  -0.0114707
1.96  -0.000702105  -0.00137613  -0.00334315  -0.00655257  -0.00581848  -0.0114042
1.98  -0.000513582  -0.00101689  -0.0033091  -0.00655202  -0.00572551  -0.0113365
2  -0.000326355  -0.00065271  -0.00327469  -0.00654939  -0.00563371  -0.0112674
2.02  -0.000140535  -0.000283881  -0.00323996  -0.00654471  -0.00554299  -0.0111968
2.04  4.37708e-05  8.92925e-05  -0.0032049  -0.00653801  -0.00545328  -0.0111247
2.06  0.000226464  0.000466516  -0.00316956  -0.0065293  -0.00536451  -0.0110509
2.08  0.00040745  0.000847495  -0.00313395  -0.00651862  -0.0052766  -0.0109753
2.1  0.00058664  0.00123194  -0.00309809  -0.00650599  -0.00518952  -0.010898
2.12  0.00076395  0.00161957  -0.003062  -0.00649144  -0.0051032  -0.0108188
2.14  0.000939302  0.00201011  -0.00302569  -0.00647499  -0.0050176  -0.0107377
2.16  0.00111262  0.00240326  -0.00298919  -0.00645666  -0.00493268  -0.0106546
2.18  0.00128384  0.00279877  -0.00295252  -0.00643649  -0.00484841  -0.0105695
2.2  0.00145289  0.00319637  -0.00291568  -0.00641449  -0.00476475  -0.0104825
2.22  0.00161972  0.00359578  -0.00287869  -0.0063907  -0.00468168  -0.0103933
2.24  0.00178427  0.00399676  -0.00284158  -0.00636513  -0.00459917  -0.0103021
2.26  0.00194648  0.00439904  -0.00280435  -0.00633783  -0.0045172  -0.0102089
2.28  0.00210631  0.00480238  -0.00276702  -0.0063088  -0.00443576  -0.0101135
2.3  0.00226371  0.00520653  -0.0027296  -0.00627809  -0.00435482  -0.0100161
2.32  0.00241864  0.00561125  -0.00269211  -0.00624571  -0.00427437  -0.00991654
2.34  0.00257107  0.00601631  -0.00265457  -0.00621169  -0.00419441  -0.00981491
2.36  0.00272096  0.00642146  -0.00261698  -0.00617606  -0.00411492  -0.0097112
2.38  0.00286828  0.0068265  -0.00257935  -0.00613885  -0.00403589  -0.00960541
2.4  0.003013  0.0072312  -0.0025417  -0.00610009  -0.00395732  -0.00949757
2.42  0.0031551  0.00763533  -0.00250405  -0.0060598  -0.0038792  -0.00938767
2.44  0.00329455  0.0080387  -0.00246639  -0.006018  -0.00380153  -0.00927575
2.46  0.00343134  0.00844109  -0.00242875  -0.00597473  -0.00372431  -0.00916181
2.48  0.00356545  0.00884231  -0.00239114  -0.00593002  -0.00364754  -0.00904589
2.5  0.00369687  0.00924216  -0.00235355  -0.00588389  -0.0035712  -0.008928
2.52  0.00382558  0.00964046  -0.00231602  -0.00583636  -0.00349531  -0.00880817
2.54  0.00395158  0.010037  -0.00227853  -0.00578748  -0.00341985  -0.00868643
2.56  0.00407486  0.0104316  -0.00224111  -0.00573725  -0.00334484  -0.00856279
2.58  0.00419542  0.0108242  -0.00220377  -0.00568572  -0.00327027  -0.00843731
2.6  0.00431325  0.0112145  -0.00216651  -0.00563292  -0.00319615  -0.00830999
2.62  0.00442836  0.0116023  -0.00212933  -0.00557886  -0.00312247  -0.00818087
2.64  0.00454075  0.0119876  -0.00209226  -0.00552357  -0.00304924  -0.00804999
2.66  0.00465043  0.0123701  -0.0020553  -0.00546709  -0.00297645  -0.00791737
2.68  0.00475739  0.0127498  -0.00201845  -0.00540944  -0.00290412  -0.00778304
2.7  0.00486165  0.0131265  -0.00198172  -0.00535065  -0.00283224  -0.00764705
2.72  0.00496323  0.0135  -0.00194513  -0.00529074  -0.00276082  -0.00750942
2.74  0.00506212  0.0138702  -0.00190867  -0.00522975  -0.00268985  -0.00737019
2.76  0.00515834  0.014237  -0.00187236  -0.0051677  -0.00261934  -0.00722939
2.78  0.00525192  0.0146003  -0.00183619  -0.00510462  -0.0025493  -0.00708705
2.8  0.00534286  0.01496  -0.00180019  -0.00504053  -0.00247972  -0.00694322
2.82  0.00543118  0.0153159  -0.00176435  -0.00497547  -0.00241061  -0.00679792
2.84  0.00551691  0.015668  -0.00172868  -0.00490946  -0.00234197  -0.00665119
2.86  0.00560006  0.0160162  -0.00169319  -0.00484252  -0.0022738  -0.00650307
2.88  0.00568066  0.0163603  -0.00165788  -0.00477468  -0.00220611  -0.00635359
2.9  0.00575873  0.0167003  -0.00162275  -0.00470598  -0.00213889  -0.00620279
2.92  0.00583428  0.0170361  -0.00158782  -0.00463643  -0.00207215  -0.00605069
2.94  0.00590736  0.0173676  -0.00155308  -0.00456606  -0.0020059  -0.00589734
2.96  0.00597798  0.0176948  -0.00151855  -0.00449491  -0.00194013  -0.00574278
2.98  0.00604618  0.0180176  -0.00148422  -0.00442298  -0.00187484  -0.00558703
3  0.00611197  0.0183359  -0.00145011  -0.00435032  -0.00181004  -0.00543013
3.02  0.00617539  0.0186497  -0.0014162  -0.00427694  -0.00174573  -0.00527211
3.04  0.00623648  0.0189589  -0.00138252  -0.00420287  -0.00168192  -0.00511302
3.06  0.00629525  0.0192635  -0.00134906  -0.00412813  -0.00161859  -0.00495289
3.08  0.00635174  0.0195634  -0.00131583  -0.00405276  -0.00155576  -0.00479174
3.1  0.00640598  0.0198585  -0.00128283  -0.00397677  -0.00149343  -0.00462962
3.12  0.00645801  0.020149  -0.00125006  -0.00390018  -0.00143159  -0.00446655
3.14  0.00650785  0.0204346  -0.00121753  -0.00382304  -0.00137025  -0.00430258
3.16  0.00655554  0.0207155  -0.00118524  -0.00374535  -0.00130941  -0.00413774
3.18  0.00660112  0.0209916  -0.00115319  -0.00366714  -0.00124907  -0.00397205
3.2  0.00664461  0.0212628  -0.00112138  -0.00358843  -0.00118924  -0.00380556
3.22  0.00668606  0.0215291  -0.00108983  -0.00350925  -0.0011299  -0.00363829
3.24  0.00672549  0.0217906  -0.00105853  -0.00342963  -0.00107107  -0.00347028
3.26  0.00676295  0.0220472  -0.00102748  -0.00334957  -0.00101275  -0.00330156
3.28  0.00679846  0.022299  -0.000996681  -0.00326911  -0.00095493  -0.00313217
3.3  0.00683206  0.0225458  -0.000966144  -0.00318827  -0.000897616  -0.00296213
3.32  0.0068638  0.0227878  -0.000935866  -0.00310707  -0.000840808  -0.00279148
3.34  0.00689369  0.0230249  -0.00090585  -0.00302554  -0.000784506  -0.00262025
3.36  0.00692178  0.0232572  -0.000876097  -0.00294368  -0.000728712  -0.00244847
3.38  0.00694811  0.0234846  -0.000846608  -0.00286154  -0.000673424  -0.00227617
3.4  0.0069727  0.0237072  -0.000817386  -0.00277911  -0.000618643  -0.00210339
3.42  0.0069956  0.023925  -0.000788432  -0.00269644  -0.000564369  -0.00193014
3.44  0.00701684  0.0241379  -0.000759747  -0.00261353  -0.000510602  -0.00175647
3.46  0.00703646  0.0243461  -0.000731332  -0.00253041  -0.000457341  -0.0015824
3.48  0.00705449  0.0245496  -0.000703188  -0.0024471  -0.000404587  -0.00140796
3.5  0.00707096  0.0247484  -0.000675317  -0.00236361  -0.00035234  -0.00123319
3.52  0.00708591  0.0249424  -0.000647719  -0.00227997  -0.000300598  -0.0010581
3.54  0.00709938  0.0251318  -0.000620395  -0.0021962  -0.000249361  -0.000882739
3.56  0.0071114  0.0253166  -0.000593346  -0.00211231  -0.000198629  -0.000707121
3.58  0.007122  0.0254968  -0.000566572  -0.00202833  -0.000148402  -0.000531278
3.6  0.00713122  0.0256724  -0.000540074  -0.00194427  -9.86771e-05  -0.000355238
3.62  0.00713909  0.0258435  -0.000513852  -0.00186015  -4.94553e-05  -0.000179028
3.64  0.00714564  0.0260101  -0.000487907  -0.00177598  -7.35091e-07  -2.67573e-06
3.66  0.00715092  0.0261724  -0.00046224  -0.0016918  4.74843e-05  0.000173793
3.68  0.00715494  0.0263302  -0.000436849  -0.0016076  9.52039e-05  0.00035035
3.7  0.00715774  0.0264837  -0.000411736  -0.00152342  0.000142425  0.000526972
3.72  0.00715936  0.0266328  -0.0003869  -0.00143927  0.000189148  0.000703631
3.74  0.00715983  0.0267778  -0.000362341  -0.00135516  0.000235375  0.000880303
3.76  0.00715917  0.0269185  -0.00033806  -0.00127111  0.000281107  0.00105696
3.78  0.00715742  0.027055  -0.000314056  -0.00118713  0.000326345  0.00123359
3.8  0.0071546  0.0271875  -0.000290329  -0.00110325  0.000371091  0.00141015
3.82  0.00715076  0.0273159  -0.000266879  -0.00101948  0.000415346  0.00158662
3.84  0.00714591  0.0274403  -0.000243705  -0.000935826  0.000459111  0.00176299
3.86  0.00714009  0.0275607  -0.000220806  -0.000852313  0.000502389  0.00193922
3.88  0.00713332  0.0276773  -0.000198184  -0.000768953  0.00054518  0.0021153
3.9  0.00712563  0.02779  -0.000175836  -0.000685761  0.000587487  0.0022912
3.92  0.00711706  0.0278989  -0.000153763  -0.00060275  0.000629311  0.0024669
3.94  0.00710762  0.028004  -0.000131963  -0.000519934  0.000670654  0.00264238
3.96  0.00709734  0.0281055  -0.000110436  -0.000437328  0.000711518  0.00281761
3.98  0.00708626  0.0282033  -8.9182e-05  -0.000354944  0.000751905  0.00299258
4  0.00707439  0.0282976  -6.8199e-05  -0.000272796  0.000791816  0.00316726
4.02  0.00706176  0.0283883  -4.74867e-05  -0.000190897  0.000831254  0.00334164
4.04  0.0070484  0.0284755  -2.70441e-05  -0.000109258  0.00087022  0.00351569
4.06  0.00703433  0.0285594  -6.87032e-06  -2.78935e-05  0.000908717  0.00368939
4.08  0.00701957  0.0286398  1.30357e-05  5.31857e-05  0.000946747  0.00386273
4.1  0.00700415  0.028717  3.2675e-05  0.000133967  0.000984312  0.00403568
4.12  0.00698809  0.0287909  5.20486e-05  0.00021444  0.00102141  0.00420823
4.14  0.00697141  0.0288616  7.11576e-05  0.000294592  0.00105806  0.00438035
4.16  0.00695414  0.0289292  9.00032e-05  0.000374413  0.00109424  0.00455204
4.18  0.00693629  0.0289937  0.000108587  0.000453892  0.00112997  0.00472326
4.2  0.00691789  0.0290551  0.000126909  0.000533018  0.00116524  0.00489401
4.22  0.00689895  0.0291136  0.000144972  0.000611781  0.00120006  0.00506426
4.24  0.00687951  0.0291691  0.000162776  0.000690171  0.00123444  0.00523401
4.26  0.00685957  0.0292218  0.000180324  0.000768179  0.00126836  0.00540323
4.28  0.00683915  0.0292716  0.000197615  0.000845794  0.00130185  0.0055719
4.3  0.00681828  0.0293186  0.000214653  0.000923007  0.00133489  0.00574002
4.32  0.00679698  0.0293629  0.000231438  0.00099981  0.00136749  0.00590756
4.34  0.00677525  0.0294046  0.000247971  0.00107619  0.00139966  0.00607452
4.36  0.00675312  0.0294436  0.000264255  0.00115215  0.00143139  0.00624087
4.38  0.0067306  0.02948  0.00028029  0.00122767  0.00146269  0.0064066
4.4  0.00670772  0.029514  0.000296079  0.00130275  0.00149357  0.0065717
4.42  0.00668448  0.0295454  0.000311622  0.00137737  0.00152402  0.00673615
4.44  0.00666091  0.0295744  0.000326922  0.00145153  0.00155404  0.00689994
4.46  0.00663701  0.0296011  0.00034198  0.00152523  0.00158364  0.00706306
4.48  0.00661281  0.0296254  0.000356798  0.00159846  0.00161283  0.00722549
4.5  0.00658831  0.0296474  0.000371378  0.0016712  0.0016416  0.00738722
4.52  0.00656354  0.0296672  0.000385721  0.00174346  0.00166996  0.00754824
4.54  0.0065385  0.0296848  0.000399828  0.00181522  0.00169792  0.00770854
4.56  0.00651321  0.0297002  0.000413703  0.00188648  0.00172546  0.0078681
4.58  0.00648767  0.0297135  0.000427346  0.00195724  0.0017526  0.00802692
4.6  0.00646191  0.0297248  0.000440759  0.00202749  0.00177934  0.00818498
4.62  0.00643594  0.029734  0.000453944  0.00209722  0.00180569  0.00834227
4.64  0.00640976  0.0297413  0.000466903  0.00216643  0.00183163  0.00849878
4.66  0.0063834  0.0297466  0.000479638  0.00223511  0.00185719  0.00865451
4.68  0.00635685  0.0297501  0.000492151  0.00230326  0.00188236  0.00880943
4.7  0.00633013  0.0297516  0.000504443  0.00237088  0.00190714  0.00896355
4.72  0.00630325  0.0297514  0.000516516  0.00243795  0.00193154  0.00911685
4.74  0.00627623  0.0297493  0.000528372  0.00250448  0.00195555  0.00926932
4.76  0.00624906  0.0297455  0.000540014  0.00257047  0.00197919  0.00942096
4.78  0.00622177  0.0297401  0.000551443  0.0026359  0.00200246  0.00957176
4.8  0.00619436  0.0297329  0.000562661  0.00270077  0.00202535  0.0097217
4.82  0.00616683  0.0297241  0.000573669  0.00276509  0.00204788  0.00987079
4.84  0.0061392  0.0297137  0.000584471  0.00282884  0.00207004  0.010019
4.86  0.00611148  0.0297018  0.000595068  0.00289203  0.00209184  0.0101663
4.88  0.00608367  0.0296883  0.000605461  0.00295465  0.00211328  0.0103128
4.9  0.00605578  0.0296733  0.000615653  0.0030167  0.00213436  0.0104584
4.92  0.00602782  0.0296569  0.000625646  0.00307818  0.00215509  0.0106031
4.94  0.0059998  0.029639  0.000635442  0.00313908  0.00217547  0.0107468
4.96  0.00597172  0.0296197  0.000645042  0.00319941  0.0021955  0.0108897
4.98  0.00594359  0.0295991  0.00065445  0.00325916  0.00221519  0.0110317
5  0.00591542  0.0295771  0.000663666  0.00331833  0.00223454  0.0111727
5.02  0.00588722  0.0295538  0.000672692  0.00337692  0.00225355  0.0113128
5.04  0.00585898  0.0295292  0.000681532  0.00343492  0.00227222  0.011452
5.06  0.00583071  0.0295034  0.000690186  0.00349234  0.00229056  0.0115902
5.08  0.00580243  0.0294764  0.000698657  0.00354918  0.00230857  0.0117275
5.1  0.00577414  0.0294481  0.000706947  0.00360543  0.00232626  0.0118639
5.12  0.00574584  0.0294187  0.000715058  0.00366109  0.00234362  0.0119993
5.14  0.00571753  0.0293881  0.000722991  0.00371617  0.00236066  0.0121338
5.16  0.00568923  0.0293564  0.000730749  0.00377066  0.00237739  0.0122673
5.18  0.00566094  0.0293236  0.000738334  0.00382457  0.0023938  0.0123999
5.2  0.00563265  0.0292898  0.000745748  0.00387789  0.0024099  0.0125315
5.22  0.00560438  0.0292549  0.000752992  0.00393062  0.00242569  0.0126621
5.24  0.00557614  0.029219  0.000760069  0.00398276  0.00244118  0.0127918
5.26  0.00554792  0.029182  0.000766981  0.00403432  0.00245636  0.0129205
5.28  0.00551972  0.0291441  0.00077373  0.0040853  0.00247125  0.0130482
5.3  0.00549156  0.0291053  0.000780318  0.00413568  0.00248584  0.0131749
5.32  0.00546344  0.0290655  0.000786746  0.00418549  0.00250014  0.0133007
5.34  0.00543535  0.0290248  0.000793017  0.00423471  0.00251414  0.0134255
5.36  0.00540731  0.0289832  0.000799132  0.00428335  0.00252786  0.0135493
5.38  0.00537932  0.0289407  0.000805094  0.00433141  0.00254129  0.0136722
5.4  0.00535137  0.0288974  0.000810905  0.00437889  0.00255445  0.013794
5.42  0.00532348  0.0288533  0.000816566  0.00442579  0.00256732  0.0139149
5.44  0.00529564  0.0288083  0.00082208  0.00447211  0.00257992  0.0140348
5.46  0.00526786  0.0287625  0.000827448  0.00451787  0.00259225  0.0141537
5.48  0.00524014  0.028716  0.000832672  0.00456304  0.0026043  0.0142716
5.5  0.00521249  0.0286687  0.000837754  0.00460765  0.00261609  0.0143885
5.52  0.0051849  0.0286206  0.000842697  0.00465169  0.00262762  0.0145044
5.54  0.00515738  0.0285719  0.000847501  0.00469516  0.00263888  0.0146194
5.56  0.00512993  0.0285224  0.00085217  0.00473806  0.00264988  0.0147334
5.58  0.00510255  0.0284722  0.000856704  0.00478041  0.00266063  0.0148463
5.6  0.00507525  0.0284214  0.000861105  0.00482219  0.00267113  0.0149583
5.62  0.00504803  0.0283699  0.000865376  0.00486341  0.00268138  0.0150693
5.64  0.00502088  0.0283178  0.000869518  0.00490408  0.00269137  0.0151794
5.66  0.00499381  0.028265  0.000873534  0.0049442  0.00270113  0.0152884
5.68  0.00496683  0.0282116  0.000877424  0.00498377  0.00271064  0.0153964
5.7  0.00493993  0.0281576  0.000881191  0.00502279  0.00271992  0.0155035
5.72  0.00491312  0.028103  0.000884836  0.00506126  0.00272895  0.0156096
5.74  0.00488639  0.0280479  0.000888362  0.0050992  0.00273776  0.0157147
5.76  0.00485975  0.0279922  0.000891769  0.00513659  0.00274633  0.0158189
5.78  0.0048332  0.0279359  0.000895061  0.00517345  0.00275467  0.015922
5.8  0.00480675  0.0278791  0.000898238  0.00520978  0.00276279  0.0160242
5.82  0.00478038  0.0278218  0.000901302  0.00524558  0.00277069  0.0161254
5.84  0.00475411  0.027764  0.000904255  0.00528085  0.00277836  0.0162256
5.86  0.00472793  0.0277057  0.000907099  0.0053156  0.00278582  0.0163249
5.88  0.00470185  0.0276469  0.000909835  0.00534983  0.00279306  0.0164232
5.9  0.00467587  0.0275876  0.000912465  0.00538354  0.00280009  0.0165205
5.92  0.00464998  0.0275279  0.00091499  0.00541674  0.00280691  0.0166169
5.94  0.0046242  0.0274677  0.000917413  0.00544943  0.00281352  0.0167123
5.96  0.00459851  0.0274071  0.000919735  0.00548162  0.00281993  0.0168068
5.98  0.00457293  0.0273461  0.000921957  0.0055133  0.00282613  0.0169003
6  0.00454744  0.0272847  0.000924082  0.00554449  0.00283213  0.0169928
6.02  0.00452206  0.0272228  0.00092611  0.00557518  0.00283794  0.0170844
6.04  0.00449678  0.0271606  0.000928043  0.00560538  0.00284355  0.017175
6.06  0.0044716  0.0270979  0.000929883  0.00563509  0.00284897  0.0172647
6.08  0.00444653  0.0270349  0.000931632  0.00566432  0.00285419  0.0173535
6.1  0.00442157  0.0269716  0.00093329  0.00569307  0.00285923  0.0174413
6.12  0.0043967  0.0269078  0.000934859  0.00572134  0.00286408  0.0175282
6.14  0.00437195  0.0268438  0.000936342  0.00574914  0.00286875  0.0176141
6.16  0.0043473  0.0267794  0.000937739  0.00577647  0.00287324  0.0176992
6.18  0.00432276  0.0267146  0.000939051  0.00580334  0.00287755  0.0177833
6.2  0.00429832  0.0266496  0.000940281  0.00582974  0.00288168  0.0178664
6.22  0.00427399  0.0265842  0.000941429  0.00585569  0.00288564  0.0179487
6.24  0.00424977  0.0265186  0.000942497  0.00588118  0.00288943  0.01803
6.26  0.00422566  0.0264526  0.000943487  0.00590623  0.00289304  0.0181104
6.28  0.00420166  0.0263864  0.0009444  0.00593083  0.00289649  0.01819
6.3  0.00417776  0.0263199  0.000945236  0.00595499  0.00289977  0.0182686
6.32  0.00415398  0.0262532  0.000945998  0.00597871  0.00290289  0.0183463
6.34  0.0041303  0.0261861  0.000946687  0.006002  0.00290585  0.0184231
6.36  0.00410674  0.0261189  0.000947305  0.00602486  0.00290865  0.018499
6.38  0.00408328  0.0260513  0.000947851  0.00604729  0.00291129  0.018574
6.4  0.00405994  0.0259836  0.000948328  0.0060693  0.00291378  0.0186482
6.42  0.0040367  0.0259156  0.000948738  0.0060909  0.00291611  0.0187214
6.44  0.00401358  0.0258474  0.00094908  0.00611208  0.00291829  0.0187938
6.46  0.00399056  0.025779  0.000949357  0.00613285  0.00292033  0.0188653
6.48  0.00396766  0.0257104  0.00094957  0.00615321  0.00292221  0.0189359
6.5  0.00394486  0.0256416  0.000949719  0.00617318  0.00292395  0.0190057
6.52  0.00392218  0.0255726  0.000949807  0.00619274  0.00292555  0.0190746
6.54  0.00389961  0.0255034  0.000949834  0.00621191  0.00292701  0.0191426
6.56  0.00387715  0.0254341  0.000949801  0.00623069  0.00292833  0.0192098
6.58  0.0038548  0.0253646  0.00094971  0.00624909  0.00292951  0.0192762
6.6  0.00383256  0.0252949  0.000949561  0.0062671  0.00293055  0.0193417
6.62  0.00381043  0.025225  0.000949356  0.00628474  0.00293147  0.0194063
6.64  0.00378841  0.025155  0.000949096  0.006302  0.00293225  0.0194701
6.66  0.0037665  0.0250849  0.000948782  0.00631889  0.0029329  0.0195331
6.68  0.0037447  0.0250146  0.000948415  0.00633541  0.00293342  0.0195952
6.7  0.00372301  0.0249442  0.000947996  0.00635158  0.00293381  0.0196566
6.72  0.00370144  0.0248737  0.000947526  0.00636738  0.00293409  0.0197171
6.74  0.00367997  0.024803  0.000947007  0.00638283  0.00293423  0.0197767
6.76  0.00365862  0.0247322  0.000946438  0.00639792  0.00293426  0.0198356
6.78  0.00363737  0.0246614  0.000945822  0.00641267  0.00293417  0.0198937
6.8  0.00361623  0.0245904  0.000945158  0.00642707  0.00293396  0.0199509
6.82  0.00359521  0.0245193  0.000944449  0.00644114  0.00293363  0.0200074
6.84  0.00357429  0.0244482  0.000943694  0.00645487  0.00293319  0.020063
6.86  0.00355348  0.0243769  0.000942896  0.00646826  0.00293263  0.0201179
6.88  0.00353279  0.0243056  0.000942054  0.00648133  0.00293197  0.0201719
6.9  0.0035122  0.0242342  0.00094117  0.00649407  0.00293119  0.0202252
6.92  0.00349172  0.0241627  0.000940245  0.00650649  0.00293031  0.0202777
6.94  0.00347135  0.0240912  0.000939279  0.00651859  0.00292932  0.0203295
6.96  0.00345109  0.0240196  0.000938273  0.00653038  0.00292822  0.0203804
6.98  0.00343093  0.0239479  0.000937229  0.00654186  0.00292702  0.0204306
7  0.00341089  0.0238762  0.000936147  0.00655303  0.00292572  0.0204801
7.02  0.00339095  0.0238045  0.000935027  0.00656389  0.00292432  0.0205287
7.04  0.00337112  0.0237327  0.000933872  0.00657446  0.00292282  0.0205766
7.06  0.0033514  0.0236609  0.000932681  0.00658472  0.00292122  0.0206238
7.08  0.00333178  0.023589  0.000931455  0.0065947  0.00291953  0.0206702
7.1  0.00331227  0.0235171  0.000930195  0.00660438  0.00291774  0.0207159
7.12  0.00329287  0.0234453  0.000928902  0.00661378  0.00291585  0.0207609
7.14  0.00327358  0.0233733  0.000927576  0.00662289  0.00291388  0.0208051
7.16  0.00325439  0.0233014  0.000926219  0.00663173  0.00291181  0.0208486
7.18  0.00323531  0.0232295  0.00092483  0.00664028  0.00290965  0.0208913
7.2  0.00321633  0.0231576  0.000923412  0.00664856  0.00290741  0.0209333
7.22  0.00319746  0.0230856  0.000921964  0.00665658  0.00290508  0.0209747
7.24  0.00317869  0.0230137  0.000920486  0.00666432  0.00290266  0.0210153
7.26  0.00316003  0.0229418  0.000918981  0.0066718  0.00290016  0.0210552
7.28  0.00314147  0.0228699  0.000917448  0.00667902  0.00289758  0.0210943
7.3  0.00312301  0.022798  0.000915888  0.00668598  0.00289491  0.0211328
7.32  0.00310466  0.0227261  0.000914302  0.00669269  0.00289216  0.0211706
7.34  0.00308642  0.0226543  0.00091269  0.00669914  0.00288934  0.0212077
7.36  0.00306827  0.0225825  0.000911053  0.00670535  0.00288643  0.0212441
7.38  0.00305023  0.0225107  0.000909392  0.00671131  0.00288345  0.0212799
7.4  0.00303229  0.022439  0.000907707  0.00671703  0.0028804  0.0213149
7.42  0.00301446  0.0223673  0.000905998  0.00672251  0.00287726  0.0213493
7.44  0.00299672  0.0222956  0.000904267  0.00672775  0.00287406  0.021383
7.46  0.00297909  0.022224  0.000902514  0.00673275  0.00287078  0.021416
7.48  0.00296156  0.0221524  0.000900739  0.00673753  0.00286743  0.0214484
7.5  0.00294412  0.0220809  0.000898943  0.00674207  0.00286401  0.0214801
7.52  0.00292679  0.0220095  0.000897127  0.00674639  0.00286053  0.0215112
7.54  0.00290956  0.0219381  0.00089529  0.00675049  0.00285697  0.0215416
7.56  0.00289243  0.0218668  0.000893434  0.00675436  0.00285335  0.0215713
7.58  0.0028754  0.0217955  0.00089156  0.00675802  0.00284966  0.0216004
7.6  0.00285846  0.0217243  0.000889667  0.00676147  0.00284591  0.0216289
7.62  0.00284163  0.0216532  0.000887756  0.0067647  0.00284209  0.0216567
7.64  0.00282489  0.0215822  0.000885827  0.00676772  0.00283821  0.0216839
7.66  0.00280825  0.0215112  0.000883881  0.00677053  0.00283427  0.0217105
7.68  0.00279171  0.0214403  0.000881919  0.00677314  0.00283027  0.0217364
7.7  0.00277526  0.0213695  0.000879941  0.00677555  0.0028262  0.0217618
7.72  0.00275891  0.0212988  0.000877947  0.00677775  0.00282208  0.0217865
7.74  0.00274266  0.0212282  0.000875938  0.00677976  0.0028179  0.0218106
7.76  0.00272651  0.0211577  0.000873914  0.00678157  0.00281366  0.021834
7.78  0.00271044  0.0210873  0.000871876  0.00678319  0.00280937  0.0218569
7.8  0.00269448  0.0210169  0.000869824  0.00678462  0.00280502  0.0218792
7.82  0.00267861  0.0209467  0.000867758  0.00678587  0.00280062  0.0219009
7.84  0.00266283  0.0208766  0.000865679  0.00678692  0.00279617  0.0219219
7.86  0.00264714  0.0208066  0.000863587  0.00678779  0.00279166  0.0219424
7.88  0.00263155  0.0207366  0.000861483  0.00678849  0.0027871  0.0219623
7.9  0.00261606  0.0206668  0.000859367  0.006789  0.00278249  0.0219816
7.92  0.00260065  0.0205972  0.000857239  0.00678933  0.00277783  0.0220004
7.94  0.00258534  0.0205276  0.0008551  0.00678949  0.00277312  0.0220185
7.96  0.00257012  0.0204581  0.00085295  0.00678948  0.00276836  0.0220361
7.98  0.00255499  0.0203888  0.000850789  0.0067893  0.00276355  0.0220532
8  0.00253995  0.0203196  0.000848618  0.00678895  0.0027587  0.0220696
8.02  0.002525  0.0202505  0.000846438  0.00678843  0.0027538  0.0220855
8.04  0.00251014  0.0201815  0.000844247  0.00678775  0.00274886  0.0221008
8.06  0.00249537  0.0201127  0.000842047  0.0067869  0.00274387  0.0221156
8.08  0.00248069  0.020044  0.000839839  0.0067859  0.00273884  0.0221298
8.1  0.0024661  0.0199754  0.000837621  0.00678473  0.00273377  0.0221435
8.12  0.0024516  0.019907  0.000835396  0.00678341  0.00272865  0.0221566
8.14  0.00243718  0.0198387  0.000833162  0.00678194  0.00272349  0.0221692
8.16  0.00242286  0.0197705  0.00083092  0.00678031  0.00271829  0.0221813
8.18  0.00240862  0.0197025  0.000828671  0.00677853  0.00271306  0.0221928
8.2  0.00239446  0.0196346  0.000826415  0.0067766  0.00270778  0.0222038
8.22  0.00238039  0.0195668  0.000824152  0.00677453  0.00270246  0.0222142
8.24  0.00236641  0.0194992  0.000821882  0.0067723  0.00269711  0.0222242
8.26  0.00235252  0.0194318  0.000819605  0.00676994  0.00269172  0.0222336
8.28  0.0023387  0.0193645  0.000817323  0.00676743  0.00268629  0.0222425
8.3  0.00232498  0.0192973  0.000815034  0.00676478  0.00268083  0.0222509
8.32  0.00231133  0.0192303  0.00081274  0.006762  0.00267533  0.0222588
8.34  0.00229778  0.0191634  0.00081044  0.00675907  0.0026698  0.0222661
8.36  0.0022843  0.0190967  0.000808136  0.00675601  0.00266423  0.022273
8.38  0.00227091  0.0190302  0.000805826  0.00675282  0.00265863  0.0222794
8.4  0.00225759  0.0189638  0.000803511  0.0067495  0.002653  0.0222852
8.42  0.00224436  0.0188976  0.000801192  0.00674604  0.00264734  0.0222906
8.44  0.00223122  0.0188315  0.000798869  0.00674245  0.00264165  0.0222955
8.46  0.00221815  0.0187656  0.000796542  0.00673874  0.00263592  0.0222999
8.48  0.00220516  0.0186998  0.00079421  0.0067349  0.00263017  0.0223038
8.5  0.00219226  0.0186342  0.000791875  0.00673094  0.00262438  0.0223072
8.52  0.00217943  0.0185688  0.000789537  0.00672685  0.00261857  0.0223102
8.54  0.00216668  0.0185035  0.000787195  0.00672264  0.00261273  0.0223127
8.56  0.00215402  0.0184384  0.00078485  0.00671832  0.00260686  0.0223147
8.58  0.00214143  0.0183734  0.000782502  0.00671387  0.00260096  0.0223162
8.6  0.00212891  0.0183087  0.000780152  0.00670931  0.00259504  0.0223173
8.62  0.00211648  0.0182441  0.000777799  0.00670463  0.00258909  0.0223179
8.64  0.00210412  0.0181796  0.000775443  0.00669983  0.00258311  0.0223181
8.66  0.00209184  0.0181153  0.000773086  0.00669492  0.00257711  0.0223178
8.68  0.00207964  0.0180512  0.000770726  0.0066899  0.00257109  0.022317
8.7  0.00206751  0.0179873  0.000768365  0.00668477  0.00256504  0.0223159
8.72  0.00205545  0.0179236  0.000766001  0.00667953  0.00255897  0.0223142
8.74  0.00204348  0.01786  0.000763637  0.00667418  0.00255288  0.0223121
8.76  0.00203157  0.0177966  0.000761271  0.00666873  0.00254676  0.0223096
8.78  0.00201974  0.0177333  0.000758903  0.00666317  0.00254062  0.0223067
8.8  0.00200799  0.0176703  0.000756535  0.00665751  0.00253446  0.0223033
8.82  0.0019963  0.0176074  0.000754165  0.00665174  0.00252828  0.0222994
8.84  0.00198469  0.0175447  0.000751795  0.00664587  0.00252208  0.0222952
8.86  0.00197316  0.0174822  0.000749425  0.0066399  0.00251586  0.0222905
8.88  0.00196169  0.0174198  0.000747053  0.00663383  0.00250962  0.0222854
8.9  0.0019503  0.0173576  0.000744682  0.00662767  0.00250336  0.0222799
8.92  0.00193897  0.0172956  0.00074231  0.0066214  0.00249709  0.022274
8.94  0.00192772  0.0172338  0.000739938  0.00661504  0.00249079  0.0222677
8.96  0.00191654  0.0171722  0.000737566  0.00660859  0.00248448  0.0222609
8.98  0.00190542  0.0171107  0.000735194  0.00660204  0.00247815  0.0222538
9  0.00189438  0.0170494  0.000732822  0.0065954  0.0024718  0.0222462
9.02  0.00188341  0.0169883  0.000730451  0.00658867  0.00246544  0.0222383
9.04  0.0018725  0.0169274  0.00072808  0.00658184  0.00245906  0.0222299
9.06  0.00186166  0.0168667  0.00072571  0.00657493  0.00245267  0.0222212
9.08  0.00185089  0.0168061  0.000723341  0.00656793  0.00244626  0.0222121
9.1  0.00184019  0.0167457  0.000720972  0.00656084  0.00243984  0.0222026
9.12  0.00182956  0.0166856  0.000718604  0.00655367  0.00243341  0.0221927
9.14  0.00181899  0.0166255  0.000716238  0.00654641  0.00242696  0.0221824
9.16  0.00180848  0.0165657  0.000713872  0.00653907  0.00242049  0.0221717
9.18  0.00179805  0.0165061  0.000711508  0.00653164  0.00241402  0.0221607
9.2  0.00178768  0.0164466  0.000709145  0.00652413  0.00240753  0.0221493
9.22  0.00177737  0.0163873  0.000706784  0.00651655  0.00240103  0.0221375
9.24  0.00176713  0.0163282  0.000704424  0.00650888  0.00239452  0.0221253
9.26  0.00175695  0.0162693  0.000702065  0.00650113  0.00238799  0.0221128
9.28  0.00174683  0.0162106  0.000699709  0.0064933  0.00238146  0.0221
9.3  0.00173678  0.0161521  0.000697354  0.00648539  0.00237492  0.0220867
9.32  0.00172679  0.0160937  0.000695001  0.00647741  0.00236836  0.0220731
9.34  0.00171686  0.0160355  0.000692651  0.00646936  0.0023618  0.0220592
9.36  0.001707  0.0159775  0.000690302  0.00646122  0.00235523  0.0220449
9.38  0.0016972  0.0159197  0.000687955  0.00645302  0.00234864  0.0220303
9.4  0.00168746  0.0158621  0.000685611  0.00644474  0.00234205  0.0220153
9.42  0.00167777  0.0158046  0.000683269  0.00643639  0.00233545  0.022
9.44  0.00166815  0.0157474  0.000680929  0.00642797  0.00232885  0.0219843
9.46  0.00165859  0.0156903  0.000678592  0.00641948  0.00232223  0.0219683
9.48  0.00164909  0.0156334  0.000676257  0.00641092  0.00231561  0.021952
9.5  0.00163965  0.0155767  0.000673925  0.00640229  0.00230898  0.0219353
9.52  0.00163027  0.0155202  0.000671595  0.00639359  0.00230235  0.0219183
9.54  0.00162095  0.0154638  0.000669269  0.00638482  0.00229571  0.021901
9.56  0.00161168  0.0154077  0.000666945  0.00637599  0.00228906  0.0218834
9.58  0.00160247  0.0153517  0.000664624  0.0063671  0.00228241  0.0218655
9.6  0.00159332  0.0152959  0.000662306  0.00635814  0.00227575  0.0218472
9.62  0.00158423  0.0152403  0.000659991  0.00634911  0.00226909  0.0218286
9.64  0.00157519  0.0151848  0.000657679  0.00634003  0.00226242  0.0218097
9.66  0.00156621  0.0151296  0.00065537  0.00633088  0.00225575  0.0217905
9.68  0.00155729  0.0150745  0.000653065  0.00632167  0.00224907  0.021771
9.7  0.00154842  0.0150196  0.000650762  0.00631239  0.00224239  0.0217512
9.72  0.0015396  0.0149649  0.000648463  0.00630306  0.00223571  0.0217311
9.74  0.00153084  0.0149104  0.000646168  0.00629367  0.00222902  0.0217107
9.76  0.00152214  0.0148561  0.000643875  0.00628422  0.00222233  0.02169
9.78  0.00151349  0.0148019  0.000641587  0.00627472  0.00221564  0.021669
9.8  0.00150489  0.0147479  0.000639302  0.00626515  0.00220895  0.0216477
9.82  0.00149635  0.0146941  0.00063702  0.00625554  0.00220225  0.0216261
9.84  0.00148786  0.0146405  0.000634742  0.00624586  0.00219556  0.0216043
9.86  0.00147942  0.0145871  0.000632468  0.00623613  0.00218886  0.0215821
9.88  0.00147103  0.0145338  0.000630197  0.00622635  0.00218216  0.0215597
9.9  0.0014627  0.0144807  0.00062793  0.00621651  0.00217546  0.021537
9.92  0.00145442  0.0144278  0.000625668  0.00620662  0.00216876  0.0215141
9.94  0.00144618  0.0143751  0.000623409  0.00619668  0.00216206  0.0214908
9.96  0.001438  0.0143225  0.000621154  0.00618669  0.00215535  0.0214673
9.98  0.00142987  0.0142701  0.000618902  0.00617665  0.00214865  0.0214436
10  0.00142179  0.0142179  0.000616655  0.00616655  0.00214195  0.0214195
10.02  0.00141376  0.0141659  0.000614412  0.00615641  0.00213525  0.0213952
10.04  0.00140578  0.0141141  0.000612173  0.00614622  0.00212855  0.0213707
10.06  0.00139785  0.0140624  0.000609939  0.00613598  0.00212185  0.0213459
10.08  0.00138997  0.0140109  0.000607708  0.0061257  0.00211516  0.0213208
10.1  0.00138214  0.0139596  0.000605482  0.00611536  0.00210846  0.0212955
10.12  0.00137435  0.0139084  0.000603259  0.00610499  0.00210177  0.0212699
10.14  0.00136661  0.0138575  0.000601042  0.00609456  0.00209508  0.0212441
10.16  0.00135892  0.0138067  0.000598828  0.00608409  0.00208839  0.0212181
10.18  0.00135128  0.013756  0.000596619  0.00607358  0.00208171  0.0211918
10.2  0.00134369  0.0137056  0.000594414  0.00606303  0.00207502  0.0211652
10.22  0.00133614  0.0136553  0.000592214  0.00605243  0.00206834  0.0211385
10.24  0.00132863  0.0136052  0.000590018  0.00604179  0.00206167  0.0211115
10.26  0.00132118  0.0135553  0.000587827  0.0060311  0.00205499  0.0210842
10.28  0.00131376  0.0135055  0.00058564  0.00602038  0.00204832  0.0210568
10.3  0.0013064  0.0134559  0.000583458  0.00600962  0.00204166  0.0210291
10.32  0.00129908  0.0134065  0.00058128  0.00599881  0.002035  0.0210012
10.34  0.0012918  0.0133572  0.000579107  0.00598797  0.00202834  0.020973
10.36  0.00128457  0.0133081  0.000576939  0.00597709  0.00202169  0.0209447
10.38  0.00127738  0.0132592  0.000574775  0.00596617  0.00201504  0.0209161
10.4  0.00127024  0.0132105  0.000572616  0.00595521  0.0020084  0.0208873
10.42  0.00126313  0.0131619  0.000570462  0.00594422  0.00200176  0.0208583
10.44  0.00125608  0.0131134  0.000568313  0.00593318  0.00199513  0.0208291
10.46  0.00124906  0.0130652  0.000566168  0.00592212  0.0019885  0.0207997
10.48  0.00124209  0.0130171  0.000564028  0.00591102  0.00198188  0.0207701
10.5  0.00123516  0.0129692  0.000561893  0.00589988  0.00197526  0.0207403
10.52  0.00122827  0.0129214  0.000559763  0.00588871  0.00196866  0.0207103
10.54  0.00122143  0.0128738  0.000557638  0.00587751  0.00196205  0.02068
10.56  0.00121462  0.0128264  0.000555518  0.00586627  0.00195546  0.0206496
10.58  0.00120786  0.0127791  0.000553402  0.005855  0.00194887  0.020619
10.6  0.00120113  0.012732  0.000551292  0.0058437  0.00194228  0.0205882
10.62  0.00119445  0.0126851  0.000549187  0.00583236  0.00193571  0.0205572
10.64  0.00118781  0.0126383  0.000547086  0.005821  0.00192914  0.020526
10.66  0.00118121  0.0125917  0.000544991  0.0058096  0.00192258  0.0204947
10.68  0.00117465  0.0125452  0.000542901  0.00579818  0.00191602  0.0204631
10.7  0.00116812  0.0124989  0.000540816  0.00578673  0.00190948  0.0204314
10.72  0.00116164  0.0124528  0.000538735  0.00577524  0.00190294  0.0203995
10.74  0.00115519  0.0124068  0.00053666  0.00576373  0.00189641  0.0203674
10.76  0.00114879  0.012361  0.000534591  0.00575219  0.00188989  0.0203352
10.78  0.00114242  0.0123153  0.000532526  0.00574063  0.00188337  0.0203028
10.8  0.00113609  0.0122698  0.000530466  0.00572903  0.00187687  0.0202702
10.82  0.0011298  0.0122244  0.000528412  0.00571742  0.00187037  0.0202374
10.84  0.00112355  0.0121792  0.000526363  0.00570577  0.00186388  0.0202045
10.86  0.00111733  0.0121342  0.000524319  0.0056941  0.0018574  0.0201714
10.88  0.00111115  0.0120893  0.00052228  0.0056824  0.00185093  0.0201381
10.9  0.00110501  0.0120446  0.000520246  0.00567068  0.00184447  0.0201047
10.92  0.0010989  0.012  0.000518218  0.00565894  0.00183802  0.0200712
10.94  0.00109283  0.0119556  0.000516195  0.00564717  0.00183158  0.0200374
10.96  0.0010868  0.0119113  0.000514177  0.00563538  0.00182514  0.0200036
10.98  0.0010808  0.0118672  0.000512165  0.00562357  0.00181872  0.0199696
11  0.00107484  0.0118232  0.000510158  0.00561173  0.00181231  0.0199354
11.02  0.00106891  0.0117794  0.000508156  0.00559988  0.0018059  0.0199011
11.04  0.00106302  0.0117357  0.000506159  0.005588  0.00179951  0.0198666
11.06  0.00105716  0.0116922  0.000504168  0.0055761  0.00179313  0.019832
11.08  0.00105134  0.0116488  0.000502182  0.00556418  0.00178675  0.0197972
11.1  0.00104555  0.0116056  0.000500202  0.00555224  0.00178039  0.0197624
11.12  0.00103979  0.0115625  0.000498227  0.00554028  0.00177404  0.0197273
11.14  0.00103407  0.0115196  0.000496257  0.00552831  0.0017677  0.0196922
11.16  0.00102839  0.0114768  0.000494293  0.00551631  0.00176137  0.0196569
11.18  0.00102274  0.0114342  0.000492334  0.0055043  0.00175505  0.0196215
11.2  0.00101712  0.0113917  0.000490381  0.00549226  0.00174874  0.0195859
11.22  0.00101153  0.0113494  0.000488433  0.00548022  0.00174245  0.0195502
11.24  0.00100598  0.0113072  0.00048649  0.00546815  0.00173616  0.0195144
11.26  0.00100045  0.0112651  0.000484553  0.00545607  0.00172989  0.0194785
11.28  0.000994965  0.0112232  0.000482621  0.00544397  0.00172362  0.0194425
11.3  0.000989508  0.0111814  0.000480695  0.00543186  0.00171737  0.0194063
11.32  0.000984083  0.0111398  0.000478774  0.00541973  0.00171113  0.01937
11.34  0.000978689  0.0110983  0.000476859  0.00540758  0.0017049  0.0193336
11.36  0.000973327  0.011057  0.000474949  0.00539543  0.00169869  0.0192971
11.38  0.000967997  0.0110158  0.000473045  0.00538325  0.00169248  0.0192605
11.4  0.000962697  0.0109747  0.000471146  0.00537107  0.00168629  0.0192237
11.42  0.000957428  0.0109338  0.000469253  0.00535887  0.00168011  0.0191869
11.44  0.00095219  0.0108931  0.000467365  0.00534666  0.00167394  0.0191499
11.46  0.000946983  0.0108524  0.000465483  0.00533443  0.00166779  0.0191129
11.48  0.000941805  0.0108119  0.000463606  0.0053222  0.00166165  0.0190757
11.5  0.000936658  0.0107716  0.000461735  0.00530995  0.00165552  0.0190384
11.52  0.00093154  0.0107313  0.000459869  0.00529769  0.0016494  0.0190011
11.54  0.000926452  0.0106913  0.000458009  0.00528542  0.00164329  0.0189636
11.56  0.000921393  0.0106513  0.000456154  0.00527314  0.0016372  0.0189261
11.58  0.000916364  0.0106115  0.000454305  0.00526085  0.00163112  0.0188884
11.6  0.000911363  0.0105718  0.000452461  0.00524855  0.00162506  0.0188507
11.62  0.000906392  0.0105323  0.000450623  0.00523624  0.001619  0.0188128
11.64  0.000901449  0.0104929  0.000448791  0.00522393  0.00161296  0.0187749
11.66  0.000896534  0.0104536  0.000446964  0.0052116  0.00160694  0.0187369
11.68  0.000891648  0.0104145  0.000445142  0.00519926  0.00160092  0.0186988
11.7  0.00088679  0.0103754  0.000443326  0.00518692  0.00159492  0.0186606
11.72  0.00088196  0.0103366  0.000441516  0.00517457  0.00158893  0.0186223
11.74  0.000877157  0.0102978  0.000439711  0.00516221  0.00158296  0.018584
11.76  0.000872382  0.0102592  0.000437912  0.00514985  0.001577  0.0185455
11.78  0.000867634  0.0102207  0.000436118  0.00513747  0.00157105  0.018507
11.8  0.000862914  0.0101824  0.00043433  0.0051251  0.00156512  0.0184684
11.82  0.00085822  0.0101442  0.000432548  0.00511271  0.0015592  0.0184298
11.84  0.000853553  0.0101061  0.000430771  0.00510032  0.0015533  0.018391
11.86  0.000848913  0.0100681  0.000428999  0.00508793  0.0015474  0.0183522
11.88  0.000844299  0.0100303  0.000427233  0.00507553  0.00154153  0.0183133
11.9  0.000839712  0.00999257  0.000425473  0.00506312  0.00153566  0.0182744
11.92  0.00083515  0.00995499  0.000423718  0.00505072  0.00152981  0.0182354
11.94  0.000830615  0.00991754  0.000421969  0.0050383  0.00152398  0.0181963
11.96  0.000826105  0.00988022  0.000420225  0.00502589  0.00151815  0.0181571
11.98  0.000821621  0.00984302  0.000418487  0.00501347  0.00151235  0.0181179
12  0.000817163  0.00980595  0.000416754  0.00500105  0.00150655  0.0180786
12.02  0.000812729  0.009769  0.000415027  0.00498862  0.00150077  0.0180393
12.04  0.000808321  0.00973218  0.000413305  0.00497619  0.00149501  0.0179999
12.06  0.000803938  0.00969549  0.000411589  0.00496377  0.00148926  0.0179605
12.08  0.000799579  0.00965891  0.000409879  0.00495133  0.00148352  0.017921
12.1  0.000795245  0.00962246  0.000408174  0.0049389  0.0014778  0.0178814
12.12  0.000790935  0.00958614  0.000406474  0.00492647  0.00147209  0.0178418
12.14  0.00078665  0.00954993  0.00040478  0.00491403  0.0014664  0.0178021
12.16  0.000782389  0.00951385  0.000403092  0.0049016  0.00146072  0.0177624
12.18  0.000778152  0.00947789  0.000401409  0.00488916  0.00145506  0.0177226
12.2  0.000773939  0.00944205  0.000399732  0.00487673  0.00144941  0.0176828
12.22  0.000769749  0.00940634  0.00039806  0.00486429  0.00144378  0.0176429
12.24  0.000765583  0.00937074  0.000396394  0.00485186  0.00143816  0.017603
12.26  0.000761441  0.00933526  0.000394733  0.00483942  0.00143255  0.0175631
12.28  0.000757321  0.00929991  0.000393077  0.00482699  0.00142696  0.0175231
12.3  0.000753225  0.00926467  0.000391428  0.00481456  0.00142139  0.017483
12.32  0.000749152  0.00922955  0.000389783  0.00480213  0.00141582  0.017443
12.34  0.000745101  0.00919455  0.000388144  0.0047897  0.00141028  0.0174028
12.36  0.000741073  0.00915966  0.000386511  0.00477727  0.00140475  0.0173627
12.38  0.000737068  0.0091249  0.000384883  0.00476485  0.00139923  0.0173225
12.4  0.000733085  0.00909025  0.000383261  0.00475243  0.00139373  0.0172823
12.42  0.000729124  0.00905572  0.000381644  0.00474001  0.00138825  0.017242
12.44  0.000725185  0.0090213  0.000380032  0.0047276  0.00138278  0.0172017
12.46  0.000721268  0.008987  0.000378426  0.00471519  0.00137732  0.0171614
12.48  0.000717373  0.00895282  0.000376825  0.00470278  0.00137188  0.017121
12.5  0.0007135  0.00891875  0.00037523  0.00469038  0.00136645  0.0170807
12.52  0.000709648  0.0088848  0.00037364  0.00467798  0.00136104  0.0170402
12.54  0.000705818  0.00885096  0.000372056  0.00466558  0.00135565  0.0169998
12.56  0.000702009  0.00881723  0.000370477  0.00465319  0.00135027  0.0169593
12.58  0.000698221  0.00878362  0.000368904  0.00464081  0.0013449  0.0169189
12.6  0.000694454  0.00875012  0.000367336  0.00462843  0.00133955  0.0168783
12.62  0.000690708  0.00871673  0.000365773  0.00461605  0.00133422  0.0168378
12.64  0.000686982  0.00868346  0.000364216  0.00460368  0.0013289  0.0167973
12.66  0.000683278  0.0086503  0.000362664  0.00459132  0.00132359  0.0167567
12.68  0.000679594  0.00861725  0.000361117  0.00457897  0.0013183  0.0167161
12.7  0.00067593  0.00858431  0.000359576  0.00456661  0.00131303  0.0166755
12.72  0.000672286  0.00855148  0.00035804  0.00455427  0.00130777  0.0166348
12.74  0.000668663  0.00851876  0.00035651  0.00454193  0.00130253  0.0165942
12.76  0.000665059  0.00848615  0.000354985  0.0045296  0.0012973  0.0165535
12.78  0.000661476  0.00845366  0.000353465  0.00451728  0.00129209  0.0165129
12.8  0.000657912  0.00842127  0.00035195  0.00450496  0.00128689  0.0164722
12.82  0.000654367  0.00838899  0.000350441  0.00449266  0.00128171  0.0164315
12.84  0.000650843  0.00835682  0.000348937  0.00448036  0.00127654  0.0163908
12.86  0.000647337  0.00832476  0.000347439  0.00446806  0.00127139  0.01635
12.88  0.000643851  0.00829281  0.000345946  0.00445578  0.00126625  0.0163093
12.9  0.000640385  0.00826096  0.000344458  0.00444351  0.00126113  0.0162686
12.92  0.000636937  0.00822922  0.000342975  0.00443124  0.00125602  0.0162278
12.94  0.000633508  0.00819759  0.000341498  0.00441898  0.00125093  0.0161871
12.96  0.000630098  0.00816607  0.000340026  0.00440673  0.00124586  0.0161463
12.98  0.000626706  0.00813465  0.000338559  0.00439449  0.0012408  0.0161056
13  0.000623334  0.00810334  0.000337097  0.00438226  0.00123576  0.0160648
13.02  0.000619979  0.00807213  0.000335641  0.00437004  0.00123073  0.0160241
13.04  0.000616643  0.00804103  0.00033419  0.00435783  0.00122571  0.0159833
13.06  0.000613326  0.00801003  0.000332744  0.00434563  0.00122071  0.0159425
13.08  0.000610026  0.00797914  0.000331303  0.00433344  0.00121573  0.0159018
13.1  0.000606745  0.00794835  0.000329867  0.00432126  0.00121076  0.015861
13.12  0.000603481  0.00791767  0.000328437  0.00430909  0.00120581  0.0158203
13.14  0.000600235  0.00788709  0.000327012  0.00429693  0.00120088  0.0157795
13.16  0.000597007  0.00785662  0.000325592  0.00428478  0.00119595  0.0157388
13.18  0.000593797  0.00782624  0.000324177  0.00427265  0.00119105  0.015698
13.2  0.000590604  0.00779597  0.000322767  0.00426052  0.00118616  0.0156573
13.22  0.000587429  0.00776581  0.000321362  0.00424841  0.00118128  0.0156165
13.24  0.00058427  0.00773574  0.000319963  0.00423631  0.00117642  0.0155758
13.26  0.000581129  0.00770578  0.000318568  0.00422422  0.00117158  0.0155351
13.28  0.000578006  0.00767591  0.000317179  0.00421214  0.00116675  0.0154944
13.3  0.000574899  0.00764615  0.000315795  0.00420007  0.00116193  0.0154537
13.32  0.000571809  0.00761649  0.000314416  0.00418802  0.00115713  0.015413
13.34  0.000568736  0.00758693  0.000313042  0.00417597  0.00115235  0.0153723
13.36  0.000565679  0.00755747  0.000311673  0.00416395  0.00114758  0.0153317
13.38  0.000562639  0.00752811  0.000310309  0.00415193  0.00114283  0.015291
13.4  0.000559616  0.00749885  0.00030895  0.00413993  0.00113809  0.0152504
13.42  0.000556609  0.00746969  0.000307596  0.00412793  0.00113337  0.0152098
13.44  0.000553619  0.00744063  0.000306247  0.00411596  0.00112866  0.0151692
13.46  0.000550644  0.00741167  0.000304903  0.00410399  0.00112397  0.0151286
13.48  0.000547686  0.00738281  0.000303564  0.00409204  0.00111929  0.015088
13.5  0.000544744  0.00735404  0.00030223  0.00408011  0.00111463  0.0150475
13.52  0.000541818  0.00732537  0.000300901  0.00406818  0.00110998  0.015007
13.54  0.000538907  0.0072968  0.000299577  0.00405627  0.00110535  0.0149664
13.56  0.000536012  0.00726833  0.000298258  0.00404438  0.00110073  0.014926
13.58  0.000533134  0.00723995  0.000296944  0.0040325  0.00109613  0.0148855
13.6  0.00053027  0.00721167  0.000295635  0.00402063  0.00109155  0.014845
13.62  0.000527422  0.00718349  0.00029433  0.00400878  0.00108698  0.0148046
13.64  0.00052459  0.0071554  0.000293031  0.00399694  0.00108242  0.0147642
13.66  0.000521773  0.00712741  0.000291736  0.00398512  0.00107788  0.0147238
13.68  0.000518971  0.00709952  0.000290447  0.00397331  0.00107335  0.0146835
13.7  0.000516184  0.00707172  0.000289162  0.00396152  0.00106884  0.0146431
13.72  0.000513412  0.00704401  0.000287882  0.00394974  0.00106435  0.0146028
13.74  0.000510655  0.0070164  0.000286607  0.00393798  0.00105986  0.0145625
13.76  0.000507913  0.00698889  0.000285337  0.00392623  0.0010554  0.0145223
13.78  0.000505186  0.00696147  0.000284071  0.0039145  0.00105095  0.0144821
13.8  0.000502474  0.00693414  0.00028281  0.00390278  0.00104651  0.0144419
13.82  0.000499776  0.0069069  0.000281554  0.00389108  0.00104209  0.0144017
13.84  0.000497093  0.00687976  0.000280303  0.0038794  0.00103768  0.0143615
13.86  0.000494424  0.00685272  0.000279057  0.00386773  0.00103329  0.0143214
13.88  0.00049177  0.00682576  0.000277815  0.00385608  0.00102892  0.0142813
13.9  0.000489129  0.0067989  0.000276579  0.00384444  0.00102455  0.0142413
13.92  0.000486504  0.00677213  0.000275346  0.00383282  0.00102021  0.0142013
13.94  0.000483892  0.00674545  0.000274119  0.00382122  0.00101587  0.0141613
13.96  0.000481294  0.00671887  0.000272896  0.00380963  0.00101156  0.0141213
13.98  0.00047871  0.00669237  0.000271678  0.00379806  0.00100725  0.0140814
14  0.000476141  0.00666597  0.000270465  0.00378651  0.00100297  0.0140415
14.02  0.000473585  0.00663966  0.000269256  0.00377497  0.000998693  0.0140017
14.04  0.000471042  0.00661344  0.000268052  0.00376345  0.000994434  0.0139619
14.06  0.000468514  0.00658731  0.000266853  0.00375195  0.00099019  0.0139221
14.08  0.000465999  0.00656127  0.000265658  0.00374046  0.000985961  0.0138823
14.1  0.000463497  0.00653531  0.000264468  0.00372899  0.000981746  0.0138426
14.12  0.000461009  0.00650945  0.000263282  0.00371754  0.000977546  0.0138029
14.14  0.000458535  0.00648368  0.000262101  0.00370611  0.00097336  0.0137633
14.16  0.000456073  0.006458  0.000260925  0.00369469  0.000969189  0.0137237
14.18  0.000453625  0.00643241  0.000259753  0.00368329  0.000965032  0.0136842
14.2  0.00045119  0.0064069  0.000258585  0.00367191  0.00096089  0.0136446
14.22  0.000448768  0.00638149  0.000257423  0.00366055  0.000956762  0.0136052
14.24  0.000446359  0.00635616  0.000256264  0.00364921  0.000952649  0.0135657
14.26  0.000443963  0.00633092  0.000255111  0.00363788  0.00094855  0.0135263
14.28  0.00044158  0.00630577  0.000253961  0.00362657  0.000944465  0.013487
14.3  0.00043921  0.0062807  0.000252817  0.00361528  0.000940395  0.0134476
14.32  0.000436852  0.00625572  0.000251676  0.00360401  0.000936338  0.0134084
14.34  0.000434507  0.00623083  0.000250541  0.00359275  0.000932297  0.0133691
14.36  0.000432175  0.00620603  0.000249409  0.00358151  0.000928269  0.0133299
14.38  0.000429855  0.00618131  0.000248282  0.0035703  0.000924256  0.0132908
14.4  0.000427547  0.00615668  0.00024716  0.0035591  0.000920257  0.0132517
14.42  0.000425252  0.00613213  0.000246041  0.00354792  0.000916271  0.0132126
14.44  0.000422969  0.00610767  0.000244928  0.00353676  0.000912301  0.0131736
14.46  0.000420698  0.0060833  0.000243818  0.00352561  0.000908344  0.0131347
14.48  0.00041844  0.00605901  0.000242713  0.00351449  0.000904401  0.0130957
14.5  0.000416193  0.0060348  0.000241613  0.00350338  0.000900472  0.0130568
14.52  0.000413959  0.00601068  0.000240516  0.0034923  0.000896558  0.013018
14.54  0.000411737  0.00598665  0.000239424  0.00348123  0.000892657  0.0129792
14.56  0.000409526  0.0059627  0.000238337  0.00347018  0.00088877  0.0129405
14.58  0.000407327  0.00593883  0.000237253  0.00345915  0.000884897  0.0129018
14.6  0.00040514  0.00591505  0.000236174  0.00344814  0.000881038  0.0128632
14.62  0.000402965  0.00589135  0.000235099  0.00343715  0.000877193  0.0128246
14.64  0.000400801  0.00586773  0.000234029  0.00342618  0.000873362  0.012786
14.66  0.000398649  0.0058442  0.000232963  0.00341523  0.000869544  0.0127475
14.68  0.000396509  0.00582075  0.0002319  0.0034043  0.000865741  0.0127091
14.7  0.00039438  0.00579738  0.000230843  0.00339339  0.000861951  0.0126707
14.72  0.000392262  0.00577409  0.000229789  0.00338249  0.000858174  0.0126323
14.74  0.000390155  0.00575089  0.00022874  0.00337162  0.000854412  0.012594
14.76  0.00038806  0.00572777  0.000227694  0.00336077  0.000850663  0.0125558
14.78  0.000385976  0.00570473  0.000226653  0.00334993  0.000846928  0.0125176
14.8  0.000383903  0.00568177  0.000225616  0.00333912  0.000843206  0.0124794
14.82  0.000381842  0.00565889  0.000224583  0.00332833  0.000839497  0.0124414
14.84  0.000379791  0.0056361  0.000223555  0.00331755  0.000835803  0.0124033
14.86  0.000377751  0.00561338  0.00022253  0.0033068  0.000832121  0.0123653
14.88  0.000375722  0.00559075  0.00022151  0.00329607  0.000828454  0.0123274
14.9  0.000373704  0.00556819  0.000220493  0.00328535  0.000824799  0.0122895
14.92  0.000371697  0.00554571  0.000219481  0.00327466  0.000821158  0.0122517
14.94  0.0003697  0.00552332  0.000218473  0.00326399  0.00081753  0.0122139
14.96  0.000367714  0.005501  0.000217469  0.00325333  0.000813916  0.0121762
14.98  0.000365739  0.00547877  0.000216469  0.0032427  0.000810315  0.0121385
15  0.000363774  0.00545661  0.000215473  0.00323209  0.000806727  0.0121009
15.02  0.00036182  0.00543453  0.00021448  0.0032215  0.000803152  0.0120634
15.04  0.000359876  0.00541253  0.000213492  0.00321092  0.000799591  0.0120258
15.06  0.000357942  0.00539061  0.000212508  0.00320037  0.000796043  0.0119884
15.08  0.000356019  0.00536876  0.000211528  0.00318984  0.000792508  0.011951
15.1  0.000354106  0.005347  0.000210552  0.00317933  0.000788985  0.0119137
15.12  0.000352203  0.00532531  0.00020958  0.00316884  0.000785476  0.0118764
15.14  0.00035031  0.0053037  0.000208611  0.00315838  0.00078198  0.0118392
15.16  0.000348428  0.00528217  0.000207647  0.00314793  0.000778497  0.011802
15.18  0.000346555  0.00526071  0.000206687  0.0031375  0.000775027  0.0117649
15.2  0.000344693  0.00523933  0.00020573  0.0031271  0.00077157  0.0117279
15.22  0.00034284  0.00521803  0.000204777  0.00311671  0.000768126  0.0116909
15.24  0.000340997  0.0051968  0.000203828  0.00310634  0.000764694  0.0116539
15.26  0.000339165  0.00517565  0.000202883  0.003096  0.000761275  0.0116171
15.28  0.000337341  0.00515458  0.000201942  0.00308568  0.00075787  0.0115802
15.3  0.000335528  0.00513358  0.000201005  0.00307538  0.000754476  0.0115435
15.32  0.000333724  0.00511265  0.000200072  0.0030651  0.000751096  0.0115068
15.34  0.00033193  0.0050918  0.000199142  0.00305484  0.000747728  0.0114702
15.36  0.000330145  0.00507103  0.000198216  0.0030446  0.000744373  0.0114336
15.38  0.00032837  0.00505033  0.000197294  0.00303438  0.000741031  0.0113971
15.4  0.000326604  0.00502971  0.000196375  0.00302418  0.000737701  0.0113606
15.42  0.000324848  0.00500916  0.000195461  0.00301401  0.000734383  0.0113242
15.44  0.000323101  0.00498868  0.00019455  0.00300385  0.000731078  0.0112879
15.46  0.000321364  0.00496828  0.000193643  0.00299372  0.000727786  0.0112516
15.48  0.000319635  0.00494795  0.000192739  0.00298361  0.000724506  0.0112154
15.5  0.000317916  0.0049277  0.00019184  0.00297352  0.000721238  0.0111792
15.52  0.000316206  0.00490752  0.000190944  0.00296345  0.000717983  0.0111431
15.54  0.000314505  0.00488741  0.000190051  0.0029534  0.00071474  0.0111071
15.56  0.000312813  0.00486737  0.000189163  0.00294337  0.00071151  0.0110711
15.58  0.00031113  0.00484741  0.000188278  0.00293336  0.000708291  0.0110352
15.6  0.000309456  0.00482752  0.000187396  0.00292338  0.000705085  0.0109993
15.62  0.000307791  0.0048077  0.000186518  0.00291342  0.000701891  0.0109635
15.64  0.000306135  0.00478795  0.000185644  0.00290348  0.00069871  0.0109278
15.66  0.000304488  0.00476828  0.000184774  0.00289356  0.00069554  0.0108922
15.68  0.000302849  0.00474867  0.000183907  0.00288366  0.000692382  0.0108566
15.7  0.000301219  0.00472914  0.000183043  0.00287378  0.000689237  0.010821
15.72  0.000299598  0.00470968  0.000182183  0.00286392  0.000686103  0.0107855
15.74  0.000297985  0.00469029  0.000181327  0.00285409  0.000682982  0.0107501
15.76  0.000296381  0.00467097  0.000180474  0.00284428  0.000679872  0.0107148
15.78  0.000294786  0.00465172  0.000179625  0.00283448  0.000676775  0.0106795
15.8  0.000293198  0.00463254  0.000178779  0.00282471  0.000673689  0.0106443
15.82  0.00029162  0.00461343  0.000177937  0.00281497  0.000670615  0.0106091
15.84  0.00029005  0.00459439  0.000177098  0.00280524  0.000667553  0.010574
15.86  0.000288488  0.00457541  0.000176263  0.00279553  0.000664503  0.010539
15.88  0.000286934  0.00455651  0.000175431  0.00278585  0.000661464  0.0105041
15.9  0.000285389  0.00453768  0.000174603  0.00277619  0.000658438  0.0104692
15.92  0.000283852  0.00451892  0.000173778  0.00276655  0.000655422  0.0104343
15.94  0.000282323  0.00450022  0.000172957  0.00275693  0.000652419  0.0103996
15.96  0.000280802  0.0044816  0.000172139  0.00274733  0.000649427  0.0103649
15.98  0.000279289  0.00446304  0.000171324  0.00273776  0.000646447  0.0103302
16  0.000277784  0.00444455  0.000170513  0.0027282  0.000643478  0.0102956
16.02  0.000276287  0.00442612  0.000169705  0.00271867  0.000640521  0.0102611
16.04  0.000274799  0.00440777  0.0001689  0.00270916  0.000637575  0.0102267
16.06  0.000273318  0.00438948  0.000168099  0.00269967  0.00063464  0.0101923
16.08  0.000271845  0.00437126  0.000167301  0.0026902  0.000631717  0.010158
16.1  0.000270379  0.00435311  0.000166507  0.00268076  0.000628806  0.0101238
16.12  0.000268922  0.00433502  0.000165715  0.00267133  0.000625905  0.0100896
16.14  0.000267472  0.004317  0.000164928  0.00266193  0.000623016  0.0100555
16.16  0.00026603  0.00429904  0.000164143  0.00265255  0.000620139  0.0100214
16.18  0.000264596  0.00428116  0.000163362  0.00264319  0.000617272  0.00998746
16.2  0.000263169  0.00426333  0.000162584  0.00263385  0.000614417  0.00995355
16.22  0.00026175  0.00424558  0.000161809  0.00262454  0.000611573  0.00991971
16.24  0.000260338  0.00422789  0.000161037  0.00261524  0.00060874  0.00988593
16.26  0.000258934  0.00421026  0.000160269  0.00260597  0.000605918  0.00985222
16.28  0.000257537  0.0041927  0.000159504  0.00259672  0.000603107  0.00981858
16.3  0.000256147  0.0041752  0.000158742  0.00258749  0.000600307  0.009785
16.32  0.000254765  0.00415777  0.000157983  0.00257829  0.000597518  0.00975149
16.34  0.000253391  0.0041404  0.000157228  0.0025691  0.00059474  0.00971805
16.36  0.000252023  0.0041231  0.000156475  0.00255994  0.000591973  0.00968468
16.38  0.000250663  0.00410586  0.000155726  0.0025508  0.000589217  0.00965137
16.4  0.00024931  0.00408869  0.00015498  0.00254168  0.000586472  0.00961814
16.42  0.000247964  0.00407157  0.000154237  0.00253258  0.000583737  0.00958497
16.44  0.000246626  0.00405453  0.000153498  0.0025235  0.000581014  0.00955186
16.46  0.000245294  0.00403754  0.000152761  0.00251445  0.000578301  0.00951883
16.48  0.00024397  0.00402062  0.000152028  0.00250541  0.000575599  0.00948586
16.5  0.000242652  0.00400376  0.000151297  0.0024964  0.000572907  0.00945297
16.52  0.000241342  0.00398696  0.00015057  0.00248741  0.000570226  0.00942014
16.54  0.000240038  0.00397023  0.000149845  0.00247844  0.000567556  0.00938738
16.56  0.000238741  0.00395355  0.000149124  0.0024695  0.000564896  0.00935468
16.58  0.000237451  0.00393694  0.000148406  0.00246057  0.000562247  0.00932206
16.6  0.000236168  0.00392039  0.000147691  0.00245167  0.000559609  0.0092895
16.62  0.000234892  0.00390391  0.000146979  0.00244279  0.000556981  0.00925702
16.64  0.000233623  0.00388748  0.00014627  0.00243393  0.000554363  0.0092246
16.66  0.00023236  0.00387112  0.000145564  0.00242509  0.000551756  0.00919225
16.68  0.000231104  0.00385481  0.000144861  0.00241628  0.000549159  0.00915997
16.7  0.000229854  0.00383857  0.000144161  0.00240748  0.000546572  0.00912776
16.72  0.000228612  0.00382239  0.000143464  0.00239871  0.000543996  0.00909562
16.74  0.000227375  0.00380626  0.000142769  0.00238996  0.00054143  0.00906355
16.76  0.000226146  0.0037902  0.000142078  0.00238123  0.000538875  0.00903154
16.78  0.000224922  0.0037742  0.00014139  0.00237252  0.000536329  0.00899961
16.8  0.000223706  0.00375825  0.000140705  0.00236384  0.000533794  0.00896774
16.82  0.000222495  0.00374237  0.000140022  0.00235517  0.000531269  0.00893595
16.84  0.000221291  0.00372655  0.000139343  0.00234653  0.000528754  0.00890422
16.86  0.000220094  0.00371078  0.000138666  0.00233791  0.000526249  0.00887256
16.88  0.000218903  0.00369508  0.000137992  0.00232931  0.000523755  0.00884098
16.9  0.000217718  0.00367943  0.000137321  0.00232073  0.00052127  0.00880946
16.92  0.000216539  0.00366384  0.000136653  0.00231217  0.000518795  0.00877801
16.94  0.000215366  0.00364831  0.000135988  0.00230364  0.00051633  0.00874663
16.96  0.0002142  0.00363284  0.000135326  0.00229513  0.000513875  0.00871532
16.98  0.00021304  0.00361742  0.000134666  0.00228663  0.00051143  0.00868409
17  0.000211886  0.00360206  0.00013401  0.00227816  0.000508995  0.00865292
17.02  0.000210738  0.00358676  0.000133356  0.00226971  0.00050657  0.00862182
17.04  0.000209596  0.00357152  0.000132705  0.00226129  0.000504154  0.00859079
17.06  0.000208461  0.00355634  0.000132056  0.00225288  0.000501749  0.00855983
17.08  0.000207331  0.00354121  0.000131411  0.0022445  0.000499353  0.00852894
17.1  0.000206207  0.00352614  0.000130768  0.00223614  0.000496966  0.00849812
17.12  0.000205089  0.00351112  0.000130128  0.00222779  0.00049459  0.00846738
17.14  0.000203977  0.00349616  0.000129491  0.00221947  0.000492223  0.0084367
17.16  0.000202871  0.00348126  0.000128856  0.00221118  0.000489865  0.00840609
17.18  0.00020177  0.00346642  0.000128225  0.0022029  0.000487518  0.00837555
17.2  0.000200676  0.00345162  0.000127596  0.00219464  0.000485179  0.00834508
17.22  0.000199587  0.00343689  0.000126969  0.00218641  0.000482851  0.00831469
17.24  0.000198504  0.00342221  0.000126346  0.0021782  0.000480531  0.00828436
17.26  0.000197427  0.00340759  0.000125725  0.00217001  0.000478221  0.0082541
17.28  0.000196355  0.00339302  0.000125106  0.00216184  0.000475921  0.00822392
17.3  0.000195289  0.0033785  0.000124491  0.00215369  0.00047363  0.0081938
17.32  0.000194229  0.00336404  0.000123878  0.00214556  0.000471348  0.00816375
17.34  0.000193174  0.00334964  0.000123267  0.00213746  0.000469076  0.00813378
17.36  0.000192125  0.00333529  0.00012266  0.00212937  0.000466813  0.00810387
17.38  0.000191081  0.00332099  0.000122055  0.00212131  0.000464559  0.00807404
17.4  0.000190043  0.00330675  0.000121452  0.00211327  0.000462315  0.00804428
17.42  0.00018901  0.00329256  0.000120852  0.00210525  0.000460079  0.00801458
17.44  0.000187983  0.00327842  0.000120255  0.00209725  0.000457853  0.00798496
17.46  0.000186961  0.00326434  0.00011966  0.00208927  0.000455636  0.00795541
17.48  0.000185944  0.00325031  0.000119068  0.00208131  0.000453428  0.00792593
17.5  0.000184933  0.00323633  0.000118479  0.00207338  0.000451229  0.00789652
17.52  0.000183927  0.00322241  0.000117892  0.00206546  0.00044904  0.00786718
17.54  0.000182927  0.00320854  0.000117307  0.00205757  0.000446859  0.00783791
17.56  0.000181931  0.00319472  0.000116725  0.00204969  0.000444687  0.00780871
17.58  0.000180941  0.00318095  0.000116146  0.00204184  0.000442524  0.00777958
17.6  0.000179957  0.00316724  0.000115569  0.00203401  0.00044037  0.00775052
17.62  0.000178977  0.00315357  0.000114995  0.0020262  0.000438225  0.00772153
17.64  0.000178002  0.00313996  0.000114423  0.00201842  0.000436089  0.00769262
17.66  0.000177033  0.0031264  0.000113853  0.00201065  0.000433962  0.00766377
17.68  0.000176069  0.00311289  0.000113286  0.0020029  0.000431844  0.007635
17.7  0.000175109  0.00309944  0.000112722  0.00199518  0.000429734  0.00760629
17.72  0.000174155  0.00308603  0.00011216  0.00198747  0.000427633  0.00757766
17.74  0.000173206  0.00307268  0.0001116  0.00197979  0.000425541  0.00754909
17.76  0.000172262  0.00305937  0.000111043  0.00197213  0.000423457  0.0075206
17.78  0.000171323  0.00304612  0.000110489  0.00196449  0.000421382  0.00749218
17.8  0.000170388  0.00303291  0.000109936  0.00195687  0.000419316  0.00746383
17.82  0.000169459  0.00301976  0.000109387  0.00194927  0.000417259  0.00743555
17.84  0.000168534  0.00300666  0.000108839  0.00194169  0.000415209  0.00740734
17.86  0.000167615  0.0029936  0.000108294  0.00193413  0.000413169  0.0073792
17.88  0.0001667  0.0029806  0.000107752  0.0019266  0.000411137  0.00735113
17.9  0.00016579  0.00296764  0.000107211  0.00191908  0.000409113  0.00732313
17.92  0.000164885  0.00295473  0.000106673  0.00191159  0.000407098  0.0072952
17.94  0.000163984  0.00294188  0.000106138  0.00190411  0.000405092  0.00726735
17.96  0.000163088  0.00292907  0.000105605  0.00189666  0.000403094  0.00723956
17.98  0.000162197  0.00291631  0.000105074  0.00188922  0.000401104  0.00721184
18  0.000161311  0.0029036  0.000104545  0.00188181  0.000399122  0.0071842
18.02  0.000160429  0.00289094  0.000104019  0.00187442  0.000397149  0.00715662
18.04  0.000159552  0.00287832  0.000103495  0.00186705  0.000395184  0.00712912
18.06  0.00015868  0.00286575  0.000102973  0.0018597  0.000393227  0.00710169
18.08  0.000157812  0.00285324  0.000102454  0.00185237  0.000391279  0.00707432
18.1  0.000156948  0.00284076  0.000101937  0.00184506  0.000389339  0.00704703
18.12  0.000156089  0.00282834  0.000101422  0.00183777  0.000387407  0.00701981
18.14  0.000155235  0.00281596  0.00010091  0.00183051  0.000385483  0.00699266
18.16  0.000154385  0.00280363  0.0001004  0.00182326  0.000383567  0.00696558
18.18  0.00015354  0.00279135  9.98917e-05  0.00181603  0.000381659  0.00693857
18.2  0.000152699  0.00277912  9.93859e-05  0.00180882  0.00037976  0.00691163
18.22  0.000151862  0.00276693  9.88825e-05  0.00180164  0.000377868  0.00688476
18.24  0.00015103  0.00275479  9.83812e-05  0.00179447  0.000375984  0.00685796
18.26  0.000150202  0.00274269  9.78821e-05  0.00178733  0.000374109  0.00683123
18.28  0.000149379  0.00273064  9.73853e-05  0.0017802  0.000372241  0.00680457
18.3  0.000148559  0.00271864  9.68906e-05  0.0017731  0.000370381  0.00677798
18.32  0.000147744  0.00270668  9.63982e-05  0.00176601  0.000368529  0.00675146
18.34  0.000146934  0.00269477  9.59079e-05  0.00175895  0.000366685  0.00672501
18.36  0.000146127  0.0026829  9.54198e-05  0.00175191  0.000364849  0.00669863
18.38  0.000145325  0.00267108  9.49338e-05  0.00174488  0.000363021  0.00667233
18.4  0.000144527  0.0026593  9.445e-05  0.00173788  0.0003612  0.00664609
18.42  0.000143733  0.00264757  9.39684e-05  0.0017309  0.000359388  0.00661992
18.44  0.000142944  0.00263588  9.34889e-05  0.00172394  0.000357583  0.00659382
18.46  0.000142158  0.00262424  9.30115e-05  0.00171699  0.000355785  0.00656779
18.48  0.000141377  0.00261264  9.25363e-05  0.00171007  0.000353995  0.00654184
18.5  0.0001406  0.00260109  9.20632e-05  0.00170317  0.000352213  0.00651595
18.52  0.000139826  0.00258958  9.15921e-05  0.00169629  0.000350439  0.00649013
18.54  0.000139057  0.00257812  9.11232e-05  0.00168942  0.000348672  0.00646438
18.56  0.000138292  0.0025667  9.06564e-05  0.00168258  0.000346913  0.0064387
18.58  0.000137531  0.00255532  9.01916e-05  0.00167576  0.000345161  0.0064131
18.6  0.000136774  0.00254399  8.97289e-05  0.00166896  0.000343417  0.00638756
18.62  0.00013602  0.0025327  8.92683e-05  0.00166218  0.00034168  0.00636209
18.64  0.000135271  0.00252145  8.88098e-05  0.00165541  0.000339951  0.00633669
18.66  0.000134526  0.00251025  8.83533e-05  0.00164867  0.000338229  0.00631136
18.68  0.000133784  0.00249909  8.78988e-05  0.00164195  0.000336515  0.0062861
18.7  0.000133047  0.00248797  8.74464e-05  0.00163525  0.000334808  0.00626091
18.72  0.000132313  0.00247689  8.6996e-05  0.00162856  0.000333108  0.00623579
18.74  0.000131583  0.00246586  8.65476e-05  0.0016219  0.000331416  0.00621074
18.76  0.000130857  0.00245487  8.61012e-05  0.00161526  0.000329731  0.00618575
18.78  0.000130134  0.00244392  8.56568e-05  0.00160864  0.000328053  0.00616084
18.8  0.000129416  0.00243302  8.52144e-05  0.00160203  0.000326383  0.006136
18.82  0.000128701  0.00242215  8.4774e-05  0.00159545  0.00032472  0.00611123
18.84  0.00012799  0.00241133  8.43356e-05  0.00158888  0.000323064  0.00608652
18.86  0.000127283  0.00240055  8.38992e-05  0.00158234  0.000321415  0.00606189
18.88  0.000126579  0.00238981  8.34647e-05  0.00157581  0.000319773  0.00603732
18.9  0.000125879  0.00237912  8.30322e-05  0.00156931  0.000318139  0.00601282
18.92  0.000125183  0.00236846  8.26016e-05  0.00156282  0.000316511  0.00598839
18.94  0.00012449  0.00235784  8.2173e-05  0.00155636  0.000314891  0.00596403
18.96  0.000123801  0.00234727  8.17463e-05  0.00154991  0.000313278  0.00593974
18.98  0.000123116  0.00233674  8.13215e-05  0.00154348  0.000311671  0.00591552
19  0.000122434  0.00232624  8.08987e-05  0.00153707  0.000310072  0.00589137
19.02  0.000121755  0.00231579  8.04777e-05  0.00153069  0.00030848  0.00586729
19.04  0.000121081  0.00230538  8.00587e-05  0.00152432  0.000306895  0.00584327
19.06  0.000120409  0.002295  7.96415e-05  0.00151797  0.000305316  0.00581933
19.08  0.000119742  0.00228467  7.92263e-05  0.00151164  0.000303745  0.00579545
19.1  0.000119077  0.00227438  7.88129e-05  0.00150533  0.00030218  0.00577164
19.12  0.000118417  0.00226413  7.84014e-05  0.00149903  0.000300622  0.0057479
19.14  0.000117759  0.00225391  7.79917e-05  0.00149276  0.000299071  0.00572423
19.16  0.000117105  0.00224374  7.7584e-05  0.00148651  0.000297527  0.00570062
19.18  0.000116455  0.00223361  7.7178e-05  0.00148027  0.00029599  0.00567709
19.2  0.000115808  0.00222351  7.6774e-05  0.00147406  0.000294459  0.00565362
19.22  0.000115164  0.00221346  7.63717e-05  0.00146786  0.000292936  0.00563022
19.24  0.000114524  0.00220344  7.59713e-05  0.00146169  0.000291419  0.00560689
19.26  0.000113887  0.00219346  7.55727e-05  0.00145553  0.000289908  0.00558363
19.28  0.000113253  0.00218352  7.51759e-05  0.00144939  0.000288404  0.00556044
19.3  0.000112623  0.00217362  7.4781e-05  0.00144327  0.000286907  0.00553731
19.32  0.000111996  0.00216376  7.43878e-05  0.00143717  0.000285417  0.00551425
19.34  0.000111372  0.00215393  7.39964e-05  0.00143109  0.000283933  0.00549126
19.36  0.000110751  0.00214414  7.36068e-05  0.00142503  0.000282455  0.00546834
19.38  0.000110134  0.0021344  7.3219e-05  0.00141898  0.000280985  0.00544548
19.4  0.00010952  0.00212468  7.2833e-05  0.00141296  0.00027952  0.0054227
19.42  0.000108909  0.00211501  7.24487e-05  0.00140695  0.000278063  0.00539998
19.44  0.000108301  0.00210538  7.20662e-05  0.00140097  0.000276611  0.00537732
19.46  0.000107697  0.00209578  7.16855e-05  0.001395  0.000275166  0.00535474
19.48  0.000107095  0.00208622  7.13065e-05  0.00138905  0.000273728  0.00533222
19.5  0.000106497  0.00207669  7.09292e-05  0.00138312  0.000272296  0.00530977
19.52  0.000105902  0.00206721  7.05537e-05  0.00137721  0.00027087  0.00528739
19.54  0.00010531  0.00205776  7.01798e-05  0.00137131  0.000269451  0.00526507
19.56  0.000104721  0.00204834  6.98077e-05  0.00136544  0.000268038  0.00524283
19.58  0.000104135  0.00203897  6.94374e-05  0.00135958  0.000266631  0.00522064
19.6  0.000103552  0.00202963  6.90687e-05  0.00135375  0.000265231  0.00519853
19.62  0.000102973  0.00202032  6.87017e-05  0.00134793  0.000263837  0.00517648
19.64  0.000102396  0.00201105  6.83364e-05  0.00134213  0.000262449  0.0051545
19.66  0.000101822  0.00200182  6.79728e-05  0.00133635  0.000261068  0.00513259
19.68  0.000101251  0.00199263  6.76109e-05  0.00133058  0.000259692  0.00511074
19.7  0.000100684  0.00198347  6.72506e-05  0.00132484  0.000258323  0.00508896
19.72  0.000100119  0.00197434  6.6892e-05  0.00131911  0.00025696  0.00506725
19.74  9.9557e-05  0.00196526  6.65351e-05  0.0013134  0.000255603  0.0050456
19.76  9.89981e-05  0.0019562  6.61798e-05  0.00130771  0.000254252  0.00502402
19.78  9.84422e-05  0.00194719  6.58262e-05  0.00130204  0.000252907  0.0050025
19.8  9.78891e-05  0.0019382  6.54742e-05  0.00129639  0.000251569  0.00498106
19.82  9.73389e-05  0.00192926  6.51238e-05  0.00129075  0.000250236  0.00495967
19.84  9.67916e-05  0.00192034  6.47751e-05  0.00128514  0.000248909  0.00493836
19.86  9.62471e-05  0.00191147  6.4428e-05  0.00127954  0.000247589  0.00491711
19.88  9.57055e-05  0.00190263  6.40825e-05  0.00127396  0.000246274  0.00489592
19.9  9.51667e-05  0.00189382  6.37386e-05  0.0012684  0.000244965  0.00487481
19.92  9.46307e-05  0.00188504  6.33963e-05  0.00126285  0.000243662  0.00485375
19.94  9.40976e-05  0.00187631  6.30555e-05  0.00125733  0.000242365  0.00483277
19.96  9.35672e-05  0.0018676  6.27164e-05  0.00125182  0.000241074  0.00481185
19.98  9.30395e-05  0.00185893  6.23789e-05  0.00124633  0.000239789  0.00479099


==> acta/backflow/backflow_functionsCdimer_33_pf.dat <==
# distance, f_e-n, d*f_e-n, like electrons f_e-e, d*f_e-e, unlike spin electrons f_e-e, d*f_e-e
0  -0.00300935  -0  0.00347398  0  -0.0585585  -0
0.02  -0.00306769  -6.13539e-05  0.00320221  6.40441e-05  -0.0584288  -0.00116858
0.04  -0.00322098  -0.000128839  0.00243282  9.73129e-05  -0.058038  -0.00232152
0.06  -0.00341107  -0.000204664  0.00129189  7.75135e-05  -0.0573827  -0.00344296
0.08  -0.00356206  -0.000284965  -4.56657e-05  -3.65325e-06  -0.0564629  -0.00451703
0.1  -0.00360388  -0.000360388  -0.00139661  -0.000139661  -0.055288  -0.0055288
0.12  -0.00349257  -0.000419109  -0.00260676  -0.000312811  -0.0538809  -0.00646571
0.14  -0.00322149  -0.000451009  -0.00357547  -0.000500566  -0.0522795  -0.00731913
0.16  -0.00282098  -0.000451358  -0.00426298  -0.000682077  -0.0505338  -0.00808541
0.18  -0.00234849  -0.000422729  -0.00468251  -0.000842852  -0.0487005  -0.00876609
0.2  -0.00187359  -0.000374718  -0.00488291  -0.000976583  -0.0468364  -0.00936728
0.22  -0.00146289  -0.000321837  -0.0049289  -0.00108436  -0.044992  -0.00989825
0.24  -0.00116864  -0.000280475  -0.00488434  -0.00117224  -0.0432077  -0.0103698
0.26  -0.00102272  -0.000265906  -0.00480156  -0.00124841  -0.0415112  -0.0107929
0.28  -0.00103583  -0.000290034  -0.00471677  -0.0013207  -0.039918  -0.0111771
0.3  -0.00120061  -0.000360184  -0.00465043  -0.00139513  -0.0384335  -0.01153
0.32  -0.0014966  -0.000478913  -0.00461025  -0.00147528  -0.0370548  -0.0118575
0.34  -0.00189578  -0.000644565  -0.0045953  -0.0015624  -0.0357739  -0.0121631
0.36  -0.00236741  -0.000852268  -0.00459983  -0.00165594  -0.03458  -0.0124488
0.38  -0.00288175  -0.00109506  -0.00461619  -0.00175415  -0.0334615  -0.0127154
0.4  -0.00341247  -0.00136499  -0.00463688  -0.00185475  -0.0324069  -0.0129628
0.42  -0.00393797  -0.00165395  -0.00465565  -0.00195537  -0.0314062  -0.0131906
0.44  -0.00444179  -0.00195439  -0.00466801  -0.00205392  -0.0304508  -0.0133983
0.46  -0.00491241  -0.00225971  -0.00467124  -0.00214877  -0.0295336  -0.0135855
0.48  -0.0053427  -0.0025645  -0.00466427  -0.00223885  -0.0286494  -0.0137517
0.5  -0.00572916  -0.00286458  -0.00464731  -0.00232365  -0.0277942  -0.0138971
0.52  -0.00607109  -0.00315696  -0.00462151  -0.00240319  -0.0269648  -0.0140217
0.54  -0.00636987  -0.00343973  -0.00458867  -0.00247788  -0.0261593  -0.014126
0.56  -0.0066283  -0.00371185  -0.0045509  -0.00254851  -0.025376  -0.0142106
0.58  -0.00685001  -0.00397301  -0.00451041  -0.00261604  -0.0246139  -0.0142761
0.6  -0.00703906  -0.00422344  -0.00446933  -0.0026816  -0.0238723  -0.0143234
0.62  -0.00719963  -0.00446377  -0.00442957  -0.00274633  -0.0231506  -0.0143534
0.64  -0.00733574  -0.00469487  -0.00439276  -0.00281137  -0.0224483  -0.0143669
0.66  -0.00745119  -0.00491778  -0.00436021  -0.00287774  -0.0217652  -0.014365
0.68  -0.00754939  -0.00513359  -0.00433285  -0.00294634  -0.0211008  -0.0143485
0.7  -0.00763339  -0.00534337  -0.00431132  -0.00301792  -0.0204549  -0.0143185
0.72  -0.00770581  -0.00554819  -0.00429591  -0.00309305  -0.0198274  -0.0142757
0.74  -0.0077689  -0.00574899  -0.00428666  -0.00317213  -0.0192178  -0.0142212
0.76  -0.00782455  -0.00594665  -0.00428334  -0.00325534  -0.0186261  -0.0141558
0.78  -0.00787429  -0.00614195  -0.00428556  -0.00334274  -0.0180518  -0.0140804
0.8  -0.00791942  -0.00633554  -0.00429273  -0.00343419  -0.0174949  -0.0139959
0.82  -0.00796096  -0.00652799  -0.00430418  -0.00352943  -0.016955  -0.0139031
0.84  -0.00799971  -0.00671976  -0.00431912  -0.00362806  -0.0164318  -0.0138027
0.86  -0.00803632  -0.00691124  -0.00433674  -0.0037296  -0.015925  -0.0136955
0.88  -0.00807129  -0.00710273  -0.00435621  -0.00383346  -0.0154344  -0.0135823
0.9  -0.00810498  -0.00729448  -0.00437667  -0.003939  -0.0149597  -0.0134637
0.92  -0.00813769  -0.00748667  -0.00439732  -0.00404554  -0.0145004  -0.0133404
0.94  -0.00816961  -0.00767944  -0.00441739  -0.00415234  -0.0140564  -0.013213
0.96  -0.0082009  -0.00787286  -0.00443614  -0.0042587  -0.0136272  -0.0130821
0.98  -0.00823165  -0.00806702  -0.00445293  -0.00436387  -0.0132126  -0.0129483
1  -0.00826193  -0.00826193  -0.00446716  -0.00446716  -0.0128121  -0.0128121
1.02  -0.00829177  -0.0084576  -0.00447831  -0.00456787  -0.0124254  -0.0126739
1.04  -0.00832118  -0.00865403  -0.00448593  -0.00466537  -0.0120521  -0.0125342
1.06  -0.00835017  -0.00885118  -0.00448966  -0.00475904  -0.011692  -0.0123935
1.08  -0.00837872  -0.00904902  -0.00448919  -0.00484832  -0.0113445  -0.0122521
1.1  -0.00840679  -0.00924747  -0.00448429  -0.00493272  -0.0110095  -0.0121104
1.12  -0.00843437  -0.0094465  -0.00447481  -0.00501179  -0.0106864  -0.0119687
1.14  -0.00846141  -0.00964601  -0.00446064  -0.00508513  -0.0103749  -0.0118274
1.16  -0.00848787  -0.00984593  -0.00444174  -0.00515242  -0.0100748  -0.0116867
1.18  -0.00851371  -0.0100462  -0.00441812  -0.00521339  -0.00978554  -0.0115469
1.2  -0.00853887  -0.0102466  -0.00438984  -0.00526781  -0.00950687  -0.0114082
1.22  -0.00856333  -0.0104473  -0.00435699  -0.00531552  -0.00923843  -0.0112709
1.24  -0.00858702  -0.0106479  -0.00431971  -0.00535644  -0.00897987  -0.011135
1.26  -0.00860991  -0.0108485  -0.00427817  -0.00539049  -0.00873085  -0.0110009
1.28  -0.00863194  -0.0110489  -0.00423256  -0.00541767  -0.00849105  -0.0108685
1.3  -0.00865307  -0.011249  -0.0041831  -0.00543803  -0.00826013  -0.0107382
1.32  -0.00867326  -0.0114487  -0.00413003  -0.00545164  -0.00803776  -0.0106098
1.34  -0.00869247  -0.0116479  -0.0040736  -0.00545862  -0.00782365  -0.0104837
1.36  -0.00871065  -0.0118465  -0.00401406  -0.00545913  -0.00761747  -0.0103598
1.38  -0.00872777  -0.0120443  -0.0039517  -0.00545334  -0.00741892  -0.0102381
1.4  -0.0087438  -0.0122413  -0.00388677  -0.00544148  -0.00722771  -0.0101188
1.42  -0.00875869  -0.0124373  -0.00381955  -0.00542376  -0.00704355  -0.0100018
1.44  -0.00877242  -0.0126323  -0.00375032  -0.00540046  -0.00686617  -0.00988728
1.46  -0.00878497  -0.0128261  -0.00367934  -0.00537184  -0.00669527  -0.0097751
1.48  -0.00879629  -0.0130185  -0.00360689  -0.00533819  -0.00653061  -0.00966531
1.5  -0.00880638  -0.0132096  -0.00353321  -0.00529981  -0.00637193  -0.00955789
1.52  -0.00881522  -0.0133991  -0.00345856  -0.00525701  -0.00621897  -0.00945283
1.54  -0.00882277  -0.0135871  -0.00338318  -0.00521009  -0.00607149  -0.0093501
1.56  -0.00882904  -0.0137733  -0.0033073  -0.00515938  -0.00592927  -0.00924966
1.58  -0.008834  -0.0139577  -0.00323114  -0.0051052  -0.00579208  -0.00915149
1.6  -0.00883766  -0.0141403  -0.00315492  -0.00504787  -0.0056597  -0.00905553
1.62  -0.00883999  -0.0143208  -0.00307882  -0.0049877  -0.00553194  -0.00896174
1.64  -0.00884101  -0.0144993  -0.00300305  -0.004925  -0.00540858  -0.00887007
1.66  -0.0088407  -0.0146756  -0.00292777  -0.0048601  -0.00528944  -0.00878046
1.68  -0.00883908  -0.0148496  -0.00285314  -0.00479328  -0.00517433  -0.00869288
1.7  -0.00883613  -0.0150214  -0.00277932  -0.00472485  -0.00506309  -0.00860726
1.72  -0.00883187  -0.0151908  -0.00270645  -0.0046551  -0.00495555  -0.00852354
1.74  -0.0088263  -0.0153578  -0.00263466  -0.0045843  -0.00485154  -0.00844168
1.76  -0.00881944  -0.0155222  -0.00256405  -0.00451273  -0.00475092  -0.00836161
1.78  -0.0088113  -0.0156841  -0.00249475  -0.00444065  -0.00465353  -0.00828329
1.8  -0.00880188  -0.0158434  -0.00242684  -0.00436831  -0.00455925  -0.00820666
1.82  -0.00879121  -0.016  -0.00236041  -0.00429594  -0.00446795  -0.00813167
1.84  -0.0087793  -0.0161539  -0.00229553  -0.00422378  -0.00437949  -0.00805826
1.86  -0.00876616  -0.0163051  -0.00223228  -0.00415204  -0.00429376  -0.0079864
1.88  -0.00875183  -0.0164534  -0.00217071  -0.00408094  -0.00421065  -0.00791603
1.9  -0.00873631  -0.016599  -0.00211087  -0.00401066  -0.00413005  -0.0078471
1.92  -0.00871964  -0.0167417  -0.00205281  -0.00394139  -0.00405186  -0.00777958
1.94  -0.00870182  -0.0168815  -0.00199655  -0.00387331  -0.00397599  -0.00771341
1.96  -0.0086829  -0.0170185  -0.00194213  -0.00380658  -0.00390233  -0.00764857
1.98  -0.00866289  -0.0171525  -0.00188957  -0.00374136  -0.00383081  -0.007585
2  -0.00864181  -0.0172836  -0.00183889  -0.00367778  -0.00376134  -0.00752267
2.02  -0.0086197  -0.0174118  -0.00179009  -0.00361597  -0.00369384  -0.00746155
2.04  -0.00859658  -0.017537  -0.00174317  -0.00355607  -0.00362824  -0.0074016
2.06  -0.00857248  -0.0176593  -0.00169815  -0.00349819  -0.00356446  -0.00734279
2.08  -0.00854742  -0.0177786  -0.00165501  -0.00344243  -0.00350244  -0.00728508
2.1  -0.00852143  -0.017895  -0.00161375  -0.00338888  -0.00344212  -0.00722845
2.12  -0.00849454  -0.0180084  -0.00157436  -0.00333764  -0.00338343  -0.00717287
2.14  -0.00846678  -0.0181189  -0.00153682  -0.00328879  -0.00332631  -0.0071183
2.16  -0.00843818  -0.0182265  -0.00150111  -0.00324239  -0.0032707  -0.00706472
2.18  -0.00840876  -0.0183311  -0.00146721  -0.00319852  -0.00321656  -0.0070121
2.2  -0.00837856  -0.0184328  -0.0014351  -0.00315723  -0.00316383  -0.00696042
2.22  -0.0083476  -0.0185317  -0.00140476  -0.00311857  -0.00311246  -0.00690966
2.24  -0.0083159  -0.0186276  -0.00137616  -0.00308259  -0.0030624  -0.00685978
2.26  -0.00828351  -0.0187207  -0.00134926  -0.00304933  -0.00301361  -0.00681076
2.28  -0.00825044  -0.018811  -0.00132404  -0.00301882  -0.00296604  -0.00676258
2.3  -0.00821672  -0.0188984  -0.00130047  -0.00299109  -0.00291966  -0.00671522
2.32  -0.00818237  -0.0189831  -0.00127852  -0.00296617  -0.00287442  -0.00666865
2.34  -0.00814744  -0.019065  -0.00125815  -0.00294407  -0.00283028  -0.00662285
2.36  -0.00811194  -0.0191442  -0.00123933  -0.00292481  -0.0027872  -0.0065778
2.38  -0.00807589  -0.0192206  -0.00122202  -0.0029084  -0.00274516  -0.00653348
2.4  -0.00803933  -0.0192944  -0.00120619  -0.00289485  -0.00270411  -0.00648986
2.42  -0.00800227  -0.0193655  -0.0011918  -0.00288416  -0.00266402  -0.00644692
2.44  -0.00796475  -0.019434  -0.00117883  -0.00287634  -0.00262485  -0.00640464
2.46  -0.00792679  -0.0194999  -0.00116722  -0.00287137  -0.00258659  -0.00636301
2.48  -0.0078884  -0.0195632  -0.00115696  -0.00286925  -0.00254919  -0.00632199
2.5  -0.00784962  -0.0196241  -0.00114799  -0.00286998  -0.00251263  -0.00628156
2.52  -0.00781047  -0.0196824  -0.00114029  -0.00287354  -0.00247687  -0.00624172
2.54  -0.00777096  -0.0197382  -0.00113383  -0.00287992  -0.0024419  -0.00620243
2.56  -0.00773112  -0.0197917  -0.00112856  -0.00288911  -0.00240768  -0.00616367
2.58  -0.00769098  -0.0198427  -0.00112445  -0.00290108  -0.0023742  -0.00612543
2.6  -0.00765054  -0.0198914  -0.00112147  -0.00291582  -0.00234141  -0.00608768
2.62  -0.00760983  -0.0199378  -0.00111958  -0.00293331  -0.00230931  -0.0060504
2.64  -0.00756887  -0.0199818  -0.00111876  -0.00295352  -0.00227787  -0.00601358
2.66  -0.00752768  -0.0200236  -0.00111896  -0.00297643  -0.00224706  -0.00597718
2.68  -0.00748628  -0.0200632  -0.00112015  -0.00300201  -0.00221687  -0.0059412
2.7  -0.00744468  -0.0201006  -0.00112231  -0.00303025  -0.00218727  -0.00590562
2.72  -0.0074029  -0.0201359  -0.0011254  -0.0030611  -0.00215824  -0.0058704
2.74  -0.00736096  -0.020169  -0.00112939  -0.00309454  -0.00212976  -0.00583554
2.76  -0.00731888  -0.0202001  -0.00113425  -0.00313054  -0.00210182  -0.00580102
2.78  -0.00727666  -0.0202291  -0.00113995  -0.00316907  -0.00207439  -0.00576681
2.8  -0.00723433  -0.0202561  -0.00114646  -0.00321009  -0.00204746  -0.0057329
2.82  -0.00719189  -0.0202811  -0.00115375  -0.00325358  -0.00202102  -0.00569927
2.84  -0.00714937  -0.0203042  -0.0011618  -0.0032995  -0.00199503  -0.0056659
2.86  -0.00710677  -0.0203254  -0.00117057  -0.00334782  -0.0019695  -0.00563277
2.88  -0.00706412  -0.0203447  -0.00118004  -0.00339851  -0.0019444  -0.00559987
2.9  -0.00702141  -0.0203621  -0.00119018  -0.00345151  -0.00191972  -0.00556718
2.92  -0.00697867  -0.0203777  -0.00120096  -0.00350682  -0.00189544  -0.00553468
2.94  -0.00693591  -0.0203916  -0.00121237  -0.00356437  -0.00187155  -0.00550235
2.96  -0.00689313  -0.0204037  -0.00122437  -0.00362415  -0.00184803  -0.00547018
2.98  -0.00685035  -0.020414  -0.00123695  -0.00368611  -0.00182489  -0.00543816
3  -0.00680758  -0.0204227  -0.00125007  -0.00375021  -0.00180209  -0.00540626
3.02  -0.00676483  -0.0204298  -0.00126371  -0.00381642  -0.00177963  -0.00537447
3.04  -0.0067221  -0.0204352  -0.00127786  -0.0038847  -0.00175749  -0.00534278
3.06  -0.00667942  -0.020439  -0.00129249  -0.00395501  -0.00173568  -0.00531117
3.08  -0.00663678  -0.0204413  -0.00130757  -0.00402731  -0.00171417  -0.00527963
3.1  -0.0065942  -0.020442  -0.00132309  -0.00410157  -0.00169295  -0.00524814
3.12  -0.00655168  -0.0204412  -0.00133902  -0.00417774  -0.00167202  -0.00521669
3.14  -0.00650923  -0.020439  -0.00135535  -0.00425579  -0.00165136  -0.00518527
3.16  -0.00646686  -0.0204353  -0.00137205  -0.00433567  -0.00163097  -0.00515386
3.18  -0.00642457  -0.0204301  -0.00138911  -0.00441736  -0.00161083  -0.00512244
3.2  -0.00638238  -0.0204236  -0.0014065  -0.0045008  -0.00159094  -0.00509102
3.22  -0.0063403  -0.0204158  -0.00142421  -0.00458596  -0.00157129  -0.00505957
3.24  -0.00629831  -0.0204065  -0.00144222  -0.0046728  -0.00155188  -0.00502808
3.26  -0.00625644  -0.020396  -0.00146051  -0.00476128  -0.00153268  -0.00499654
3.28  -0.00621469  -0.0203842  -0.00147907  -0.00485136  -0.0015137  -0.00496494
3.3  -0.00617307  -0.0203711  -0.00149788  -0.004943  -0.00149493  -0.00493327
3.32  -0.00613157  -0.0203568  -0.00151691  -0.00503616  -0.00147636  -0.00490151
3.34  -0.00609021  -0.0203413  -0.00153617  -0.0051308  -0.00145798  -0.00486966
3.36  -0.00604899  -0.0203246  -0.00155562  -0.00522688  -0.00143979  -0.00483771
3.38  -0.00600792  -0.0203068  -0.00157525  -0.00532436  -0.00142179  -0.00480564
3.4  -0.00596699  -0.0202878  -0.00159506  -0.0054232  -0.00140396  -0.00477345
3.42  -0.00592622  -0.0202677  -0.00161502  -0.00552337  -0.00138629  -0.00474112
3.44  -0.00588561  -0.0202465  -0.00163512  -0.00562482  -0.0013688  -0.00470866
3.46  -0.00584516  -0.0202243  -0.00165535  -0.00572751  -0.00135146  -0.00467604
3.48  -0.00580488  -0.020201  -0.00167569  -0.0058314  -0.00133427  -0.00464325
3.5  -0.00576476  -0.0201767  -0.00169613  -0.00593646  -0.00131723  -0.0046103
3.52  -0.00572482  -0.0201514  -0.00171666  -0.00604264  -0.00130033  -0.00457717
3.54  -0.00568506  -0.0201251  -0.00173726  -0.00614991  -0.00128358  -0.00454386
3.56  -0.00564548  -0.0200979  -0.00175793  -0.00625823  -0.00126695  -0.00451035
3.58  -0.00560607  -0.0200697  -0.00177865  -0.00636755  -0.00125046  -0.00447663
3.6  -0.00556686  -0.0200407  -0.0017994  -0.00647784  -0.00123409  -0.00444271
3.62  -0.00552783  -0.0200107  -0.00182018  -0.00658907  -0.00121784  -0.00440857
3.64  -0.00548899  -0.0199799  -0.00184099  -0.00670119  -0.00120171  -0.00437421
3.66  -0.00545035  -0.0199483  -0.00186179  -0.00681416  -0.00118569  -0.00433961
3.68  -0.0054119  -0.0199158  -0.0018826  -0.00692795  -0.00116978  -0.00430478
3.7  -0.00537365  -0.0198825  -0.00190339  -0.00704253  -0.00115397  -0.0042697
3.72  -0.0053356  -0.0198484  -0.00192415  -0.00715784  -0.00113827  -0.00423438
3.74  -0.00529775  -0.0198136  -0.00194488  -0.00727386  -0.00112267  -0.00419879
3.76  -0.00526011  -0.019778  -0.00196557  -0.00739055  -0.00110717  -0.00416294
3.78  -0.00522267  -0.0197417  -0.00198621  -0.00750787  -0.00109175  -0.00412683
3.8  -0.00518543  -0.0197047  -0.00200679  -0.00762579  -0.00107643  -0.00409044
3.82  -0.00514841  -0.0196669  -0.0020273  -0.00774427  -0.0010612  -0.00405377
3.84  -0.0051116  -0.0196285  -0.00204773  -0.00786327  -0.00104605  -0.00401682
3.86  -0.005075  -0.0195895  -0.00206807  -0.00798277  -0.00103098  -0.00397958
3.88  -0.00503861  -0.0195498  -0.00208833  -0.00810272  -0.00101599  -0.00394204
3.9  -0.00500243  -0.0195095  -0.00210848  -0.00822308  -0.00100108  -0.0039042
3.92  -0.00496647  -0.0194686  -0.00212853  -0.00834384  -0.000986242  -0.00386607
3.94  -0.00493073  -0.0194271  -0.00214846  -0.00846495  -0.000971478  -0.00382762
3.96  -0.0048952  -0.019385  -0.00216828  -0.00858638  -0.000956784  -0.00378887
3.98  -0.00485989  -0.0193424  -0.00218796  -0.00870809  -0.00094216  -0.00374979
4  -0.0048248  -0.0192992  -0.00220751  -0.00883006  -0.000927601  -0.00371041
4.02  -0.00478993  -0.0192555  -0.00222693  -0.00895225  -0.000913108  -0.00367069
4.04  -0.00475528  -0.0192113  -0.00224619  -0.00907463  -0.000898677  -0.00363066
4.06  -0.00472085  -0.0191666  -0.00226531  -0.00919716  -0.000884308  -0.00359029
4.08  -0.00468664  -0.0191215  -0.00228427  -0.00931983  -0.000869999  -0.0035496
4.1  -0.00465265  -0.0190759  -0.00230307  -0.00944259  -0.000855748  -0.00350857
4.12  -0.00461888  -0.0190298  -0.0023217  -0.00956542  -0.000841553  -0.0034672
4.14  -0.00458534  -0.0189833  -0.00234016  -0.00968828  -0.000827414  -0.00342549
4.16  -0.00455202  -0.0189364  -0.00235845  -0.00981115  -0.000813329  -0.00338345
4.18  -0.00451892  -0.0188891  -0.00237656  -0.00993401  -0.000799296  -0.00334106
4.2  -0.00448604  -0.0188414  -0.00239448  -0.0100568  -0.000785315  -0.00329832
4.22  -0.00445339  -0.0187933  -0.00241221  -0.0101795  -0.000771385  -0.00325524
4.24  -0.00442096  -0.0187449  -0.00242975  -0.0103022  -0.000757504  -0.00321182
4.26  -0.00438875  -0.0186961  -0.0024471  -0.0104246  -0.000743671  -0.00316804
4.28  -0.00435676  -0.018647  -0.00246425  -0.010547  -0.000729887  -0.00312391
4.3  -0.004325  -0.0185975  -0.00248119  -0.0106691  -0.000716148  -0.00307944
4.32  -0.00429346  -0.0185478  -0.00249793  -0.0107911  -0.000702456  -0.00303461
4.34  -0.00426214  -0.0184977  -0.00251447  -0.0109128  -0.000688808  -0.00298943
4.36  -0.00423105  -0.0184474  -0.00253079  -0.0110342  -0.000675206  -0.0029439
4.38  -0.00420017  -0.0183968  -0.0025469  -0.0111554  -0.000661646  -0.00289801
4.4  -0.00416952  -0.0183459  -0.00256279  -0.0112763  -0.00064813  -0.00285177
4.42  -0.00413909  -0.0182948  -0.00257847  -0.0113968  -0.000634657  -0.00280518
4.44  -0.00410888  -0.0182434  -0.00259392  -0.011517  -0.000621226  -0.00275824
4.46  -0.00407888  -0.0181918  -0.00260915  -0.0116368  -0.000607836  -0.00271095
4.48  -0.00404911  -0.01814  -0.00262416  -0.0117563  -0.000594488  -0.00266331
4.5  -0.00401956  -0.018088  -0.00263895  -0.0118753  -0.000581181  -0.00261531
4.52  -0.00399022  -0.0180358  -0.0026535  -0.0119938  -0.000567914  -0.00256697
4.54  -0.00396111  -0.0179834  -0.00266783  -0.012112  -0.000554687  -0.00251828
4.56  -0.00393221  -0.0179309  -0.00268193  -0.0122296  -0.000541501  -0.00246924
4.58  -0.00390352  -0.0178781  -0.0026958  -0.0123468  -0.000528355  -0.00241986
4.6  -0.00387506  -0.0178253  -0.00270944  -0.0124634  -0.000515248  -0.00237014
4.62  -0.0038468  -0.0177722  -0.00272284  -0.0125795  -0.000502181  -0.00232008
4.64  -0.00381877  -0.0177191  -0.00273602  -0.0126951  -0.000489153  -0.00226967
4.66  -0.00379094  -0.0176658  -0.00274895  -0.0128101  -0.000476166  -0.00221893
4.68  -0.00376333  -0.0176124  -0.00276166  -0.0129246  -0.000463217  -0.00216786
4.7  -0.00373593  -0.0175589  -0.00277413  -0.0130384  -0.000450308  -0.00211645
4.72  -0.00370874  -0.0175052  -0.00278636  -0.0131516  -0.000437439  -0.00206471
4.74  -0.00368176  -0.0174515  -0.00279836  -0.0132642  -0.000424609  -0.00201265
4.76  -0.00365499  -0.0173977  -0.00281013  -0.0133762  -0.000411819  -0.00196026
4.78  -0.00362842  -0.0173439  -0.00282165  -0.0134875  -0.000399069  -0.00190755
4.8  -0.00360207  -0.0172899  -0.00283295  -0.0135982  -0.000386359  -0.00185452
4.82  -0.00357592  -0.0172359  -0.00284401  -0.0137081  -0.000373689  -0.00180118
4.84  -0.00354997  -0.0171819  -0.00285483  -0.0138174  -0.000361059  -0.00174753
4.86  -0.00352423  -0.0171278  -0.00286542  -0.013926  -0.00034847  -0.00169357
4.88  -0.00349869  -0.0170736  -0.00287578  -0.0140338  -0.000335922  -0.0016393
4.9  -0.00347336  -0.0170195  -0.0028859  -0.0141409  -0.000323416  -0.00158474
4.92  -0.00344822  -0.0169653  -0.0028958  -0.0142473  -0.00031095  -0.00152988
4.94  -0.00342329  -0.016911  -0.00290546  -0.014353  -0.000298527  -0.00147472
4.96  -0.00339855  -0.0168568  -0.00291489  -0.0144578  -0.000286145  -0.00141928
4.98  -0.00337401  -0.0168026  -0.00292408  -0.0145619  -0.000273806  -0.00136355
5  -0.00334967  -0.0167483  -0.00293305  -0.0146653  -0.00026151  -0.00130755
5.02  -0.00332552  -0.0166941  -0.0029418  -0.0147678  -0.000249257  -0.00125127
5.04  -0.00330157  -0.0166399  -0.00295031  -0.0148696  -0.000237048  -0.00119472
5.06  -0.00327781  -0.0165857  -0.0029586  -0.0149705  -0.000224882  -0.0011379
5.08  -0.00325424  -0.0165315  -0.00296666  -0.0150706  -0.000212761  -0.00108083
5.1  -0.00323086  -0.0164774  -0.0029745  -0.01517  -0.000200685  -0.00102349
5.12  -0.00320767  -0.0164232  -0.00298212  -0.0152685  -0.000188654  -0.000965908
5.14  -0.00318466  -0.0163692  -0.00298952  -0.0153661  -0.000176669  -0.000908077
5.16  -0.00316185  -0.0163151  -0.0029967  -0.0154629  -0.000164729  -0.000850004
5.18  -0.00313922  -0.0162611  -0.00300365  -0.0155589  -0.000152837  -0.000791696
5.2  -0.00311677  -0.0162072  -0.0030104  -0.0156541  -0.000140992  -0.000733157
5.22  -0.0030945  -0.0161533  -0.00301692  -0.0157483  -0.000129194  -0.000674393
5.24  -0.00307242  -0.0160995  -0.00302324  -0.0158418  -0.000117444  -0.000615408
5.26  -0.00305052  -0.0160457  -0.00302934  -0.0159343  -0.000105743  -0.000556209
5.28  -0.0030288  -0.015992  -0.00303523  -0.016026  -9.40912e-05  -0.000496801
5.3  -0.00300725  -0.0159384  -0.00304092  -0.0161169  -8.24887e-05  -0.00043719
5.32  -0.00298588  -0.0158849  -0.00304639  -0.0162068  -7.09363e-05  -0.000377381
5.34  -0.00296469  -0.0158314  -0.00305166  -0.0162959  -5.94345e-05  -0.00031738
5.36  -0.00294367  -0.015778  -0.00305673  -0.0163841  -4.79838e-05  -0.000257193
5.38  -0.00292282  -0.0157248  -0.00306159  -0.0164714  -3.65847e-05  -0.000196826
5.4  -0.00290214  -0.0156716  -0.00306626  -0.0165578  -2.52377e-05  -0.000136284
5.42  -0.00288163  -0.0156184  -0.00307073  -0.0166433  -1.39434e-05  -7.55731e-05
5.44  -0.00286129  -0.0155654  -0.003075  -0.016728  -2.70217e-06  -1.46998e-05
5.46  -0.00284112  -0.0155125  -0.00307908  -0.0168118  8.48539e-06  4.63303e-05
5.48  -0.00282112  -0.0154597  -0.00308296  -0.0168946  1.96188e-05  0.000107511
5.5  -0.00280127  -0.015407  -0.00308665  -0.0169766  3.06975e-05  0.000168836
5.52  -0.0027816  -0.0153544  -0.00309016  -0.0170577  4.1721e-05  0.0002303
5.54  -0.00276208  -0.0153019  -0.00309348  -0.0171379  5.26889e-05  0.000291896
5.56  -0.00274272  -0.0152495  -0.00309661  -0.0172172  6.36005e-05  0.000353619
5.58  -0.00272353  -0.0151973  -0.00309956  -0.0172956  7.44555e-05  0.000415462
5.6  -0.00270449  -0.0151451  -0.00310233  -0.0173731  8.52532e-05  0.000477418
5.62  -0.00268561  -0.0150931  -0.00310492  -0.0174497  9.59933e-05  0.000539482
5.64  -0.00266688  -0.0150412  -0.00310734  -0.0175254  0.000106675  0.000601648
5.66  -0.00264831  -0.0149894  -0.00310958  -0.0176002  0.000117298  0.000663909
5.68  -0.00262989  -0.0149378  -0.00311165  -0.0176741  0.000127863  0.00072626
5.7  -0.00261162  -0.0148862  -0.00311354  -0.0177472  0.000138367  0.000788693
5.72  -0.0025935  -0.0148348  -0.00311527  -0.0178193  0.000148812  0.000851202
5.74  -0.00257553  -0.0147835  -0.00311683  -0.0178906  0.000159196  0.000913782
5.76  -0.00255771  -0.0147324  -0.00311823  -0.017961  0.000169518  0.000976426
5.78  -0.00254003  -0.0146814  -0.00311946  -0.0180305  0.00017978  0.00103913
5.8  -0.0025225  -0.0146305  -0.00312053  -0.0180991  0.00018998  0.00110188
5.82  -0.00250511  -0.0145798  -0.00312145  -0.0181668  0.000200117  0.00116468
5.84  -0.00248787  -0.0145292  -0.0031222  -0.0182337  0.000210192  0.00122752
5.86  -0.00247077  -0.0144787  -0.0031228  -0.0182996  0.000220203  0.00129039
5.88  -0.0024538  -0.0144284  -0.00312325  -0.0183647  0.000230151  0.00135329
5.9  -0.00243698  -0.0143782  -0.00312355  -0.018429  0.000240035  0.00141621
5.92  -0.00242029  -0.0143281  -0.0031237  -0.0184923  0.000249854  0.00147914
5.94  -0.00240374  -0.0142782  -0.00312371  -0.0185548  0.000259609  0.00154208
5.96  -0.00238732  -0.0142284  -0.00312357  -0.0186165  0.000269299  0.00160502
5.98  -0.00237104  -0.0141788  -0.00312328  -0.0186772  0.000278923  0.00166796
6  -0.00235489  -0.0141293  -0.00312286  -0.0187372  0.000288482  0.00173089
6.02  -0.00233887  -0.01408  -0.0031223  -0.0187962  0.000297974  0.0017938
6.04  -0.00232298  -0.0140308  -0.0031216  -0.0188544  0.000307399  0.00185669
6.06  -0.00230722  -0.0139818  -0.00312076  -0.0189118  0.000316758  0.00191955
6.08  -0.00229159  -0.0139329  -0.00311979  -0.0189683  0.00032605  0.00198238
6.1  -0.00227608  -0.0138841  -0.00311869  -0.019024  0.000335274  0.00204517
6.12  -0.0022607  -0.0138355  -0.00311747  -0.0190789  0.00034443  0.00210791
6.14  -0.00224545  -0.013787  -0.00311611  -0.0191329  0.000353518  0.0021706
6.16  -0.00223031  -0.0137387  -0.00311463  -0.0191861  0.000362538  0.00223323
6.18  -0.0022153  -0.0136906  -0.00311303  -0.0192385  0.000371489  0.0022958
6.2  -0.00220041  -0.0136426  -0.0031113  -0.0192901  0.000380371  0.0023583
6.22  -0.00218564  -0.0135947  -0.00310945  -0.0193408  0.000389184  0.00242073
6.24  -0.00217099  -0.013547  -0.00310749  -0.0193907  0.000397928  0.00248307
6.26  -0.00215645  -0.0134994  -0.00310541  -0.0194399  0.000406602  0.00254533
6.28  -0.00214203  -0.013452  -0.00310322  -0.0194882  0.000415206  0.00260749
6.3  -0.00212773  -0.0134047  -0.00310091  -0.0195357  0.000423739  0.00266956
6.32  -0.00211354  -0.0133576  -0.00309849  -0.0195825  0.000432203  0.00273152
6.34  -0.00209947  -0.0133106  -0.00309596  -0.0196284  0.000440596  0.00279338
6.36  -0.0020855  -0.0132638  -0.00309333  -0.0196736  0.000448918  0.00285512
6.38  -0.00207165  -0.0132171  -0.00309059  -0.019718  0.00045717  0.00291674
6.4  -0.0020579  -0.0131706  -0.00308775  -0.0197616  0.00046535  0.00297824
6.42  -0.00204427  -0.0131242  -0.0030848  -0.0198044  0.00047346  0.00303961
6.44  -0.00203074  -0.013078  -0.00308176  -0.0198465  0.000481498  0.00310084
6.46  -0.00201732  -0.0130319  -0.00307861  -0.0198878  0.000489464  0.00316194
6.48  -0.00200401  -0.012986  -0.00307537  -0.0199284  0.000497359  0.00322289
6.5  -0.0019908  -0.0129402  -0.00307203  -0.0199682  0.000505182  0.00328368
6.52  -0.00197769  -0.0128946  -0.0030686  -0.0200073  0.000512933  0.00334433
6.54  -0.00196469  -0.0128491  -0.00306508  -0.0200456  0.000520613  0.00340481
6.56  -0.00195179  -0.0128037  -0.00306146  -0.0200832  0.00052822  0.00346512
6.58  -0.00193899  -0.0127586  -0.00305776  -0.02012  0.000535756  0.00352527
6.6  -0.00192629  -0.0127135  -0.00305397  -0.0201562  0.000543219  0.00358524
6.62  -0.00191369  -0.0126686  -0.00305009  -0.0201916  0.00055061  0.00364504
6.64  -0.00190118  -0.0126239  -0.00304613  -0.0202263  0.000557928  0.00370464
6.66  -0.00188878  -0.0125793  -0.00304208  -0.0202603  0.000565175  0.00376406
6.68  -0.00187647  -0.0125348  -0.00303795  -0.0202935  0.000572349  0.00382329
6.7  -0.00186425  -0.0124905  -0.00303375  -0.0203261  0.000579451  0.00388232
6.72  -0.00185213  -0.0124463  -0.00302946  -0.020358  0.00058648  0.00394115
6.74  -0.00184011  -0.0124023  -0.0030251  -0.0203891  0.000593437  0.00399977
6.76  -0.00182817  -0.0123584  -0.00302066  -0.0204196  0.000600322  0.00405818
6.78  -0.00181633  -0.0123147  -0.00301614  -0.0204495  0.000607134  0.00411637
6.8  -0.00180458  -0.0122711  -0.00301156  -0.0204786  0.000613875  0.00417435
6.82  -0.00179292  -0.0122277  -0.0030069  -0.020507  0.000620542  0.0042321
6.84  -0.00178134  -0.0121844  -0.00300217  -0.0205348  0.000627138  0.00428962
6.86  -0.00176986  -0.0121412  -0.00299737  -0.020562  0.000633662  0.00434692
6.88  -0.00175846  -0.0120982  -0.0029925  -0.0205884  0.000640113  0.00440398
6.9  -0.00174715  -0.0120553  -0.00298757  -0.0206142  0.000646492  0.0044608
6.92  -0.00173593  -0.0120126  -0.00298257  -0.0206394  0.0006528  0.00451737
6.94  -0.00172479  -0.01197  -0.00297751  -0.0206639  0.000659035  0.0045737
6.96  -0.00171373  -0.0119276  -0.00297239  -0.0206878  0.000665199  0.00462978
6.98  -0.00170276  -0.0118853  -0.0029672  -0.0207111  0.000671291  0.00468561
7  -0.00169187  -0.0118431  -0.00296196  -0.0207337  0.000677311  0.00474118
7.02  -0.00168107  -0.0118011  -0.00295665  -0.0207557  0.00068326  0.00479648
7.04  -0.00167034  -0.0117592  -0.00295129  -0.0207771  0.000689138  0.00485153
7.06  -0.0016597  -0.0117175  -0.00294587  -0.0207978  0.000694944  0.0049063
7.08  -0.00164913  -0.0116759  -0.00294039  -0.020818  0.000700679  0.00496081
7.1  -0.00163865  -0.0116344  -0.00293486  -0.0208375  0.000706344  0.00501504
7.12  -0.00162824  -0.0115931  -0.00292928  -0.0208565  0.000711937  0.00506899
7.14  -0.00161791  -0.0115519  -0.00292364  -0.0208748  0.00071746  0.00512267
7.16  -0.00160765  -0.0115108  -0.00291796  -0.0208926  0.000722913  0.00517606
7.18  -0.00159748  -0.0114699  -0.00291222  -0.0209097  0.000728295  0.00522916
7.2  -0.00158737  -0.0114291  -0.00290643  -0.0209263  0.000733608  0.00528197
7.22  -0.00157735  -0.0113884  -0.0029006  -0.0209423  0.00073885  0.0053345
7.24  -0.00156739  -0.0113479  -0.00289472  -0.0209578  0.000744023  0.00538672
7.26  -0.00155751  -0.0113075  -0.00288879  -0.0209726  0.000749126  0.00543865
7.28  -0.00154771  -0.0112673  -0.00288282  -0.0209869  0.00075416  0.00549028
7.3  -0.00153797  -0.0112272  -0.00287681  -0.0210007  0.000759125  0.00554161
7.32  -0.00152831  -0.0111872  -0.00287075  -0.0210139  0.000764021  0.00559263
7.34  -0.00151872  -0.0111474  -0.00286465  -0.0210265  0.000768848  0.00564334
7.36  -0.00150919  -0.0111077  -0.00285851  -0.0210386  0.000773607  0.00569375
7.38  -0.00149974  -0.0110681  -0.00285232  -0.0210501  0.000778298  0.00574384
7.4  -0.00149036  -0.0110286  -0.0028461  -0.0210612  0.000782921  0.00579361
7.42  -0.00148104  -0.0109893  -0.00283984  -0.0210716  0.000787476  0.00584307
7.44  -0.00147179  -0.0109501  -0.00283355  -0.0210816  0.000791964  0.00589221
7.46  -0.00146261  -0.0109111  -0.00282721  -0.021091  0.000796385  0.00594103
7.48  -0.0014535  -0.0108722  -0.00282084  -0.0210999  0.000800739  0.00598952
7.5  -0.00144445  -0.0108334  -0.00281444  -0.0211083  0.000805026  0.00603769
7.52  -0.00143547  -0.0107947  -0.002808  -0.0211162  0.000809247  0.00608554
7.54  -0.00142655  -0.0107562  -0.00280153  -0.0211235  0.000813402  0.00613305
7.56  -0.00141769  -0.0107178  -0.00279502  -0.0211304  0.000817491  0.00618023
7.58  -0.0014089  -0.0106795  -0.00278849  -0.0211367  0.000821515  0.00622708
7.6  -0.00140018  -0.0106413  -0.00278192  -0.0211426  0.000825473  0.0062736
7.62  -0.00139151  -0.0106033  -0.00277533  -0.021148  0.000829367  0.00631977
7.64  -0.00138291  -0.0105654  -0.0027687  -0.0211529  0.000833196  0.00636562
7.66  -0.00137437  -0.0105277  -0.00276205  -0.0211573  0.000836961  0.00641112
7.68  -0.00136589  -0.01049  -0.00275536  -0.0211612  0.000840661  0.00645628
7.7  -0.00135747  -0.0104525  -0.00274866  -0.0211646  0.000844299  0.0065011
7.72  -0.00134911  -0.0104151  -0.00274192  -0.0211676  0.000847873  0.00654558
7.74  -0.00134081  -0.0103779  -0.00273516  -0.0211701  0.000851384  0.00658971
7.76  -0.00133257  -0.0103407  -0.00272837  -0.0211722  0.000854832  0.00663349
7.78  -0.00132438  -0.0103037  -0.00272156  -0.0211738  0.000858218  0.00667693
7.8  -0.00131626  -0.0102668  -0.00271473  -0.0211749  0.000861542  0.00672002
7.82  -0.00130819  -0.0102301  -0.00270787  -0.0211756  0.000864804  0.00676277
7.84  -0.00130018  -0.0101934  -0.00270099  -0.0211758  0.000868005  0.00680516
7.86  -0.00129223  -0.0101569  -0.00269409  -0.0211756  0.000871145  0.0068472
7.88  -0.00128433  -0.0101205  -0.00268717  -0.0211749  0.000874224  0.00688889
7.9  -0.00127649  -0.0100842  -0.00268023  -0.0211738  0.000877243  0.00693022
7.92  -0.0012687  -0.0100481  -0.00267327  -0.0211723  0.000880202  0.0069712
7.94  -0.00126097  -0.0100121  -0.00266629  -0.0211703  0.000883102  0.00701183
7.96  -0.00125329  -0.00997617  -0.00265929  -0.0211679  0.000885942  0.0070521
7.98  -0.00124566  -0.00994039  -0.00265227  -0.0211651  0.000888724  0.00709201
8  -0.00123809  -0.00990473  -0.00264523  -0.0211619  0.000891447  0.00713157
8.02  -0.00123057  -0.00986919  -0.00263818  -0.0211582  0.000894111  0.00717077
8.04  -0.00122311  -0.00983377  -0.00263111  -0.0211542  0.000896719  0.00720962
8.06  -0.00121569  -0.00979848  -0.00262403  -0.0211497  0.000899268  0.0072481
8.08  -0.00120833  -0.0097633  -0.00261693  -0.0211448  0.000901761  0.00728623
8.1  -0.00120102  -0.00972825  -0.00260982  -0.0211395  0.000904197  0.007324
8.12  -0.00119376  -0.00969331  -0.00260269  -0.0211338  0.000906577  0.00736141
8.14  -0.00118655  -0.00965849  -0.00259555  -0.0211278  0.000908901  0.00739845
8.16  -0.00117939  -0.00962379  -0.0025884  -0.0211213  0.000911169  0.00743514
8.18  -0.00117228  -0.00958921  -0.00258123  -0.0211145  0.000913383  0.00747147
8.2  -0.00116521  -0.00955475  -0.00257405  -0.0211072  0.000915541  0.00750744
8.22  -0.0011582  -0.00952041  -0.00256686  -0.0210996  0.000917646  0.00754305
8.24  -0.00115124  -0.00948618  -0.00255966  -0.0210916  0.000919696  0.00757829
8.26  -0.00114432  -0.00945207  -0.00255245  -0.0210832  0.000921693  0.00761318
8.28  -0.00113745  -0.00941808  -0.00254522  -0.0210745  0.000923636  0.00764771
8.3  -0.00113063  -0.00938421  -0.00253799  -0.0210653  0.000925527  0.00768187
8.32  -0.00112385  -0.00935045  -0.00253075  -0.0210558  0.000927365  0.00771568
8.34  -0.00111712  -0.00931681  -0.0025235  -0.021046  0.000929151  0.00774912
8.36  -0.00111044  -0.00928329  -0.00251624  -0.0210358  0.000930886  0.00778221
8.38  -0.0011038  -0.00924988  -0.00250898  -0.0210252  0.00093257  0.00781493
8.4  -0.00109721  -0.00921658  -0.0025017  -0.0210143  0.000934202  0.0078473
8.42  -0.00109067  -0.0091834  -0.00249442  -0.021003  0.000935784  0.0078793
8.44  -0.00108416  -0.00915034  -0.00248713  -0.0209914  0.000937316  0.00791095
8.46  -0.00107771  -0.00911739  -0.00247984  -0.0209794  0.000938799  0.00794224
8.48  -0.00107129  -0.00908456  -0.00247254  -0.0209671  0.000940232  0.00797317
8.5  -0.00106492  -0.00905184  -0.00246523  -0.0209545  0.000941617  0.00800374
8.52  -0.0010586  -0.00901923  -0.00245792  -0.0209415  0.000942952  0.00803395
8.54  -0.00105231  -0.00898674  -0.00245061  -0.0209282  0.00094424  0.00806381
8.56  -0.00104607  -0.00895436  -0.00244329  -0.0209146  0.000945481  0.00809331
8.58  -0.00103987  -0.00892209  -0.00243597  -0.0209006  0.000946673  0.00812246
8.6  -0.00103371  -0.00888994  -0.00242864  -0.0208863  0.00094782  0.00815125
8.62  -0.0010276  -0.0088579  -0.00242131  -0.0208717  0.000948919  0.00817968
8.64  -0.00102152  -0.00882597  -0.00241397  -0.0208567  0.000949973  0.00820776
8.66  -0.00101549  -0.00879415  -0.00240664  -0.0208415  0.000950981  0.00823549
8.68  -0.0010095  -0.00876244  -0.0023993  -0.0208259  0.000951943  0.00826287
8.7  -0.00100355  -0.00873085  -0.00239196  -0.02081  0.000952861  0.00828989
8.72  -0.000997634  -0.00869937  -0.00238462  -0.0207939  0.000953734  0.00831656
8.74  -0.000991761  -0.00866799  -0.00237727  -0.0207774  0.000954563  0.00834288
8.76  -0.000985928  -0.00863673  -0.00236993  -0.0207606  0.000955349  0.00836886
8.78  -0.000980134  -0.00860558  -0.00236259  -0.0207435  0.000956091  0.00839448
8.8  -0.000974379  -0.00857454  -0.00235524  -0.0207261  0.000956791  0.00841976
8.82  -0.000968663  -0.00854361  -0.0023479  -0.0207084  0.000957448  0.00844469
8.84  -0.000962984  -0.00851278  -0.00234055  -0.0206905  0.000958062  0.00846927
8.86  -0.000957344  -0.00848207  -0.00233321  -0.0206722  0.000958635  0.00849351
8.88  -0.000951741  -0.00845146  -0.00232587  -0.0206537  0.000959167  0.0085174
8.9  -0.000946176  -0.00842097  -0.00231852  -0.0206349  0.000959658  0.00854096
8.92  -0.000940648  -0.00839058  -0.00231118  -0.0206158  0.000960108  0.00856417
8.94  -0.000935156  -0.0083603  -0.00230384  -0.0205964  0.000960519  0.00858704
8.96  -0.000929701  -0.00833012  -0.00229651  -0.0205767  0.000960889  0.00860957
8.98  -0.000924283  -0.00830006  -0.00228917  -0.0205568  0.00096122  0.00863176
9  -0.0009189  -0.0082701  -0.00228184  -0.0205366  0.000961512  0.00865361
9.02  -0.000913553  -0.00824025  -0.00227451  -0.0205161  0.000961766  0.00867513
9.04  -0.000908241  -0.0082105  -0.00226719  -0.0204954  0.000961981  0.00869631
9.06  -0.000902965  -0.00818086  -0.00225986  -0.0204744  0.000962159  0.00871716
9.08  -0.000897723  -0.00815133  -0.00225255  -0.0204531  0.000962299  0.00873768
9.1  -0.000892517  -0.0081219  -0.00224523  -0.0204316  0.000962402  0.00875786
9.12  -0.000887344  -0.00809258  -0.00223792  -0.0204098  0.000962469  0.00877772
9.14  -0.000882206  -0.00806336  -0.00223061  -0.0203878  0.000962499  0.00879724
9.16  -0.000877101  -0.00803425  -0.00222331  -0.0203655  0.000962493  0.00881644
9.18  -0.00087203  -0.00800524  -0.00221601  -0.020343  0.000962452  0.00883531
9.2  -0.000866993  -0.00797633  -0.00220872  -0.0203202  0.000962376  0.00885386
9.22  -0.000861988  -0.00794753  -0.00220143  -0.0202972  0.000962265  0.00887208
9.24  -0.000857017  -0.00791884  -0.00219415  -0.020274  0.000962119  0.00888998
9.26  -0.000852078  -0.00789024  -0.00218688  -0.0202505  0.00096194  0.00890756
9.28  -0.000847171  -0.00786175  -0.00217961  -0.0202268  0.000961727  0.00892482
9.3  -0.000842297  -0.00783336  -0.00217234  -0.0202028  0.00096148  0.00894177
9.32  -0.000837454  -0.00780507  -0.00216509  -0.0201786  0.000961201  0.00895839
9.34  -0.000832643  -0.00777689  -0.00215784  -0.0201542  0.000960889  0.0089747
9.36  -0.000827864  -0.00774881  -0.00215059  -0.0201295  0.000960545  0.0089907
9.38  -0.000823116  -0.00772082  -0.00214335  -0.0201047  0.000960169  0.00900639
9.4  -0.000818398  -0.00769294  -0.00213612  -0.0200796  0.000959762  0.00902176
9.42  -0.000813711  -0.00766516  -0.0021289  -0.0200542  0.000959323  0.00903682
9.44  -0.000809055  -0.00763748  -0.00212169  -0.0200287  0.000958854  0.00905158
9.46  -0.000804429  -0.0076099  -0.00211448  -0.020003  0.000958354  0.00906603
9.48  -0.000799833  -0.00758242  -0.00210728  -0.019977  0.000957825  0.00908018
9.5  -0.000795267  -0.00755504  -0.00210009  -0.0199508  0.000957266  0.00909402
9.52  -0.000790731  -0.00752776  -0.0020929  -0.0199244  0.000956677  0.00910757
9.54  -0.000786224  -0.00750057  -0.00208573  -0.0198979  0.000956059  0.00912081
9.56  -0.000781746  -0.00747349  -0.00207856  -0.0198711  0.000955413  0.00913375
9.58  -0.000777297  -0.0074465  -0.00207141  -0.0198441  0.000954739  0.0091464
9.6  -0.000772876  -0.00741961  -0.00206426  -0.0198169  0.000954036  0.00915875
9.62  -0.000768484  -0.00739282  -0.00205712  -0.0197895  0.000953306  0.00917081
9.64  -0.000764121  -0.00736612  -0.00204999  -0.0197619  0.000952549  0.00918257
9.66  -0.000759785  -0.00733953  -0.00204287  -0.0197341  0.000951765  0.00919405
9.68  -0.000755478  -0.00731302  -0.00203576  -0.0197061  0.000950954  0.00920524
9.7  -0.000751198  -0.00728662  -0.00202865  -0.0196779  0.000950117  0.00921614
9.72  -0.000746945  -0.00726031  -0.00202156  -0.0196496  0.000949254  0.00922675
9.74  -0.00074272  -0.00723409  -0.00201448  -0.019621  0.000948366  0.00923708
9.76  -0.000738522  -0.00720797  -0.00200741  -0.0195923  0.000947452  0.00924713
9.78  -0.00073435  -0.00718195  -0.00200035  -0.0195634  0.000946513  0.0092569
9.8  -0.000730206  -0.00715602  -0.0019933  -0.0195343  0.00094555  0.00926639
9.82  -0.000726087  -0.00713018  -0.00198626  -0.0195051  0.000944562  0.0092756
9.84  -0.000721995  -0.00710444  -0.00197923  -0.0194756  0.00094355  0.00928453
9.86  -0.00071793  -0.00707879  -0.00197221  -0.019446  0.000942515  0.0092932
9.88  -0.00071389  -0.00705323  -0.00196521  -0.0194162  0.000941456  0.00930159
9.9  -0.000709875  -0.00702776  -0.00195821  -0.0193863  0.000940375  0.00930971
9.92  -0.000705886  -0.00700239  -0.00195123  -0.0193562  0.00093927  0.00931756
9.94  -0.000701923  -0.00697711  -0.00194425  -0.0193259  0.000938143  0.00932514
9.96  -0.000697984  -0.00695192  -0.00193729  -0.0192954  0.000936994  0.00933246
9.98  -0.000694071  -0.00692683  -0.00193034  -0.0192648  0.000935824  0.00933952
10  -0.000690182  -0.00690182  -0.00192341  -0.0192341  0.000934631  0.00934631
10.02  -0.000686318  -0.0068769  -0.00191648  -0.0192031  0.000933418  0.00935285
10.04  -0.000682478  -0.00685208  -0.00190957  -0.0191721  0.000932184  0.00935912
10.06  -0.000678662  -0.00682734  -0.00190267  -0.0191408  0.000930929  0.00936514
10.08  -0.000674871  -0.0068027  -0.00189578  -0.0191094  0.000929654  0.00937091
10.1  -0.000671103  -0.00677814  -0.0018889  -0.0190779  0.000928358  0.00937642
10.12  -0.000667359  -0.00675367  -0.00188204  -0.0190462  0.000927043  0.00938168
10.14  -0.000663638  -0.00672929  -0.00187519  -0.0190144  0.000925709  0.00938669
10.16  -0.000659941  -0.006705  -0.00186835  -0.0189824  0.000924355  0.00939145
10.18  -0.000656267  -0.00668079  -0.00186152  -0.0189503  0.000922983  0.00939597
10.2  -0.000652615  -0.00665668  -0.00185471  -0.018918  0.000921592  0.00940024
10.22  -0.000648987  -0.00663265  -0.00184791  -0.0188856  0.000920183  0.00940427
10.24  -0.000645381  -0.00660871  -0.00184112  -0.0188531  0.000918755  0.00940805
10.26  -0.000641798  -0.00658485  -0.00183435  -0.0188204  0.00091731  0.0094116
10.28  -0.000638237  -0.00656108  -0.00182759  -0.0187876  0.000915847  0.00941491
10.3  -0.000634698  -0.00653739  -0.00182084  -0.0187547  0.000914368  0.00941799
10.32  -0.000631182  -0.00651379  -0.00181411  -0.0187216  0.000912871  0.00942083
10.34  -0.000627687  -0.00649028  -0.00180739  -0.0186884  0.000911357  0.00942343
10.36  -0.000624213  -0.00646685  -0.00180069  -0.0186551  0.000909827  0.00942581
10.38  -0.000620761  -0.0064435  -0.001794  -0.0186217  0.000908281  0.00942796
10.4  -0.000617331  -0.00642024  -0.00178732  -0.0185881  0.000906719  0.00942988
10.42  -0.000613922  -0.00639706  -0.00178065  -0.0185544  0.000905142  0.00943157
10.44  -0.000610533  -0.00637397  -0.00177401  -0.0185206  0.000903549  0.00943305
10.46  -0.000607166  -0.00635096  -0.00176737  -0.0184867  0.00090194  0.0094343
10.48  -0.000603819  -0.00632803  -0.00176075  -0.0184526  0.000900317  0.00943533
10.5  -0.000600493  -0.00630518  -0.00175414  -0.0184185  0.00089868  0.00943614
10.52  -0.000597188  -0.00628241  -0.00174755  -0.0183842  0.000897027  0.00943673
10.54  -0.000593902  -0.00625973  -0.00174097  -0.0183499  0.000895361  0.00943711
10.56  -0.000590637  -0.00623713  -0.00173441  -0.0183154  0.000893681  0.00943727
10.58  -0.000587392  -0.0062146  -0.00172786  -0.0182808  0.000891987  0.00943722
10.6  -0.000584166  -0.00619216  -0.00172133  -0.0182461  0.00089028  0.00943697
10.62  -0.000580961  -0.0061698  -0.00171481  -0.0182113  0.000888559  0.0094365
10.64  -0.000577774  -0.00614752  -0.00170831  -0.0181764  0.000886826  0.00943583
10.66  -0.000574608  -0.00612532  -0.00170182  -0.0181414  0.00088508  0.00943495
10.68  -0.00057146  -0.00610319  -0.00169534  -0.0181063  0.000883321  0.00943387
10.7  -0.000568332  -0.00608115  -0.00168888  -0.0180711  0.00088155  0.00943259
10.72  -0.000565222  -0.00605918  -0.00168244  -0.0180358  0.000879767  0.0094311
10.74  -0.000562132  -0.00603729  -0.00167601  -0.0180004  0.000877972  0.00942942
10.76  -0.00055906  -0.00601548  -0.0016696  -0.0179649  0.000876166  0.00942754
10.78  -0.000556006  -0.00599375  -0.0016632  -0.0179293  0.000874348  0.00942547
10.8  -0.000552971  -0.00597209  -0.00165682  -0.0178936  0.000872519  0.0094232
10.82  -0.000549955  -0.00595051  -0.00165045  -0.0178579  0.000870679  0.00942074
10.84  -0.000546956  -0.00592901  -0.0016441  -0.017822  0.000868828  0.0094181
10.86  -0.000543976  -0.00590758  -0.00163776  -0.0177861  0.000866967  0.00941526
10.88  -0.000541014  -0.00588623  -0.00163144  -0.0177501  0.000865095  0.00941223
10.9  -0.000538069  -0.00586495  -0.00162514  -0.017714  0.000863213  0.00940902
10.92  -0.000535142  -0.00584375  -0.00161885  -0.0176778  0.000861322  0.00940563
10.94  -0.000532233  -0.00582262  -0.00161257  -0.0176416  0.00085942  0.00940206
10.96  -0.000529341  -0.00580157  -0.00160632  -0.0176052  0.000857509  0.0093983
10.98  -0.000526466  -0.00578059  -0.00160007  -0.0175688  0.000855589  0.00939437
11  -0.000523608  -0.00575969  -0.00159385  -0.0175323  0.000853659  0.00939025
11.02  -0.000520767  -0.00573886  -0.00158764  -0.0174958  0.000851721  0.00938597
11.04  -0.000517944  -0.0057181  -0.00158144  -0.0174592  0.000849774  0.0093815
11.06  -0.000515137  -0.00569741  -0.00157527  -0.0174225  0.000847818  0.00937687
11.08  -0.000512347  -0.0056768  -0.00156911  -0.0173857  0.000845854  0.00937207
11.1  -0.000509573  -0.00565626  -0.00156296  -0.0173489  0.000843882  0.00936709
11.12  -0.000506816  -0.00563579  -0.00155683  -0.0173119  0.000841902  0.00936195
11.14  -0.000504075  -0.00561539  -0.00155072  -0.017275  0.000839914  0.00935664
11.16  -0.00050135  -0.00559506  -0.00154462  -0.017238  0.000837918  0.00935117
11.18  -0.000498641  -0.00557481  -0.00153854  -0.0172009  0.000835915  0.00934553
11.2  -0.000495948  -0.00555462  -0.00153247  -0.0171637  0.000833905  0.00933973
11.22  -0.000493272  -0.00553451  -0.00152643  -0.0171265  0.000831887  0.00933377
11.24  -0.00049061  -0.00551446  -0.00152039  -0.0170892  0.000829863  0.00932765
11.26  -0.000487965  -0.00549449  -0.00151438  -0.0170519  0.000827831  0.00932138
11.28  -0.000485335  -0.00547458  -0.00150838  -0.0170145  0.000825793  0.00931495
11.3  -0.00048272  -0.00545474  -0.0015024  -0.0169771  0.000823749  0.00930837
11.32  -0.000480121  -0.00543497  -0.00149643  -0.0169396  0.000821699  0.00930163
11.34  -0.000477537  -0.00541527  -0.00149048  -0.0169021  0.000819642  0.00929474
11.36  -0.000474968  -0.00539564  -0.00148455  -0.0168645  0.000817579  0.0092877
11.38  -0.000472414  -0.00537607  -0.00147863  -0.0168268  0.000815511  0.00928051
11.4  -0.000469875  -0.00535657  -0.00147273  -0.0167891  0.000813437  0.00927318
11.42  -0.000467351  -0.00533714  -0.00146685  -0.0167514  0.000811357  0.0092657
11.44  -0.000464841  -0.00531778  -0.00146098  -0.0167136  0.000809273  0.00925808
11.46  -0.000462346  -0.00529848  -0.00145513  -0.0166758  0.000807183  0.00925031
11.48  -0.000459865  -0.00527925  -0.0014493  -0.016638  0.000805088  0.00924241
11.5  -0.000457399  -0.00526009  -0.00144348  -0.0166  0.000802988  0.00923436
11.52  -0.000454947  -0.00524099  -0.00143768  -0.0165621  0.000800883  0.00922618
11.54  -0.000452509  -0.00522195  -0.0014319  -0.0165241  0.000798774  0.00921785
11.56  -0.000450085  -0.00520298  -0.00142613  -0.0164861  0.000796661  0.0092094
11.58  -0.000447675  -0.00518408  -0.00142038  -0.016448  0.000794543  0.00920081
11.6  -0.000445279  -0.00516524  -0.00141465  -0.0164099  0.000792421  0.00919208
11.62  -0.000442897  -0.00514646  -0.00140893  -0.0163718  0.000790295  0.00918323
11.64  -0.000440529  -0.00512775  -0.00140324  -0.0163337  0.000788165  0.00917424
11.66  -0.000438174  -0.00510911  -0.00139755  -0.0162955  0.000786031  0.00916513
11.68  -0.000435832  -0.00509052  -0.00139189  -0.0162573  0.000783894  0.00915588
11.7  -0.000433504  -0.005072  -0.00138624  -0.016219  0.000781754  0.00914652
11.72  -0.00043119  -0.00505354  -0.00138061  -0.0161807  0.00077961  0.00913702
11.74  -0.000428888  -0.00503515  -0.00137499  -0.0161424  0.000777462  0.00912741
11.76  -0.0004266  -0.00501681  -0.00136939  -0.0161041  0.000775312  0.00911767
11.78  -0.000424324  -0.00499854  -0.00136381  -0.0160657  0.000773159  0.00910781
11.8  -0.000422062  -0.00498033  -0.00135825  -0.0160273  0.000771003  0.00909783
11.82  -0.000419813  -0.00496218  -0.0013527  -0.0159889  0.000768844  0.00908774
11.84  -0.000417576  -0.0049441  -0.00134717  -0.0159505  0.000766683  0.00907752
11.86  -0.000415352  -0.00492607  -0.00134166  -0.0159121  0.000764519  0.00906719
11.88  -0.00041314  -0.00490811  -0.00133616  -0.0158736  0.000762353  0.00905675
11.9  -0.000410941  -0.0048902  -0.00133068  -0.0158351  0.000760184  0.00904619
11.92  -0.000408755  -0.00487236  -0.00132522  -0.0157966  0.000758014  0.00903552
11.94  -0.000406581  -0.00485457  -0.00131977  -0.0157581  0.000755841  0.00902474
11.96  -0.000404419  -0.00483685  -0.00131435  -0.0157196  0.000753667  0.00901385
11.98  -0.000402269  -0.00481918  -0.00130893  -0.015681  0.00075149  0.00900286
12  -0.000400132  -0.00480158  -0.00130354  -0.0156425  0.000749313  0.00899175
12.02  -0.000398006  -0.00478403  -0.00129816  -0.0156039  0.000747133  0.00898054
12.04  -0.000395892  -0.00476654  -0.0012928  -0.0155653  0.000744952  0.00896923
12.06  -0.000393791  -0.00474911  -0.00128746  -0.0155267  0.00074277  0.00895781
12.08  -0.000391701  -0.00473174  -0.00128213  -0.0154881  0.000740587  0.00894629
12.1  -0.000389622  -0.00471443  -0.00127682  -0.0154495  0.000738402  0.00893466
12.12  -0.000387556  -0.00469718  -0.00127152  -0.0154109  0.000736216  0.00892294
12.14  -0.000385501  -0.00467998  -0.00126625  -0.0153723  0.00073403  0.00891112
12.16  -0.000383457  -0.00466284  -0.00126099  -0.0153336  0.000731842  0.0088992
12.18  -0.000381425  -0.00464575  -0.00125575  -0.015295  0.000729654  0.00888719
12.2  -0.000379404  -0.00462873  -0.00125052  -0.0152563  0.000727465  0.00887507
12.22  -0.000377394  -0.00461176  -0.00124531  -0.0152177  0.000725276  0.00886287
12.24  -0.000375396  -0.00459484  -0.00124012  -0.0151791  0.000723086  0.00885057
12.26  -0.000373408  -0.00457799  -0.00123494  -0.0151404  0.000720896  0.00883818
12.28  -0.000371432  -0.00456119  -0.00122979  -0.0151018  0.000718705  0.0088257
12.3  -0.000369467  -0.00454444  -0.00122464  -0.0150631  0.000716514  0.00881313
12.32  -0.000367512  -0.00452775  -0.00121952  -0.0150245  0.000714324  0.00880047
12.34  -0.000365569  -0.00451112  -0.00121441  -0.0149858  0.000712133  0.00878772
12.36  -0.000363636  -0.00449454  -0.00120932  -0.0149472  0.000709942  0.00877488
12.38  -0.000361713  -0.00447801  -0.00120425  -0.0149086  0.000707751  0.00876196
12.4  -0.000359802  -0.00446154  -0.00119919  -0.01487  0.000705561  0.00874896
12.42  -0.000357901  -0.00444513  -0.00119415  -0.0148313  0.000703371  0.00873587
12.44  -0.00035601  -0.00442876  -0.00118913  -0.0147927  0.000701182  0.0087227
12.46  -0.00035413  -0.00441246  -0.00118412  -0.0147541  0.000698992  0.00870945
12.48  -0.00035226  -0.0043962  -0.00117913  -0.0147155  0.000696804  0.00869611
12.5  -0.0003504  -0.00438  -0.00117415  -0.0146769  0.000694616  0.0086827
12.52  -0.000348551  -0.00436386  -0.0011692  -0.0146384  0.000692429  0.00866921
12.54  -0.000346712  -0.00434776  -0.00116426  -0.0145998  0.000690242  0.00865564
12.56  -0.000344882  -0.00433172  -0.00115933  -0.0145612  0.000688057  0.00864199
12.58  -0.000343063  -0.00431574  -0.00115443  -0.0145227  0.000685872  0.00862827
12.6  -0.000341254  -0.0042998  -0.00114954  -0.0144842  0.000683689  0.00861448
12.62  -0.000339455  -0.00428392  -0.00114466  -0.0144456  0.000681506  0.00860061
12.64  -0.000337665  -0.00426809  -0.00113981  -0.0144071  0.000679325  0.00858667
12.66  -0.000335885  -0.00425231  -0.00113497  -0.0143687  0.000677145  0.00857265
12.68  -0.000334115  -0.00423658  -0.00113014  -0.0143302  0.000674966  0.00855857
12.7  -0.000332355  -0.00422091  -0.00112533  -0.0142917  0.000672788  0.00854441
12.72  -0.000330604  -0.00420529  -0.00112054  -0.0142533  0.000670612  0.00853019
12.74  -0.000328863  -0.00418971  -0.00111577  -0.0142149  0.000668438  0.0085159
12.76  -0.000327131  -0.00417419  -0.00111101  -0.0141765  0.000666265  0.00850154
12.78  -0.000325409  -0.00415872  -0.00110627  -0.0141381  0.000664094  0.00848712
12.8  -0.000323696  -0.0041433  -0.00110155  -0.0140998  0.000661924  0.00847263
12.82  -0.000321992  -0.00412794  -0.00109684  -0.0140614  0.000659756  0.00845807
12.84  -0.000320297  -0.00411262  -0.00109214  -0.0140231  0.00065759  0.00844346
12.86  -0.000318612  -0.00409735  -0.00108747  -0.0139848  0.000655426  0.00842877
12.88  -0.000316936  -0.00408213  -0.00108281  -0.0139466  0.000653263  0.00841403
12.9  -0.000315268  -0.00406696  -0.00107817  -0.0139083  0.000651103  0.00839923
12.92  -0.00031361  -0.00405184  -0.00107354  -0.0138701  0.000648945  0.00838437
12.94  -0.000311961  -0.00403677  -0.00106893  -0.0138319  0.000646789  0.00836944
12.96  -0.000310321  -0.00402175  -0.00106433  -0.0137938  0.000644635  0.00835446
12.98  -0.000308689  -0.00400678  -0.00105976  -0.0137556  0.000642483  0.00833943
13  -0.000307066  -0.00399186  -0.00105519  -0.0137175  0.000640333  0.00832433
13.02  -0.000305452  -0.00397699  -0.00105065  -0.0136794  0.000638186  0.00830918
13.04  -0.000303847  -0.00396216  -0.00104612  -0.0136414  0.000636041  0.00829397
13.06  -0.00030225  -0.00394739  -0.0010416  -0.0136034  0.000633898  0.00827871
13.08  -0.000300662  -0.00393266  -0.00103711  -0.0135654  0.000631758  0.0082634
13.1  -0.000299082  -0.00391798  -0.00103263  -0.0135274  0.000629621  0.00824803
13.12  -0.000297511  -0.00390335  -0.00102816  -0.0134895  0.000627486  0.00823262
13.14  -0.000295949  -0.00388877  -0.00102371  -0.0134516  0.000625354  0.00821715
13.16  -0.000294394  -0.00387423  -0.00101928  -0.0134137  0.000623224  0.00820163
13.18  -0.000292848  -0.00385974  -0.00101486  -0.0133759  0.000621097  0.00818606
13.2  -0.000291311  -0.0038453  -0.00101046  -0.013338  0.000618973  0.00817044
13.22  -0.000289781  -0.0038309  -0.00100607  -0.0133003  0.000616851  0.00815477
13.24  -0.00028826  -0.00381656  -0.0010017  -0.0132625  0.000614733  0.00813906
13.26  -0.000286746  -0.00380226  -0.000997348  -0.0132248  0.000612617  0.0081233
13.28  -0.000285241  -0.003788  -0.00099301  -0.0131872  0.000610504  0.00810749
13.3  -0.000283744  -0.0037738  -0.000988688  -0.0131495  0.000608394  0.00809164
13.32  -0.000282255  -0.00375964  -0.000984381  -0.013112  0.000606287  0.00807575
13.34  -0.000280774  -0.00374552  -0.00098009  -0.0130744  0.000604183  0.00805981
13.36  -0.0002793  -0.00373145  -0.000975814  -0.0130369  0.000602083  0.00804382
13.38  -0.000277835  -0.00371743  -0.000971554  -0.0129994  0.000599985  0.0080278
13.4  -0.000276377  -0.00370346  -0.00096731  -0.012962  0.000597891  0.00801173
13.42  -0.000274927  -0.00368952  -0.000963081  -0.0129245  0.000595799  0.00799563
13.44  -0.000273485  -0.00367564  -0.000958868  -0.0128872  0.000593711  0.00797948
13.46  -0.00027205  -0.0036618  -0.00095467  -0.0128499  0.000591627  0.00796329
13.48  -0.000270624  -0.00364801  -0.000950488  -0.0128126  0.000589545  0.00794707
13.5  -0.000269204  -0.00363426  -0.000946321  -0.0127753  0.000587467  0.00793081
13.52  -0.000267792  -0.00362055  -0.00094217  -0.0127381  0.000585392  0.0079145
13.54  -0.000266388  -0.00360689  -0.000938033  -0.012701  0.000583321  0.00789817
13.56  -0.000264991  -0.00359328  -0.000933913  -0.0126639  0.000581253  0.00788179
13.58  -0.000263601  -0.00357971  -0.000929807  -0.0126268  0.000579189  0.00786538
13.6  -0.000262219  -0.00356618  -0.000925717  -0.0125898  0.000577128  0.00784894
13.62  -0.000260844  -0.0035527  -0.000921642  -0.0125528  0.000575071  0.00783246
13.64  -0.000259477  -0.00353926  -0.000917582  -0.0125158  0.000573017  0.00781595
13.66  -0.000258116  -0.00352587  -0.000913538  -0.0124789  0.000570967  0.0077994
13.68  -0.000256763  -0.00351252  -0.000909508  -0.0124421  0.00056892  0.00778283
13.7  -0.000255417  -0.00349921  -0.000905494  -0.0124053  0.000566877  0.00776622
13.72  -0.000254078  -0.00348595  -0.000901494  -0.0123685  0.000564838  0.00774958
13.74  -0.000252746  -0.00347273  -0.00089751  -0.0123318  0.000562802  0.0077329
13.76  -0.000251421  -0.00345955  -0.00089354  -0.0122951  0.000560771  0.0077162
13.78  -0.000250103  -0.00344642  -0.000889586  -0.0122585  0.000558743  0.00769947
13.8  -0.000248792  -0.00343333  -0.000885646  -0.0122219  0.000556718  0.00768271
13.82  -0.000247488  -0.00342028  -0.000881721  -0.0121854  0.000554698  0.00766593
13.84  -0.000246191  -0.00340728  -0.000877811  -0.0121489  0.000552682  0.00764911
13.86  -0.0002449  -0.00339432  -0.000873916  -0.0121125  0.000550669  0.00763227
13.88  -0.000243617  -0.0033814  -0.000870036  -0.0120761  0.00054866  0.0076154
13.9  -0.00024234  -0.00336852  -0.00086617  -0.0120398  0.000546655  0.00759851
13.92  -0.00024107  -0.00335569  -0.000862319  -0.0120035  0.000544654  0.00758159
13.94  -0.000239806  -0.0033429  -0.000858483  -0.0119673  0.000542657  0.00756464
13.96  -0.000238549  -0.00333015  -0.000854661  -0.0119311  0.000540664  0.00754768
13.98  -0.000237299  -0.00331744  -0.000850854  -0.0118949  0.000538676  0.00753068
14  -0.000236055  -0.00330478  -0.000847061  -0.0118589  0.000536691  0.00751367
14.02  -0.000234818  -0.00329215  -0.000843283  -0.0118228  0.00053471  0.00749663
14.04  -0.000233588  -0.00327957  -0.000839519  -0.0117869  0.000532733  0.00747957
14.06  -0.000232363  -0.00326703  -0.00083577  -0.0117509  0.00053076  0.00746249
14.08  -0.000231146  -0.00325453  -0.000832035  -0.0117151  0.000528792  0.00744539
14.1  -0.000229934  -0.00324207  -0.000828315  -0.0116792  0.000526827  0.00742826
14.12  -0.000228729  -0.00322965  -0.000824608  -0.0116435  0.000524867  0.00741112
14.14  -0.00022753  -0.00321728  -0.000820916  -0.0116078  0.000522911  0.00739396
14.16  -0.000226338  -0.00320494  -0.000817238  -0.0115721  0.000520959  0.00737678
14.18  -0.000225151  -0.00319265  -0.000813575  -0.0115365  0.000519011  0.00735958
14.2  -0.000223971  -0.00318039  -0.000809925  -0.0115009  0.000517068  0.00734236
14.22  -0.000222797  -0.00316818  -0.00080629  -0.0114654  0.000515128  0.00732512
14.24  -0.00022163  -0.003156  -0.000802669  -0.01143  0.000513193  0.00730787
14.26  -0.000220468  -0.00314387  -0.000799061  -0.0113946  0.000511262  0.0072906
14.28  -0.000219312  -0.00313178  -0.000795468  -0.0113593  0.000509336  0.00727332
14.3  -0.000218163  -0.00311973  -0.000791888  -0.011324  0.000507414  0.00725602
14.32  -0.000217019  -0.00310771  -0.000788323  -0.0112888  0.000505496  0.0072387
14.34  -0.000215881  -0.00309574  -0.000784771  -0.0112536  0.000503582  0.00722137
14.36  -0.00021475  -0.00308381  -0.000781234  -0.0112185  0.000501673  0.00720403
14.38  -0.000213624  -0.00307191  -0.00077771  -0.0111835  0.000499768  0.00718667
14.4  -0.000212504  -0.00306006  -0.000774199  -0.0111485  0.000497868  0.0071693
14.42  -0.00021139  -0.00304824  -0.000770703  -0.0111135  0.000495972  0.00715192
14.44  -0.000210282  -0.00303647  -0.00076722  -0.0110787  0.00049408  0.00713452
14.46  -0.000209179  -0.00302473  -0.000763751  -0.0110438  0.000492193  0.00711711
14.48  -0.000208082  -0.00301303  -0.000760295  -0.0110091  0.00049031  0.00709969
14.5  -0.000206991  -0.00300137  -0.000756853  -0.0109744  0.000488432  0.00708226
14.52  -0.000205906  -0.00298975  -0.000753424  -0.0109397  0.000486558  0.00706482
14.54  -0.000204826  -0.00297817  -0.000750009  -0.0109051  0.000484688  0.00704737
14.56  -0.000203752  -0.00296663  -0.000746607  -0.0108706  0.000482823  0.00702991
14.58  -0.000202684  -0.00295513  -0.000743219  -0.0108361  0.000480963  0.00701244
14.6  -0.000201621  -0.00294366  -0.000739844  -0.0108017  0.000479107  0.00699496
14.62  -0.000200563  -0.00293223  -0.000736482  -0.0107674  0.000477255  0.00697747
14.64  -0.000199511  -0.00292084  -0.000733134  -0.0107331  0.000475408  0.00695998
14.66  -0.000198465  -0.00290949  -0.000729799  -0.0106989  0.000473566  0.00694247
14.68  -0.000197424  -0.00289818  -0.000726477  -0.0106647  0.000471728  0.00692496
14.7  -0.000196388  -0.0028869  -0.000723168  -0.0106306  0.000469894  0.00690744
14.72  -0.000195358  -0.00287567  -0.000719872  -0.0105965  0.000468065  0.00688992
14.74  -0.000194333  -0.00286447  -0.00071659  -0.0105625  0.000466241  0.00687239
14.76  -0.000193313  -0.0028533  -0.00071332  -0.0105286  0.000464421  0.00685486
14.78  -0.000192299  -0.00284218  -0.000710063  -0.0104947  0.000462606  0.00683731
14.8  -0.00019129  -0.00283109  -0.00070682  -0.0104609  0.000460795  0.00681977
14.82  -0.000190286  -0.00282004  -0.000703589  -0.0104272  0.000458989  0.00680222
14.84  -0.000189288  -0.00280903  -0.000700371  -0.0103935  0.000457188  0.00678466
14.86  -0.000188294  -0.00279805  -0.000697166  -0.0103599  0.000455391  0.00676711
14.88  -0.000187306  -0.00278711  -0.000693974  -0.0103263  0.000453598  0.00674954
14.9  -0.000186323  -0.00277621  -0.000690794  -0.0102928  0.000451811  0.00673198
14.92  -0.000185345  -0.00276534  -0.000687627  -0.0102594  0.000450028  0.00671441
14.94  -0.000184372  -0.00275451  -0.000684473  -0.010226  0.000448249  0.00669684
14.96  -0.000183404  -0.00274372  -0.000681331  -0.0101927  0.000446475  0.00667927
14.98  -0.000182441  -0.00273296  -0.000678202  -0.0101595  0.000444706  0.0066617
15  -0.000181483  -0.00272224  -0.000675086  -0.0101263  0.000442942  0.00664413
15.02  -0.00018053  -0.00271156  -0.000671982  -0.0100932  0.000441182  0.00662655
15.04  -0.000179582  -0.00270091  -0.00066889  -0.0100601  0.000439427  0.00660898
15.06  -0.000178639  -0.0026903  -0.000665811  -0.0100271  0.000437676  0.0065914
15.08  -0.000177701  -0.00267972  -0.000662745  -0.00999419  0.00043593  0.00657382
15.1  -0.000176767  -0.00266918  -0.00065969  -0.00996132  0.000434189  0.00655625
15.12  -0.000175839  -0.00265868  -0.000656648  -0.00992852  0.000432452  0.00653868
15.14  -0.000174915  -0.00264821  -0.000653618  -0.00989578  0.00043072  0.0065211
15.16  -0.000173996  -0.00263778  -0.000650601  -0.00986311  0.000428993  0.00650353
15.18  -0.000173082  -0.00262738  -0.000647595  -0.0098305  0.00042727  0.00648596
15.2  -0.000172172  -0.00261702  -0.000644602  -0.00979795  0.000425552  0.0064684
15.22  -0.000171267  -0.00260669  -0.000641621  -0.00976547  0.000423839  0.00645083
15.24  -0.000170367  -0.0025964  -0.000638652  -0.00973306  0.00042213  0.00643327
15.26  -0.000169472  -0.00258614  -0.000635695  -0.00970071  0.000420427  0.00641571
15.28  -0.000168581  -0.00257592  -0.00063275  -0.00966842  0.000418727  0.00639815
15.3  -0.000167695  -0.00256573  -0.000629817  -0.0096362  0.000417033  0.0063806
15.32  -0.000166813  -0.00255558  -0.000626896  -0.00960404  0.000415343  0.00636305
15.34  -0.000165936  -0.00254546  -0.000623986  -0.00957195  0.000413658  0.00634551
15.36  -0.000165063  -0.00253537  -0.000621089  -0.00953992  0.000411977  0.00632797
15.38  -0.000164195  -0.00252532  -0.000618203  -0.00950796  0.000410302  0.00631044
15.4  -0.000163332  -0.00251531  -0.000615329  -0.00947607  0.000408631  0.00629291
15.42  -0.000162473  -0.00250533  -0.000612467  -0.00944423  0.000406964  0.00627539
15.44  -0.000161618  -0.00249538  -0.000609616  -0.00941247  0.000405303  0.00625787
15.46  -0.000160768  -0.00248547  -0.000606777  -0.00938077  0.000403646  0.00624036
15.48  -0.000159922  -0.00247559  -0.00060395  -0.00934914  0.000401993  0.00622286
15.5  -0.00015908  -0.00246574  -0.000601134  -0.00931757  0.000400346  0.00620536
15.52  -0.000158243  -0.00245593  -0.000598329  -0.00928607  0.000398703  0.00618787
15.54  -0.00015741  -0.00244615  -0.000595536  -0.00925463  0.000397065  0.00617039
15.56  -0.000156582  -0.00243641  -0.000592755  -0.00922327  0.000395431  0.00615291
15.58  -0.000155757  -0.0024267  -0.000589985  -0.00919196  0.000393802  0.00613544
15.6  -0.000154937  -0.00241702  -0.000587226  -0.00916073  0.000392178  0.00611798
15.62  -0.000154121  -0.00240738  -0.000584479  -0.00912956  0.000390559  0.00610053
15.64  -0.00015331  -0.00239777  -0.000581742  -0.00909845  0.000388944  0.00608309
15.66  -0.000152502  -0.00238819  -0.000579018  -0.00906741  0.000387334  0.00606566
15.68  -0.000151699  -0.00237864  -0.000576304  -0.00903644  0.000385729  0.00604823
15.7  -0.0001509  -0.00236913  -0.000573601  -0.00900554  0.000384128  0.00603082
15.72  -0.000150105  -0.00235965  -0.00057091  -0.0089747  0.000382532  0.00601341
15.74  -0.000149314  -0.0023502  -0.000568229  -0.00894393  0.000380941  0.00599602
15.76  -0.000148527  -0.00234079  -0.00056556  -0.00891323  0.000379355  0.00597863
15.78  -0.000147745  -0.00233141  -0.000562902  -0.00888259  0.000377773  0.00596126
15.8  -0.000146966  -0.00232206  -0.000560254  -0.00885202  0.000376196  0.00594389
15.82  -0.000146191  -0.00231274  -0.000557618  -0.00882151  0.000374623  0.00592654
15.84  -0.00014542  -0.00230346  -0.000554992  -0.00879108  0.000373055  0.0059092
15.86  -0.000144654  -0.0022942  -0.000552378  -0.00876071  0.000371492  0.00589187
15.88  -0.000143891  -0.00228498  -0.000549774  -0.00873041  0.000369934  0.00587455
15.9  -0.000143132  -0.0022758  -0.000547181  -0.00870017  0.00036838  0.00585725
15.92  -0.000142377  -0.00226664  -0.000544598  -0.00867  0.000366831  0.00583995
15.94  -0.000141626  -0.00225751  -0.000542026  -0.0086399  0.000365287  0.00582267
15.96  -0.000140878  -0.00224842  -0.000539465  -0.00860987  0.000363747  0.0058054
15.98  -0.000140135  -0.00223936  -0.000536915  -0.0085799  0.000362212  0.00578815
16  -0.000139395  -0.00223033  -0.000534375  -0.00855  0.000360681  0.0057709
16.02  -0.00013866  -0.00222133  -0.000531846  -0.00852017  0.000359156  0.00575367
16.04  -0.000137928  -0.00221236  -0.000529327  -0.00849041  0.000357635  0.00573646
16.06  -0.0001372  -0.00220342  -0.000526819  -0.00846071  0.000356118  0.00571926
16.08  -0.000136475  -0.00219452  -0.000524321  -0.00843108  0.000354606  0.00570207
16.1  -0.000135754  -0.00218564  -0.000521833  -0.00840152  0.000353099  0.0056849
16.12  -0.000135037  -0.0021768  -0.000519356  -0.00837202  0.000351597  0.00566774
16.14  -0.000134324  -0.00216799  -0.000516889  -0.0083426  0.000350099  0.0056506
16.16  -0.000133614  -0.00215921  -0.000514433  -0.00831324  0.000348606  0.00563347
16.18  -0.000132908  -0.00215046  -0.000511987  -0.00828394  0.000347117  0.00561635
16.2  -0.000132206  -0.00214173  -0.000509551  -0.00825472  0.000345633  0.00559925
16.22  -0.000131507  -0.00213304  -0.000507125  -0.00822556  0.000344154  0.00558217
16.24  -0.000130812  -0.00212438  -0.000504709  -0.00819647  0.000342679  0.00556511
16.26  -0.00013012  -0.00211575  -0.000502303  -0.00816745  0.000341209  0.00554806
16.28  -0.000129432  -0.00210716  -0.000499908  -0.0081385  0.000339743  0.00553102
16.3  -0.000128748  -0.00209859  -0.000497522  -0.00810961  0.000338282  0.005514
16.32  -0.000128067  -0.00209005  -0.000495147  -0.00808079  0.000336826  0.005497
16.34  -0.000127389  -0.00208154  -0.000492781  -0.00805204  0.000335374  0.00548002
16.36  -0.000126715  -0.00207306  -0.000490425  -0.00802336  0.000333927  0.00546305
16.38  -0.000126044  -0.00206461  -0.000488079  -0.00799474  0.000332485  0.0054461
16.4  -0.000125377  -0.00205619  -0.000485743  -0.00796619  0.000331047  0.00542917
16.42  -0.000124714  -0.0020478  -0.000483417  -0.00793771  0.000329613  0.00541225
16.44  -0.000124053  -0.00203944  -0.000481101  -0.0079093  0.000328185  0.00539536
16.46  -0.000123396  -0.0020311  -0.000478794  -0.00788095  0.000326761  0.00537848
16.48  -0.000122743  -0.0020228  -0.000476497  -0.00785268  0.000325341  0.00536162
16.5  -0.000122093  -0.00201453  -0.00047421  -0.00782447  0.000323926  0.00534478
16.52  -0.000121446  -0.00200628  -0.000471932  -0.00779632  0.000322515  0.00532795
16.54  -0.000120802  -0.00199807  -0.000469664  -0.00776825  0.000321109  0.00531115
16.56  -0.000120162  -0.00198988  -0.000467406  -0.00774024  0.000319708  0.00529436
16.58  -0.000119525  -0.00198173  -0.000465157  -0.0077123  0.000318311  0.00527759
16.6  -0.000118891  -0.0019736  -0.000462918  -0.00768443  0.000316919  0.00526085
16.62  -0.000118261  -0.0019655  -0.000460688  -0.00765663  0.000315531  0.00524412
16.64  -0.000117634  -0.00195743  -0.000458467  -0.00762889  0.000314147  0.00522741
16.66  -0.00011701  -0.00194938  -0.000456256  -0.00760122  0.000312769  0.00521072
16.68  -0.000116389  -0.00194137  -0.000454054  -0.00757362  0.000311394  0.00519406
16.7  -0.000115772  -0.00193338  -0.000451862  -0.00754609  0.000310024  0.00517741
16.72  -0.000115157  -0.00192543  -0.000449678  -0.00751862  0.000308659  0.00516078
16.74  -0.000114546  -0.0019175  -0.000447504  -0.00749122  0.000307298  0.00514417
16.76  -0.000113938  -0.0019096  -0.00044534  -0.00746389  0.000305942  0.00512759
16.78  -0.000113333  -0.00190172  -0.000443184  -0.00743663  0.00030459  0.00511102
16.8  -0.000112731  -0.00189388  -0.000441038  -0.00740943  0.000303243  0.00509448
16.82  -0.000112132  -0.00188606  -0.0004389  -0.0073823  0.0003019  0.00507796
16.84  -0.000111536  -0.00187827  -0.000436772  -0.00735524  0.000300562  0.00506146
16.86  -0.000110943  -0.00187051  -0.000434653  -0.00732825  0.000299228  0.00504498
16.88  -0.000110354  -0.00186277  -0.000432543  -0.00730132  0.000297898  0.00502852
16.9  -0.000109767  -0.00185506  -0.000430441  -0.00727446  0.000296573  0.00501208
16.92  -0.000109183  -0.00184738  -0.000428349  -0.00724767  0.000295252  0.00499567
16.94  -0.000108603  -0.00183973  -0.000426266  -0.00722094  0.000293936  0.00497928
16.96  -0.000108025  -0.00183211  -0.000424191  -0.00719429  0.000292624  0.00496291
16.98  -0.00010745  -0.00182451  -0.000422126  -0.0071677  0.000291317  0.00494656
17  -0.000106879  -0.00181694  -0.000420069  -0.00714117  0.000290014  0.00493024
17.02  -0.00010631  -0.00180939  -0.000418021  -0.00711472  0.000288715  0.00491394
17.04  -0.000105744  -0.00180188  -0.000415982  -0.00708833  0.000287421  0.00489766
17.06  -0.000105181  -0.00179438  -0.000413951  -0.00706201  0.000286131  0.0048814
17.08  -0.000104621  -0.00178692  -0.000411929  -0.00703575  0.000284846  0.00486517
17.1  -0.000104063  -0.00177948  -0.000409916  -0.00700956  0.000283565  0.00484896
17.12  -0.000103509  -0.00177207  -0.000407911  -0.00698344  0.000282288  0.00483278
17.14  -0.000102957  -0.00176469  -0.000405915  -0.00695739  0.000281016  0.00481662
17.16  -0.000102409  -0.00175733  -0.000403928  -0.0069314  0.000279748  0.00480048
17.18  -0.000101863  -0.00175  -0.000401949  -0.00690548  0.000278485  0.00478436
17.2  -0.000101319  -0.00174269  -0.000399979  -0.00687963  0.000277225  0.00476828
17.22  -0.000100779  -0.00173541  -0.000398017  -0.00685384  0.00027597  0.00475221
17.24  -0.000100241  -0.00172816  -0.000396063  -0.00682813  0.00027472  0.00473617
17.26  -9.97065e-05  -0.00172093  -0.000394118  -0.00680247  0.000273474  0.00472015
17.28  -9.91743e-05  -0.00171373  -0.000392181  -0.00677689  0.000272232  0.00470416
17.3  -9.86449e-05  -0.00170656  -0.000390252  -0.00675137  0.000270994  0.0046882
17.32  -9.81182e-05  -0.00169941  -0.000388332  -0.00672591  0.000269761  0.00467225
17.34  -9.75942e-05  -0.00169228  -0.00038642  -0.00670053  0.000268532  0.00465634
17.36  -9.70728e-05  -0.00168518  -0.000384517  -0.00667521  0.000267307  0.00464045
17.38  -9.65542e-05  -0.00167811  -0.000382621  -0.00664995  0.000266086  0.00462458
17.4  -9.60381e-05  -0.00167106  -0.000380734  -0.00662477  0.00026487  0.00460874
17.42  -9.55248e-05  -0.00166404  -0.000378855  -0.00659965  0.000263658  0.00459292
17.44  -9.5014e-05  -0.00165704  -0.000376984  -0.00657459  0.00026245  0.00457713
17.46  -9.45058e-05  -0.00165007  -0.000375121  -0.0065496  0.000261247  0.00456137
17.48  -9.40003e-05  -0.00164312  -0.000373266  -0.00652468  0.000260048  0.00454563
17.5  -9.34973e-05  -0.0016362  -0.000371419  -0.00649983  0.000258853  0.00452992
17.52  -9.29969e-05  -0.00162931  -0.00036958  -0.00647504  0.000257662  0.00451424
17.54  -9.24991e-05  -0.00162243  -0.000367749  -0.00645031  0.000256475  0.00449858
17.56  -9.20038e-05  -0.00161559  -0.000365926  -0.00642566  0.000255293  0.00448294
17.58  -9.1511e-05  -0.00160876  -0.000364111  -0.00640106  0.000254115  0.00446734
17.6  -9.10208e-05  -0.00160197  -0.000362303  -0.00637654  0.000252941  0.00445176
17.62  -9.0533e-05  -0.00159519  -0.000360504  -0.00635208  0.000251771  0.00443621
17.64  -9.00478e-05  -0.00158844  -0.000358712  -0.00632768  0.000250605  0.00442068
17.66  -8.9565e-05  -0.00158172  -0.000356928  -0.00630336  0.000249444  0.00440518
17.68  -8.90847e-05  -0.00157502  -0.000355152  -0.00627909  0.000248287  0.00438971
17.7  -8.86068e-05  -0.00156834  -0.000353384  -0.00625489  0.000247134  0.00437426
17.72  -8.81314e-05  -0.00156169  -0.000351623  -0.00623076  0.000245985  0.00435885
17.74  -8.76584e-05  -0.00155506  -0.00034987  -0.0062067  0.00024484  0.00434346
17.76  -8.71878e-05  -0.00154846  -0.000348125  -0.0061827  0.000243699  0.00432809
17.78  -8.67197e-05  -0.00154188  -0.000346387  -0.00615876  0.000242562  0.00431276
17.8  -8.62539e-05  -0.00153532  -0.000344657  -0.00613489  0.00024143  0.00429745
17.82  -8.57905e-05  -0.00152879  -0.000342934  -0.00611109  0.000240301  0.00428217
17.84  -8.53295e-05  -0.00152228  -0.000341219  -0.00608735  0.000239177  0.00426692
17.86  -8.48708e-05  -0.00151579  -0.000339511  -0.00606367  0.000238057  0.0042517
17.88  -8.44144e-05  -0.00150933  -0.000337811  -0.00604006  0.000236941  0.0042365
17.9  -8.39604e-05  -0.00150289  -0.000336118  -0.00601652  0.000235829  0.00422134
17.92  -8.35087e-05  -0.00149648  -0.000334433  -0.00599304  0.000234721  0.0042062
17.94  -8.30593e-05  -0.00149008  -0.000332755  -0.00596962  0.000233617  0.00419109
17.96  -8.26122e-05  -0.00148372  -0.000331084  -0.00594627  0.000232517  0.004176
17.98  -8.21674e-05  -0.00147737  -0.000329421  -0.00592299  0.000231421  0.00416095
18  -8.17249e-05  -0.00147105  -0.000327765  -0.00589977  0.000230329  0.00414593
18.02  -8.12846e-05  -0.00146475  -0.000326116  -0.00587661  0.000229241  0.00413093
18.04  -8.08465e-05  -0.00145847  -0.000324474  -0.00585352  0.000228158  0.00411596
18.06  -8.04107e-05  -0.00145222  -0.00032284  -0.00583049  0.000227078  0.00410103
18.08  -7.99771e-05  -0.00144599  -0.000321213  -0.00580753  0.000226002  0.00408612
18.1  -7.95458e-05  -0.00143978  -0.000319593  -0.00578463  0.00022493  0.00407124
18.12  -7.91166e-05  -0.00143359  -0.00031798  -0.00576179  0.000223862  0.00405639
18.14  -7.86896e-05  -0.00142743  -0.000316374  -0.00573902  0.000222799  0.00404156
18.16  -7.82648e-05  -0.00142129  -0.000314775  -0.00571632  0.000221739  0.00402677
18.18  -7.78422e-05  -0.00141517  -0.000313184  -0.00569368  0.000220683  0.00401201
18.2  -7.74217e-05  -0.00140907  -0.000311599  -0.0056711  0.000219631  0.00399728
18.22  -7.70034e-05  -0.001403  -0.000310021  -0.00564859  0.000218583  0.00398257
18.24  -7.65871e-05  -0.00139695  -0.00030845  -0.00562613  0.000217538  0.0039679
18.26  -7.61731e-05  -0.00139092  -0.000306887  -0.00560375  0.000216498  0.00395326
18.28  -7.57611e-05  -0.00138491  -0.00030533  -0.00558143  0.000215462  0.00393864
18.3  -7.53512e-05  -0.00137893  -0.00030378  -0.00555917  0.000214429  0.00392406
18.32  -7.49434e-05  -0.00137296  -0.000302236  -0.00553697  0.000213401  0.0039095
18.34  -7.45377e-05  -0.00136702  -0.0003007  -0.00551484  0.000212376  0.00389498
18.36  -7.41341e-05  -0.0013611  -0.000299171  -0.00549277  0.000211356  0.00388049
18.38  -7.37325e-05  -0.0013552  -0.000297648  -0.00547077  0.000210339  0.00386602
18.4  -7.3333e-05  -0.00134933  -0.000296132  -0.00544882  0.000209326  0.00385159
18.42  -7.29355e-05  -0.00134347  -0.000294622  -0.00542694  0.000208316  0.00383719
18.44  -7.25401e-05  -0.00133764  -0.00029312  -0.00540513  0.000207311  0.00382282
18.46  -7.21466e-05  -0.00133183  -0.000291624  -0.00538338  0.000206309  0.00380847
18.48  -7.17552e-05  -0.00132604  -0.000290135  -0.00536169  0.000205312  0.00379416
18.5  -7.13657e-05  -0.00132027  -0.000288652  -0.00534006  0.000204318  0.00377988
18.52  -7.09783e-05  -0.00131452  -0.000287176  -0.00531849  0.000203328  0.00376563
18.54  -7.05928e-05  -0.00130879  -0.000285706  -0.00529699  0.000202342  0.00375141
18.56  -7.02093e-05  -0.00130308  -0.000284243  -0.00527555  0.000201359  0.00373722
18.58  -6.98277e-05  -0.0012974  -0.000282787  -0.00525418  0.00020038  0.00372307
18.6  -6.94481e-05  -0.00129173  -0.000281337  -0.00523286  0.000199405  0.00370894
18.62  -6.90704e-05  -0.00128609  -0.000279893  -0.00521161  0.000198434  0.00369484
18.64  -6.86946e-05  -0.00128047  -0.000278456  -0.00519042  0.000197467  0.00368078
18.66  -6.83208e-05  -0.00127487  -0.000277026  -0.0051693  0.000196503  0.00366675
18.68  -6.79488e-05  -0.00126928  -0.000275601  -0.00514823  0.000195543  0.00365275
18.7  -6.75788e-05  -0.00126372  -0.000274183  -0.00512723  0.000194587  0.00363877
18.72  -6.72106e-05  -0.00125818  -0.000272772  -0.00510629  0.000193634  0.00362484
18.74  -6.68444e-05  -0.00125266  -0.000271367  -0.00508541  0.000192686  0.00361093
18.76  -6.64799e-05  -0.00124716  -0.000269968  -0.00506459  0.00019174  0.00359705
18.78  -6.61174e-05  -0.00124168  -0.000268575  -0.00504384  0.000190799  0.00358321
18.8  -6.57567e-05  -0.00123623  -0.000267189  -0.00502314  0.000189861  0.00356939
18.82  -6.53978e-05  -0.00123079  -0.000265808  -0.00500251  0.000188927  0.00355561
18.84  -6.50408e-05  -0.00122537  -0.000264434  -0.00498194  0.000187997  0.00354186
18.86  -6.46855e-05  -0.00121997  -0.000263066  -0.00496143  0.00018707  0.00352814
18.88  -6.43321e-05  -0.00121459  -0.000261705  -0.00494099  0.000186147  0.00351445
18.9  -6.39805e-05  -0.00120923  -0.000260349  -0.0049206  0.000185227  0.0035008
18.92  -6.36307e-05  -0.00120389  -0.000259  -0.00490027  0.000184312  0.00348718
18.94  -6.32827e-05  -0.00119857  -0.000257656  -0.00488001  0.000183399  0.00347358
18.96  -6.29364e-05  -0.00119327  -0.000256319  -0.00485981  0.000182491  0.00346003
18.98  -6.25919e-05  -0.001188  -0.000254988  -0.00483967  0.000181586  0.0034465
19  -6.22492e-05  -0.00118273  -0.000253662  -0.00481958  0.000180684  0.003433
19.02  -6.19082e-05  -0.00117749  -0.000252343  -0.00479956  0.000179786  0.00341954
19.04  -6.1569e-05  -0.00117227  -0.00025103  -0.0047796  0.000178892  0.00340611
19.06  -6.12314e-05  -0.00116707  -0.000249722  -0.0047597  0.000178001  0.00339271
19.08  -6.08957e-05  -0.00116189  -0.000248421  -0.00473987  0.000177114  0.00337934
19.1  -6.05616e-05  -0.00115673  -0.000247125  -0.00472009  0.000176231  0.00336601
19.12  -6.02292e-05  -0.00115158  -0.000245835  -0.00470037  0.000175351  0.0033527
19.14  -5.98985e-05  -0.00114646  -0.000244551  -0.00468071  0.000174474  0.00333943
19.16  -5.95695e-05  -0.00114135  -0.000243273  -0.00466111  0.000173601  0.0033262
19.18  -5.92422e-05  -0.00113626  -0.000242001  -0.00464158  0.000172732  0.00331299
19.2  -5.89165e-05  -0.0011312  -0.000240734  -0.0046221  0.000171866  0.00329982
19.22  -5.85925e-05  -0.00112615  -0.000239474  -0.00460268  0.000171003  0.00328668
19.24  -5.82702e-05  -0.00112112  -0.000238219  -0.00458332  0.000170144  0.00327357
19.26  -5.79495e-05  -0.00111611  -0.000236969  -0.00456403  0.000169288  0.00326049
19.28  -5.76304e-05  -0.00111111  -0.000235726  -0.00454479  0.000168436  0.00324745
19.3  -5.7313e-05  -0.00110614  -0.000234488  -0.00452561  0.000167588  0.00323444
19.32  -5.69972e-05  -0.00110119  -0.000233255  -0.00450649  0.000166742  0.00322146
19.34  -5.6683e-05  -0.00109625  -0.000232028  -0.00448743  0.000165901  0.00320852
19.36  -5.63704e-05  -0.00109133  -0.000230807  -0.00446843  0.000165062  0.00319561
19.38  -5.60594e-05  -0.00108643  -0.000229592  -0.00444949  0.000164227  0.00318273
19.4  -5.575e-05  -0.00108155  -0.000228382  -0.0044306  0.000163396  0.00316988
19.42  -5.54422e-05  -0.00107669  -0.000227177  -0.00441178  0.000162568  0.00315706
19.44  -5.51359e-05  -0.00107184  -0.000225978  -0.00439302  0.000161743  0.00314428
19.46  -5.48312e-05  -0.00106702  -0.000224785  -0.00437431  0.000160922  0.00313153
19.48  -5.45281e-05  -0.00106221  -0.000223597  -0.00435566  0.000160104  0.00311882
19.5  -5.42265e-05  -0.00105742  -0.000222414  -0.00433708  0.000159289  0.00310614
19.52  -5.39264e-05  -0.00105264  -0.000221237  -0.00431855  0.000158478  0.00309349
19.54  -5.36279e-05  -0.00104789  -0.000220065  -0.00430008  0.00015767  0.00308087
19.56  -5.33309e-05  -0.00104315  -0.000218899  -0.00428166  0.000156865  0.00306828
19.58  -5.30354e-05  -0.00103843  -0.000217738  -0.00426331  0.000156064  0.00305573
19.6  -5.27415e-05  -0.00103373  -0.000216582  -0.00424501  0.000155266  0.00304321
19.62  -5.2449e-05  -0.00102905  -0.000215432  -0.00422677  0.000154471  0.00303073
19.64  -5.2158e-05  -0.00102438  -0.000214287  -0.00420859  0.00015368  0.00301828
19.66  -5.18685e-05  -0.00101974  -0.000213147  -0.00419047  0.000152892  0.00300586
19.68  -5.15805e-05  -0.0010151  -0.000212012  -0.00417241  0.000152107  0.00299347
19.7  -5.1294e-05  -0.00101049  -0.000210883  -0.0041544  0.000151326  0.00298112
19.72  -5.10089e-05  -0.0010059  -0.000209759  -0.00413645  0.000150548  0.0029688
19.74  -5.07253e-05  -0.00100132  -0.00020864  -0.00411856  0.000149773  0.00295651
19.76  -5.04432e-05  -0.000996757  -0.000207526  -0.00410072  0.000149001  0.00294426
19.78  -5.01624e-05  -0.000992213  -0.000206418  -0.00408295  0.000148232  0.00293204
19.8  -4.98832e-05  -0.000987687  -0.000205315  -0.00406523  0.000147467  0.00291985
19.82  -4.96053e-05  -0.000983177  -0.000204216  -0.00404756  0.000146705  0.00290769
19.84  -4.93289e-05  -0.000978685  -0.000203123  -0.00402996  0.000145946  0.00289557
19.86  -4.90539e-05  -0.00097421  -0.000202035  -0.00401241  0.00014519  0.00288348
19.88  -4.87803e-05  -0.000969751  -0.000200952  -0.00399492  0.000144438  0.00287143
19.9  -4.8508e-05  -0.00096531  -0.000199874  -0.00397749  0.000143689  0.00285941
19.92  -4.82372e-05  -0.000960886  -0.000198801  -0.00396011  0.000142943  0.00284742
19.94  -4.79678e-05  -0.000956478  -0.000197732  -0.00394279  0.0001422  0.00283546
19.96  -4.76998e-05  -0.000952087  -0.000196669  -0.00392552  0.00014146  0.00282354
19.98  -4.74331e-05  -0.000947713  -0.000195611  -0.00390831  0.000140723  0.00281165


==> acta/backflow/backflow_functionsCdimer_33_sj.dat <==
# distance, f_e-n, d*f_e-n, like electrons f_e-e, d*f_e-e, unlike spin electrons f_e-e, d*f_e-e
0  -0.00470605  -0  -0.0080866  -0  -0.0617884  -0
0.02  -0.00462352  -9.24704e-05  -0.00793585  -0.000158717  -0.0616033  -0.00123207
0.04  -0.00438011  -0.000175204  -0.00751245  -0.000300498  -0.0610607  -0.00244243
0.06  -0.00398922  -0.000239353  -0.00689521  -0.000413713  -0.0601971  -0.00361183
0.08  -0.0034755  -0.00027804  -0.00619224  -0.00049538  -0.0590658  -0.00472526
0.1  -0.00287651  -0.000287651  -0.00551445  -0.000551445  -0.0577285  -0.00577285
0.12  -0.00224247  -0.000269097  -0.00495133  -0.00059416  -0.0562466  -0.0067496
0.14  -0.00163301  -0.000228621  -0.00455573  -0.000637803  -0.054675  -0.0076545
0.16  -0.00111119  -0.000177791  -0.00434014  -0.000694422  -0.0530579  -0.00848927
0.18  -0.00073605  -0.000132489  -0.00428318  -0.000770973  -0.0514283  -0.0092571
0.2  -0.000555208  -0.000111042  -0.00434225  -0.00086845  -0.0498092  -0.00996184
0.22  -0.00059943  -0.000131875  -0.00446734  -0.000982814  -0.0482158  -0.0106075
0.24  -0.000879948  -0.000211187  -0.00461243  -0.00110698  -0.046658  -0.0111979
0.26  -0.00138881  -0.000361091  -0.00474253  -0.00123306  -0.0451421  -0.011737
0.28  -0.00210174  -0.000588487  -0.00483615  -0.00135412  -0.0436724  -0.0122283
0.3  -0.00298256  -0.000894769  -0.00488448  -0.00146534  -0.0422513  -0.0126754
0.32  -0.00398823  -0.00127623  -0.00488853  -0.00156433  -0.0408806  -0.0130818
0.34  -0.00507362  -0.00172503  -0.00485574  -0.00165095  -0.0395607  -0.0134506
0.36  -0.00619545  -0.00223036  -0.00479678  -0.00172684  -0.0382916  -0.013785
0.38  -0.00731525  -0.0027798  -0.00472316  -0.0017948  -0.0370725  -0.0140875
0.4  -0.00840104  -0.00336042  -0.00464551  -0.0018582  -0.0359021  -0.0143608
0.42  -0.00942816  -0.00395983  -0.00457274  -0.00192055  -0.0347789  -0.0146071
0.44  -0.0103792  -0.00456684  -0.00451157  -0.00198509  -0.0337011  -0.0148285
0.46  -0.0112434  -0.00517194  -0.00446658  -0.00205463  -0.0326668  -0.0150267
0.48  -0.0120157  -0.00576753  -0.00444041  -0.0021314  -0.0316739  -0.0152035
0.5  -0.0126958  -0.00634788  -0.00443404  -0.00221702  -0.0307204  -0.0153602
0.52  -0.0132867  -0.0069091  -0.0044472  -0.00231254  -0.0298043  -0.0154983
0.54  -0.0137942  -0.00744888  -0.00447866  -0.00241848  -0.0289236  -0.0156187
0.56  -0.0142254  -0.00796623  -0.00452658  -0.00253489  -0.0280761  -0.0157226
0.58  -0.0145883  -0.00846124  -0.00458872  -0.00266146  -0.0272602  -0.0158109
0.6  -0.0148913  -0.0089348  -0.00466267  -0.0027976  -0.0264738  -0.0158843
0.62  -0.0151425  -0.00938836  -0.00474597  -0.0029425  -0.0257153  -0.0159435
0.64  -0.0153496  -0.00982373  -0.00483623  -0.00309519  -0.024983  -0.0159891
0.66  -0.0155196  -0.0102429  -0.00493121  -0.0032546  -0.0242755  -0.0160219
0.68  -0.0156588  -0.010648  -0.00502884  -0.00341961  -0.0235914  -0.0160422
0.7  -0.0157726  -0.0110408  -0.00512727  -0.00358909  -0.0229294  -0.0160506
0.72  -0.015866  -0.0114235  -0.00522485  -0.00376189  -0.0222884  -0.0160477
0.74  -0.0159427  -0.0117976  -0.00532012  -0.00393689  -0.0216674  -0.0160339
0.76  -0.0160062  -0.0121647  -0.00541186  -0.00411302  -0.0210654  -0.0160097
0.78  -0.0160591  -0.0125261  -0.00549901  -0.00428923  -0.0204816  -0.0159757
0.8  -0.0161036  -0.0128829  -0.00558068  -0.00446455  -0.0199153  -0.0159322
0.82  -0.0161415  -0.013236  -0.00565615  -0.00463804  -0.0193658  -0.0158799
0.84  -0.0161741  -0.0135862  -0.00572482  -0.00480885  -0.0188324  -0.0158192
0.86  -0.0162024  -0.0139341  -0.00578622  -0.00497615  -0.0183147  -0.0157506
0.88  -0.0162273  -0.01428  -0.00584  -0.0051392  -0.017812  -0.0156745
0.9  -0.0162493  -0.0146243  -0.00588589  -0.0052973  -0.0173238  -0.0155915
0.92  -0.0162688  -0.0149673  -0.00592373  -0.00544983  -0.0168498  -0.0155018
0.94  -0.0162861  -0.0153089  -0.00595341  -0.0055962  -0.0163895  -0.0154061
0.96  -0.0163014  -0.0156493  -0.00597491  -0.00573591  -0.0159424  -0.0153047
0.98  -0.0163148  -0.0159885  -0.00598826  -0.0058685  -0.0155083  -0.0151981
1  -0.0163264  -0.0163264  -0.00599355  -0.00599355  -0.0150866  -0.0150866
1.02  -0.0163362  -0.0166629  -0.00599091  -0.00611073  -0.0146771  -0.0149707
1.04  -0.0163441  -0.0169979  -0.00598052  -0.00621974  -0.0142795  -0.0148507
1.06  -0.0163502  -0.0173313  -0.00596259  -0.00632035  -0.0138934  -0.014727
1.08  -0.0163545  -0.0176628  -0.00593737  -0.00641236  -0.0135185  -0.0146
1.1  -0.0163568  -0.0179925  -0.00590513  -0.00649564  -0.0131545  -0.01447
1.12  -0.0163571  -0.01832  -0.00586617  -0.00657011  -0.0128012  -0.0143374
1.14  -0.0163554  -0.0186452  -0.00582082  -0.00663574  -0.0124583  -0.0142025
1.16  -0.0163516  -0.0189679  -0.00576942  -0.00669253  -0.0121256  -0.0140656
1.18  -0.0163457  -0.019288  -0.00571231  -0.00674053  -0.0118027  -0.0139272
1.2  -0.0163377  -0.0196052  -0.00564987  -0.00677985  -0.0114895  -0.0137873
1.22  -0.0163274  -0.0199194  -0.00558247  -0.00681061  -0.0111857  -0.0136465
1.24  -0.0163149  -0.0202305  -0.00551048  -0.006833  -0.0108911  -0.013505
1.26  -0.0163001  -0.0205382  -0.00543429  -0.00684721  -0.0106055  -0.0133629
1.28  -0.0162831  -0.0208423  -0.00535428  -0.00685348  -0.0103287  -0.0132208
1.3  -0.0162637  -0.0211428  -0.00527083  -0.00685209  -0.0100605  -0.0130787
1.32  -0.016242  -0.0214394  -0.00518433  -0.00684331  -0.00980072  -0.0129369
1.34  -0.0162179  -0.021732  -0.00509513  -0.00682747  -0.0095491  -0.0127958
1.36  -0.0161915  -0.0220204  -0.0050036  -0.0068049  -0.00930549  -0.0126555
1.38  -0.0161627  -0.0223045  -0.00491011  -0.00677595  -0.00906969  -0.0125162
1.4  -0.0161316  -0.0225842  -0.00481499  -0.00674099  -0.00884152  -0.0123781
1.42  -0.0160981  -0.0228592  -0.00471858  -0.00670038  -0.00862079  -0.0122415
1.44  -0.0160622  -0.0231296  -0.0046212  -0.00665453  -0.00840733  -0.0121066
1.46  -0.016024  -0.0233951  -0.00452315  -0.00660381  -0.00820095  -0.0119734
1.48  -0.0159835  -0.0236556  -0.00442474  -0.00654862  -0.00800148  -0.0118422
1.5  -0.0159407  -0.0239111  -0.00432624  -0.00648936  -0.00780874  -0.0117131
1.52  -0.0158956  -0.0241614  -0.00422791  -0.00642643  -0.00762256  -0.0115863
1.54  -0.0158483  -0.0244064  -0.00413001  -0.00636021  -0.00744276  -0.0114619
1.56  -0.0157987  -0.024646  -0.00403276  -0.0062911  -0.00726918  -0.0113399
1.58  -0.0157469  -0.0248802  -0.00393638  -0.00621948  -0.00710164  -0.0112206
1.6  -0.015693  -0.0251088  -0.00384108  -0.00614573  -0.00693998  -0.011104
1.62  -0.0156369  -0.0253318  -0.00374704  -0.0060702  -0.00678403  -0.0109901
1.64  -0.0155788  -0.0255492  -0.00365443  -0.00599327  -0.00663364  -0.0108792
1.66  -0.0155186  -0.0257608  -0.00356341  -0.00591526  -0.00648863  -0.0107711
1.68  -0.0154563  -0.0259667  -0.00347412  -0.00583652  -0.00634886  -0.0106661
1.7  -0.0153922  -0.0261667  -0.00338668  -0.00575735  -0.00621416  -0.0105641
1.72  -0.015326  -0.0263608  -0.00330121  -0.00567807  -0.00608438  -0.0104651
1.74  -0.0152581  -0.026549  -0.0032178  -0.00559897  -0.00595936  -0.0103693
1.76  -0.0151883  -0.0267313  -0.00313655  -0.00552032  -0.00583897  -0.0102766
1.78  -0.0151167  -0.0269077  -0.00305752  -0.00544239  -0.00572304  -0.010187
1.8  -0.0150434  -0.0270781  -0.00298078  -0.00536541  -0.00561144  -0.0101006
1.82  -0.0149684  -0.0272425  -0.00290638  -0.00528962  -0.00550402  -0.0100173
1.84  -0.0148918  -0.027401  -0.00283436  -0.00521523  -0.00540065  -0.00993719
1.86  -0.0148137  -0.0275534  -0.00276475  -0.00514244  -0.00530118  -0.00986019
1.88  -0.014734  -0.0277  -0.00269757  -0.00507144  -0.00520547  -0.00978629
1.9  -0.0146529  -0.0278405  -0.00263283  -0.00500238  -0.00511341  -0.00971547
1.92  -0.0145704  -0.0279752  -0.00257054  -0.00493544  -0.00502485  -0.00964771
1.94  -0.0144866  -0.028104  -0.00251069  -0.00487074  -0.00493966  -0.00958295
1.96  -0.0144015  -0.0282269  -0.00245327  -0.00480842  -0.00485774  -0.00952116
1.98  -0.0143151  -0.0283439  -0.00239827  -0.00474857  -0.00477894  -0.0094623
2  -0.0142276  -0.0284552  -0.00234566  -0.00469131  -0.00470315  -0.0094063
2.02  -0.014139  -0.0285607  -0.00229541  -0.00463672  -0.00463025  -0.00935311
2.04  -0.0140493  -0.0286605  -0.00224748  -0.00458487  -0.00456014  -0.00930268
2.06  -0.0139586  -0.0287547  -0.00220185  -0.00453582  -0.00449269  -0.00925493
2.08  -0.013867  -0.0288433  -0.00215847  -0.00448962  -0.00442779  -0.00920981
2.1  -0.0137744  -0.0289263  -0.0021173  -0.00444632  -0.00436535  -0.00916723
2.12  -0.0136811  -0.0290039  -0.00207828  -0.00440594  -0.00430524  -0.00912711
2.14  -0.013587  -0.0290761  -0.00204136  -0.00436851  -0.00424738  -0.0090894
2.16  -0.0134921  -0.0291429  -0.0020065  -0.00433403  -0.00419166  -0.00905399
2.18  -0.0133966  -0.0292045  -0.00197363  -0.00430252  -0.00413799  -0.00902082
2.2  -0.0133004  -0.0292609  -0.00194271  -0.00427396  -0.00408627  -0.00898979
2.22  -0.0132037  -0.0293121  -0.00191367  -0.00424834  -0.0040364  -0.00896082
2.24  -0.0131064  -0.0293584  -0.00188645  -0.00422565  -0.00398831  -0.00893381
2.26  -0.0130087  -0.0293996  -0.001861  -0.00420586  -0.0039419  -0.00890869
2.28  -0.0129105  -0.029436  -0.00183726  -0.00418895  -0.00389708  -0.00888535
2.3  -0.012812  -0.0294676  -0.00181516  -0.00417486  -0.00385378  -0.0088637
2.32  -0.0127131  -0.0294945  -0.00179465  -0.00416358  -0.00381192  -0.00884365
2.34  -0.012614  -0.0295167  -0.00177566  -0.00415504  -0.00377142  -0.00882511
2.36  -0.0125146  -0.0295345  -0.00175814  -0.00414921  -0.0037322  -0.00880799
2.38  -0.012415  -0.0295477  -0.00174203  -0.00414603  -0.00369419  -0.00879218
2.4  -0.0123153  -0.0295566  -0.00172727  -0.00414544  -0.00365733  -0.0087776
2.42  -0.0122154  -0.0295613  -0.0017138  -0.0041474  -0.00362155  -0.00876414
2.44  -0.0121154  -0.0295617  -0.00170157  -0.00415183  -0.00358677  -0.00875173
2.46  -0.0120155  -0.029558  -0.00169052  -0.00415868  -0.00355295  -0.00874026
2.48  -0.0119155  -0.0295504  -0.0016806  -0.00416788  -0.00352001  -0.00872964
2.5  -0.0118155  -0.0295388  -0.00167175  -0.00417937  -0.00348791  -0.00871978
2.52  -0.0117156  -0.0295234  -0.00166392  -0.00419309  -0.00345658  -0.00871059
2.54  -0.0116158  -0.0295042  -0.00165707  -0.00420896  -0.00342598  -0.00870199
2.56  -0.0115162  -0.0294814  -0.00165114  -0.00422692  -0.00339605  -0.00869389
2.58  -0.0114167  -0.029455  -0.00164609  -0.0042469  -0.00336674  -0.00868619
2.6  -0.0113174  -0.0294252  -0.00164186  -0.00426884  -0.00333801  -0.00867882
2.62  -0.0112183  -0.0293919  -0.00163842  -0.00429266  -0.00330981  -0.0086717
2.64  -0.0111194  -0.0293553  -0.00163572  -0.0043183  -0.0032821  -0.00866475
2.66  -0.0110209  -0.0293156  -0.00163372  -0.00434569  -0.00325484  -0.00865789
2.68  -0.0109226  -0.0292726  -0.00163238  -0.00437477  -0.003228  -0.00865103
2.7  -0.0108247  -0.0292267  -0.00163166  -0.00440547  -0.00320153  -0.00864412
2.72  -0.0107271  -0.0291777  -0.00163152  -0.00443773  -0.0031754  -0.00863708
2.74  -0.0106299  -0.0291259  -0.00163193  -0.00447148  -0.00314957  -0.00862983
2.76  -0.0105331  -0.0290713  -0.00163285  -0.00450665  -0.00312403  -0.00862232
2.78  -0.0104367  -0.0290139  -0.00163424  -0.0045432  -0.00309873  -0.00861448
2.8  -0.0103407  -0.0289539  -0.00163609  -0.00458105  -0.00307366  -0.00860625
2.82  -0.0102451  -0.0288913  -0.00163835  -0.00462015  -0.00304878  -0.00859757
2.84  -0.0101501  -0.0288261  -0.001641  -0.00466045  -0.00302408  -0.00858837
2.86  -0.0100555  -0.0287586  -0.00164401  -0.00470187  -0.00299952  -0.00857862
2.88  -0.00996136  -0.0286887  -0.00164735  -0.00474438  -0.00297509  -0.00856826
2.9  -0.00986778  -0.0286166  -0.001651  -0.00478791  -0.00295077  -0.00855723
2.92  -0.00977471  -0.0285422  -0.00165494  -0.00483242  -0.00292654  -0.0085455
2.94  -0.00968219  -0.0284656  -0.00165913  -0.00487785  -0.00290239  -0.00853302
2.96  -0.00959021  -0.028387  -0.00166357  -0.00492416  -0.00287829  -0.00851974
2.98  -0.0094988  -0.0283064  -0.00166822  -0.0049713  -0.00285424  -0.00850563
3  -0.00940795  -0.0282239  -0.00167307  -0.00501922  -0.00283022  -0.00849066
3.02  -0.00931769  -0.0281394  -0.00167811  -0.00506788  -0.00280622  -0.00847479
3.04  -0.00922801  -0.0280531  -0.0016833  -0.00511724  -0.00278223  -0.00845798
3.06  -0.00913893  -0.0279651  -0.00168864  -0.00516725  -0.00275824  -0.00844021
3.08  -0.00905045  -0.0278754  -0.00169412  -0.00521788  -0.00273424  -0.00842146
3.1  -0.00896259  -0.027784  -0.00169971  -0.00526909  -0.00271022  -0.00840169
3.12  -0.00887535  -0.0276911  -0.0017054  -0.00532084  -0.00268618  -0.00838089
3.14  -0.00878873  -0.0275966  -0.00171118  -0.00537309  -0.00266211  -0.00835903
3.16  -0.00870274  -0.0275007  -0.00171703  -0.00542582  -0.00263801  -0.0083361
3.18  -0.00861738  -0.0274033  -0.00172295  -0.00547899  -0.00261386  -0.00831209
3.2  -0.00853267  -0.0273045  -0.00172893  -0.00553257  -0.00258968  -0.00828697
3.22  -0.0084486  -0.0272045  -0.00173495  -0.00558653  -0.00256545  -0.00826074
3.24  -0.00836517  -0.0271031  -0.001741  -0.00564084  -0.00254117  -0.00823339
3.26  -0.00828239  -0.0270006  -0.00174708  -0.00569547  -0.00251684  -0.0082049
3.28  -0.00820027  -0.0268969  -0.00175317  -0.00575041  -0.00249246  -0.00817528
3.3  -0.00811879  -0.026792  -0.00175928  -0.00580562  -0.00246803  -0.00814452
3.32  -0.00803798  -0.0266861  -0.00176539  -0.00586108  -0.00244356  -0.0081126
3.34  -0.00795782  -0.0265791  -0.00177149  -0.00591677  -0.00241903  -0.00807955
3.36  -0.00787832  -0.0264711  -0.00177758  -0.00597267  -0.00239445  -0.00804534
3.38  -0.00779947  -0.0263622  -0.00178365  -0.00602875  -0.00236982  -0.00800999
3.4  -0.00772129  -0.0262524  -0.00178971  -0.006085  -0.00234515  -0.0079735
3.42  -0.00764376  -0.0261417  -0.00179573  -0.0061414  -0.00232043  -0.00793587
3.44  -0.00756689  -0.0260301  -0.00180173  -0.00619794  -0.00229567  -0.00789711
3.46  -0.00749068  -0.0259178  -0.00180768  -0.00625458  -0.00227087  -0.00785722
3.48  -0.00741513  -0.0258047  -0.0018136  -0.00631133  -0.00224604  -0.00781622
3.5  -0.00734023  -0.0256908  -0.00181948  -0.00636816  -0.00222117  -0.0077741
3.52  -0.00726599  -0.0255763  -0.0018253  -0.00642507  -0.00219628  -0.00773089
3.54  -0.00719241  -0.0254611  -0.00183108  -0.00648203  -0.00217135  -0.00768659
3.56  -0.00711947  -0.0253453  -0.00183681  -0.00653903  -0.00214641  -0.00764121
3.58  -0.00704718  -0.0252289  -0.00184248  -0.00659607  -0.00212145  -0.00759477
3.6  -0.00697555  -0.025112  -0.00184809  -0.00665313  -0.00209647  -0.00754728
3.62  -0.00690456  -0.0249945  -0.00185365  -0.0067102  -0.00207148  -0.00749876
3.64  -0.00683421  -0.0248765  -0.00185914  -0.00676727  -0.00204649  -0.00744921
3.66  -0.0067645  -0.0247581  -0.00186457  -0.00682433  -0.00202149  -0.00739866
3.68  -0.00669543  -0.0246392  -0.00186994  -0.00688137  -0.0019965  -0.00734713
3.7  -0.006627  -0.0245199  -0.00187524  -0.00693838  -0.00197152  -0.00729462
3.72  -0.0065592  -0.0244002  -0.00188047  -0.00699536  -0.00194655  -0.00724115
3.74  -0.00649203  -0.0242802  -0.00188564  -0.00705229  -0.00192159  -0.00718676
3.76  -0.00642549  -0.0241598  -0.00189074  -0.00710918  -0.00189666  -0.00713144
3.78  -0.00635957  -0.0240392  -0.00189577  -0.00716601  -0.00187175  -0.00707522
3.8  -0.00629427  -0.0239182  -0.00190073  -0.00722277  -0.00184688  -0.00701813
3.82  -0.00622958  -0.023797  -0.00190562  -0.00727946  -0.00182203  -0.00696017
3.84  -0.00616551  -0.0236756  -0.00191044  -0.00733608  -0.00179723  -0.00690137
3.86  -0.00610205  -0.0235539  -0.00191518  -0.00739261  -0.00177247  -0.00684175
3.88  -0.0060392  -0.0234321  -0.00191986  -0.00744906  -0.00174777  -0.00678133
3.9  -0.00597695  -0.0233101  -0.00192446  -0.00750541  -0.00172311  -0.00672013
3.92  -0.00591529  -0.023188  -0.001929  -0.00756167  -0.00169851  -0.00665817
3.94  -0.00585424  -0.0230657  -0.00193346  -0.00761782  -0.00167398  -0.00659547
3.96  -0.00579377  -0.0229433  -0.00193785  -0.00767387  -0.00164951  -0.00653205
3.98  -0.00573389  -0.0228209  -0.00194216  -0.00772981  -0.00162511  -0.00646793
4  -0.0056746  -0.0226984  -0.00194641  -0.00778564  -0.00160078  -0.00640314
4.02  -0.00561588  -0.0225758  -0.00195058  -0.00784135  -0.00157654  -0.00633768
4.04  -0.00555774  -0.0224533  -0.00195469  -0.00789694  -0.00155238  -0.0062716
4.06  -0.00550017  -0.0223307  -0.00195872  -0.0079524  -0.0015283  -0.00620489
4.08  -0.00544317  -0.0222081  -0.00196268  -0.00800773  -0.00150431  -0.0061376
4.1  -0.00538673  -0.0220856  -0.00196657  -0.00806294  -0.00148042  -0.00606973
4.12  -0.00533085  -0.0219631  -0.00197039  -0.008118  -0.00145663  -0.00600131
4.14  -0.00527552  -0.0218407  -0.00197414  -0.00817294  -0.00143293  -0.00593235
4.16  -0.00522075  -0.0217183  -0.00197782  -0.00822773  -0.00140935  -0.00586288
4.18  -0.00516652  -0.0215961  -0.00198143  -0.00828238  -0.00138587  -0.00579292
4.2  -0.00511284  -0.0214739  -0.00198497  -0.00833688  -0.0013625  -0.00572249
4.22  -0.00505969  -0.0213519  -0.00198845  -0.00839124  -0.00133924  -0.00565161
4.24  -0.00500708  -0.02123  -0.00199185  -0.00844545  -0.00131611  -0.0055803
4.26  -0.004955  -0.0211083  -0.00199519  -0.0084995  -0.00129309  -0.00550857
4.28  -0.00490345  -0.0209868  -0.00199846  -0.0085534  -0.0012702  -0.00543645
4.3  -0.00485242  -0.0208654  -0.00200166  -0.00860714  -0.00124743  -0.00536396
4.32  -0.0048019  -0.0207442  -0.0020048  -0.00866073  -0.0012248  -0.00529111
4.34  -0.0047519  -0.0206233  -0.00200787  -0.00871415  -0.00120229  -0.00521793
4.36  -0.00470241  -0.0205025  -0.00201087  -0.00876741  -0.00117992  -0.00514443
4.38  -0.00465343  -0.020382  -0.00201381  -0.0088205  -0.00115768  -0.00507063
4.4  -0.00460495  -0.0202618  -0.00201669  -0.00887342  -0.00113558  -0.00499655
4.42  -0.00455696  -0.0201418  -0.0020195  -0.00892618  -0.00111362  -0.00492221
4.44  -0.00450947  -0.020022  -0.00202224  -0.00897876  -0.00109181  -0.00484762
4.46  -0.00446246  -0.0199026  -0.00202493  -0.00903117  -0.00107014  -0.00477281
4.48  -0.00441595  -0.0197834  -0.00202755  -0.00908341  -0.00104861  -0.00469778
4.5  -0.00436991  -0.0196646  -0.0020301  -0.00913547  -0.00102724  -0.00462256
4.52  -0.00432435  -0.019546  -0.0020326  -0.00918735  -0.00100601  -0.00454716
4.54  -0.00427926  -0.0194278  -0.00203503  -0.00923905  -0.000984934  -0.0044716
4.56  -0.00423464  -0.01931  -0.0020374  -0.00929056  -0.000964012  -0.00439589
4.58  -0.00419048  -0.0191924  -0.00203971  -0.00934189  -0.000943244  -0.00432006
4.6  -0.00414679  -0.0190752  -0.00204196  -0.00939304  -0.000922632  -0.00424411
4.62  -0.00410355  -0.0189584  -0.00204415  -0.009444  -0.000902177  -0.00416806
4.64  -0.00406076  -0.0188419  -0.00204629  -0.00949476  -0.00088188  -0.00409192
4.66  -0.00401843  -0.0187259  -0.00204836  -0.00954534  -0.000861742  -0.00401572
4.68  -0.00397653  -0.0186102  -0.00205037  -0.00959572  -0.000841764  -0.00393945
4.7  -0.00393508  -0.0184949  -0.00205232  -0.00964591  -0.000821947  -0.00386315
4.72  -0.00389407  -0.01838  -0.00205422  -0.0096959  -0.000802292  -0.00378682
4.74  -0.00385348  -0.0182655  -0.00205605  -0.00974569  -0.0007828  -0.00371047
4.76  -0.00381333  -0.0181514  -0.00205783  -0.00979529  -0.000763471  -0.00363412
4.78  -0.0037736  -0.0180378  -0.00205956  -0.00984468  -0.000744306  -0.00355778
4.8  -0.00373429  -0.0179246  -0.00206122  -0.00989387  -0.000725306  -0.00348147
4.82  -0.0036954  -0.0178118  -0.00206283  -0.00994285  -0.000706471  -0.00340519
4.84  -0.00365692  -0.0176995  -0.00206439  -0.00999163  -0.000687801  -0.00332896
4.86  -0.00361886  -0.0175876  -0.00206588  -0.0100402  -0.000669297  -0.00325278
4.88  -0.00358119  -0.0174762  -0.00206733  -0.0100886  -0.000650959  -0.00317668
4.9  -0.00354393  -0.0173653  -0.00206871  -0.0101367  -0.000632788  -0.00310066
4.92  -0.00350707  -0.0172548  -0.00207005  -0.0101846  -0.000614783  -0.00302473
4.94  -0.0034706  -0.0171448  -0.00207133  -0.0102323  -0.000596945  -0.00294891
4.96  -0.00343452  -0.0170352  -0.00207255  -0.0102799  -0.000579274  -0.0028732
4.98  -0.00339883  -0.0169262  -0.00207372  -0.0103271  -0.000561769  -0.00279761
5  -0.00336352  -0.0168176  -0.00207484  -0.0103742  -0.000544431  -0.00272216
5.02  -0.0033286  -0.0167095  -0.0020759  -0.010421  -0.00052726  -0.00264684
5.04  -0.00329404  -0.016602  -0.00207692  -0.0104677  -0.000510255  -0.00257168
5.06  -0.00325986  -0.0164949  -0.00207788  -0.0105141  -0.000493416  -0.00249669
5.08  -0.00322605  -0.0163883  -0.00207878  -0.0105602  -0.000476744  -0.00242186
5.1  -0.0031926  -0.0162823  -0.00207964  -0.0106062  -0.000460237  -0.00234721
5.12  -0.00315952  -0.0161767  -0.00208045  -0.0106519  -0.000443896  -0.00227275
5.14  -0.00312679  -0.0160717  -0.0020812  -0.0106974  -0.000427719  -0.00219848
5.16  -0.00309442  -0.0159672  -0.0020819  -0.0107426  -0.000411708  -0.00212441
5.18  -0.00306239  -0.0158632  -0.00208255  -0.0107876  -0.000395861  -0.00205056
5.2  -0.00303072  -0.0157597  -0.00208315  -0.0108324  -0.000380177  -0.00197692
5.22  -0.00299939  -0.0156568  -0.00208371  -0.0108769  -0.000364657  -0.00190351
5.24  -0.0029684  -0.0155544  -0.00208421  -0.0109213  -0.000349299  -0.00183033
5.26  -0.00293774  -0.0154525  -0.00208466  -0.0109653  -0.000334104  -0.00175739
5.28  -0.00290742  -0.0153512  -0.00208506  -0.0110091  -0.00031907  -0.00168469
5.3  -0.00287743  -0.0152504  -0.00208542  -0.0110527  -0.000304197  -0.00161224
5.32  -0.00284777  -0.0151501  -0.00208573  -0.0110961  -0.000289484  -0.00154006
5.34  -0.00281843  -0.0150504  -0.00208598  -0.0111392  -0.000274931  -0.00146813
5.36  -0.0027894  -0.0149512  -0.00208619  -0.011182  -0.000260536  -0.00139647
5.38  -0.0027607  -0.0148526  -0.00208635  -0.0112246  -0.0002463  -0.00132509
5.4  -0.00273231  -0.0147545  -0.00208647  -0.0112669  -0.000232221  -0.00125399
5.42  -0.00270423  -0.0146569  -0.00208654  -0.011309  -0.000218298  -0.00118317
5.44  -0.00267645  -0.0145599  -0.00208656  -0.0113509  -0.000204531  -0.00111265
5.46  -0.00264898  -0.0144635  -0.00208653  -0.0113925  -0.000190919  -0.00104242
5.48  -0.00262181  -0.0143675  -0.00208646  -0.0114338  -0.000177461  -0.000972484
5.5  -0.00259494  -0.0142722  -0.00208634  -0.0114749  -0.000164155  -0.000902855
5.52  -0.00256836  -0.0141774  -0.00208617  -0.0115157  -0.000151002  -0.000833534
5.54  -0.00254208  -0.0140831  -0.00208596  -0.0115562  -0.000138001  -0.000764525
5.56  -0.00251608  -0.0139894  -0.00208571  -0.0115965  -0.00012515  -0.000695832
5.58  -0.00249036  -0.0138962  -0.00208541  -0.0116366  -0.000112448  -0.000627459
5.6  -0.00246493  -0.0138036  -0.00208506  -0.0116763  -9.98946e-05  -0.00055941
5.62  -0.00243978  -0.0137115  -0.00208467  -0.0117158  -8.74888e-05  -0.000491687
5.64  -0.0024149  -0.01362  -0.00208423  -0.0117551  -7.52296e-05  -0.000424295
5.66  -0.00239029  -0.013529  -0.00208376  -0.0117941  -6.3116e-05  -0.000357236
5.68  -0.00236595  -0.0134386  -0.00208323  -0.0118328  -5.11469e-05  -0.000290514
5.7  -0.00234189  -0.0133487  -0.00208267  -0.0118712  -3.93214e-05  -0.000224132
5.72  -0.00231808  -0.0132594  -0.00208206  -0.0119094  -2.76384e-05  -0.000158092
5.74  -0.00229454  -0.0131706  -0.0020814  -0.0119473  -1.60969e-05  -9.23964e-05
5.76  -0.00227125  -0.0130824  -0.00208071  -0.0119849  -4.69597e-06  -2.70488e-05
5.78  -0.00224822  -0.0129947  -0.00207997  -0.0120222  6.56554e-06  3.79488e-05
5.8  -0.00222544  -0.0129075  -0.00207919  -0.0120593  1.76886e-05  0.000102594
5.82  -0.00220291  -0.0128209  -0.00207837  -0.0120961  2.86744e-05  0.000166885
5.84  -0.00218063  -0.0127349  -0.0020775  -0.0121326  3.95238e-05  0.000230819
5.86  -0.00215859  -0.0126493  -0.0020766  -0.0121689  5.0238e-05  0.000294395
5.88  -0.00213679  -0.0125643  -0.00207565  -0.0122048  6.0818e-05  0.00035761
5.9  -0.00211523  -0.0124799  -0.00207466  -0.0122405  7.12649e-05  0.000420463
5.92  -0.00209391  -0.0123959  -0.00207363  -0.0122759  8.15798e-05  0.000482952
5.94  -0.00207282  -0.0123125  -0.00207256  -0.012311  9.17637e-05  0.000545076
5.96  -0.00205196  -0.0122297  -0.00207145  -0.0123459  0.000101818  0.000606833
5.98  -0.00203133  -0.0121473  -0.0020703  -0.0123804  0.000111743  0.000668222
6  -0.00201092  -0.0120655  -0.00206911  -0.0124147  0.00012154  0.000729241
6.02  -0.00199074  -0.0119842  -0.00206789  -0.0124487  0.000131211  0.000789889
6.04  -0.00197077  -0.0119035  -0.00206662  -0.0124824  0.000140756  0.000850165
6.06  -0.00195103  -0.0118232  -0.00206531  -0.0125158  0.000150176  0.000910069
6.08  -0.0019315  -0.0117435  -0.00206396  -0.0125489  0.000159473  0.000969598
6.1  -0.00191218  -0.0116643  -0.00206258  -0.0125817  0.000168648  0.00102875
6.12  -0.00189307  -0.0115856  -0.00206116  -0.0126143  0.000177701  0.00108753
6.14  -0.00187417  -0.0115074  -0.0020597  -0.0126465  0.000186634  0.00114594
6.16  -0.00185548  -0.0114297  -0.0020582  -0.0126785  0.000195448  0.00120396
6.18  -0.00183699  -0.0113526  -0.00205666  -0.0127102  0.000204144  0.00126161
6.2  -0.0018187  -0.0112759  -0.00205509  -0.0127415  0.000212723  0.00131888
6.22  -0.0018006  -0.0111998  -0.00205348  -0.0127726  0.000221185  0.00137577
6.24  -0.00178271  -0.0111241  -0.00205183  -0.0128034  0.000229533  0.00143228
6.26  -0.00176501  -0.0110489  -0.00205015  -0.0128339  0.000237766  0.00148842
6.28  -0.0017475  -0.0109743  -0.00204843  -0.0128641  0.000245887  0.00154417
6.3  -0.00173017  -0.0109001  -0.00204667  -0.012894  0.000253896  0.00159955
6.32  -0.00171304  -0.0108264  -0.00204488  -0.0129236  0.000261794  0.00165454
6.34  -0.00169609  -0.0107532  -0.00204305  -0.012953  0.000269583  0.00170915
6.36  -0.00167932  -0.0106805  -0.00204119  -0.012982  0.000277262  0.00176339
6.38  -0.00166274  -0.0106083  -0.00203929  -0.0130107  0.000284834  0.00181724
6.4  -0.00164633  -0.0105365  -0.00203736  -0.0130391  0.000292299  0.00187071
6.42  -0.0016301  -0.0104652  -0.0020354  -0.0130672  0.000299659  0.00192381
6.44  -0.00161404  -0.0103944  -0.00203339  -0.0130951  0.000306913  0.00197652
6.46  -0.00159815  -0.0103241  -0.00203136  -0.0131226  0.000314064  0.00202885
6.48  -0.00158244  -0.0102542  -0.00202929  -0.0131498  0.000321112  0.00208081
6.5  -0.00156689  -0.0101848  -0.00202719  -0.0131767  0.000328059  0.00213238
6.52  -0.00155151  -0.0101159  -0.00202506  -0.0132034  0.000334905  0.00218358
6.54  -0.00153629  -0.0100474  -0.00202289  -0.0132297  0.000341651  0.0022344
6.56  -0.00152124  -0.00997934  -0.00202069  -0.0132557  0.000348298  0.00228483
6.58  -0.00150635  -0.00991176  -0.00201846  -0.0132814  0.000354847  0.0023349
6.6  -0.00149161  -0.00984463  -0.00201619  -0.0133069  0.0003613  0.00238458
6.62  -0.00147703  -0.00977795  -0.0020139  -0.013332  0.000367656  0.00243388
6.64  -0.00146261  -0.00971172  -0.00201157  -0.0133568  0.000373918  0.00248281
6.66  -0.00144834  -0.00964592  -0.00200921  -0.0133813  0.000380085  0.00253137
6.68  -0.00143422  -0.00958057  -0.00200682  -0.0134055  0.000386159  0.00257954
6.7  -0.00142025  -0.00951565  -0.0020044  -0.0134295  0.000392141  0.00262735
6.72  -0.00140642  -0.00945116  -0.00200195  -0.0134531  0.000398032  0.00267477
6.74  -0.00139274  -0.0093871  -0.00199946  -0.0134764  0.000403832  0.00272183
6.76  -0.00137921  -0.00932347  -0.00199695  -0.0134994  0.000409543  0.00276851
6.78  -0.00136582  -0.00926026  -0.00199441  -0.0135221  0.000415165  0.00281482
6.8  -0.00135257  -0.00919748  -0.00199184  -0.0135445  0.000420699  0.00286076
6.82  -0.00133946  -0.00913511  -0.00198924  -0.0135666  0.000426147  0.00290632
6.84  -0.00132648  -0.00907316  -0.00198661  -0.0135884  0.000431509  0.00295152
6.86  -0.00131365  -0.00901162  -0.00198395  -0.0136099  0.000436785  0.00299634
6.88  -0.00130094  -0.00895049  -0.00198126  -0.0136311  0.000441977  0.0030408
6.9  -0.00128837  -0.00888976  -0.00197854  -0.013652  0.000447086  0.00308489
6.92  -0.00127593  -0.00882944  -0.0019758  -0.0136725  0.000452112  0.00312862
6.94  -0.00126362  -0.00876953  -0.00197303  -0.0136928  0.000457057  0.00317197
6.96  -0.00125144  -0.00871001  -0.00197023  -0.0137128  0.00046192  0.00321496
6.98  -0.00123938  -0.00865088  -0.0019674  -0.0137325  0.000466704  0.00325759
7  -0.00122745  -0.00859215  -0.00196455  -0.0137519  0.000471408  0.00329985
7.02  -0.00121564  -0.00853381  -0.00196167  -0.0137709  0.000476034  0.00334176
7.04  -0.00120396  -0.00847586  -0.00195877  -0.0137897  0.000480582  0.00338329
7.06  -0.00119239  -0.00841829  -0.00195583  -0.0138082  0.000485053  0.00342447
7.08  -0.00118095  -0.0083611  -0.00195287  -0.0138264  0.000489448  0.00346529
7.1  -0.00116962  -0.00830429  -0.00194989  -0.0138442  0.000493768  0.00350575
7.12  -0.00115841  -0.00824786  -0.00194688  -0.0138618  0.000498013  0.00354585
7.14  -0.00114731  -0.0081918  -0.00194385  -0.0138791  0.000502185  0.0035856
7.16  -0.00113633  -0.00813611  -0.00194079  -0.013896  0.000506283  0.00362499
7.18  -0.00112546  -0.00808079  -0.0019377  -0.0139127  0.000510309  0.00366402
7.2  -0.0011147  -0.00802584  -0.00193459  -0.0139291  0.000514264  0.0037027
7.22  -0.00110405  -0.00797125  -0.00193146  -0.0139451  0.000518148  0.00374103
7.24  -0.00109351  -0.00791702  -0.0019283  -0.0139609  0.000521962  0.003779
7.26  -0.00108308  -0.00786315  -0.00192512  -0.0139764  0.000525706  0.00381663
7.28  -0.00107275  -0.00780964  -0.00192192  -0.0139916  0.000529382  0.0038539
7.3  -0.00106253  -0.00775648  -0.00191869  -0.0140064  0.000532991  0.00389083
7.32  -0.00105241  -0.00770366  -0.00191544  -0.014021  0.000536531  0.00392741
7.34  -0.0010424  -0.0076512  -0.00191217  -0.0140353  0.000540006  0.00396364
7.36  -0.00103248  -0.00759908  -0.00190887  -0.0140493  0.000543414  0.00399953
7.38  -0.00102267  -0.00754731  -0.00190555  -0.014063  0.000546758  0.00403507
7.4  -0.00101296  -0.00749588  -0.00190221  -0.0140764  0.000550037  0.00407027
7.42  -0.00100334  -0.00744478  -0.00189885  -0.0140895  0.000553252  0.00410513
7.44  -0.00099382  -0.00739402  -0.00189547  -0.0141023  0.000556405  0.00413965
7.46  -0.000984396  -0.0073436  -0.00189207  -0.0141148  0.000559494  0.00417383
7.48  -0.000975067  -0.0072935  -0.00188864  -0.014127  0.000562522  0.00420767
7.5  -0.000965832  -0.00724374  -0.0018852  -0.014139  0.000565489  0.00424117
7.52  -0.000956689  -0.0071943  -0.00188173  -0.0141506  0.000568396  0.00427434
7.54  -0.000947637  -0.00714518  -0.00187825  -0.014162  0.000571242  0.00430717
7.56  -0.000938676  -0.00709639  -0.00187474  -0.014173  0.00057403  0.00433966
7.58  -0.000929805  -0.00704792  -0.00187121  -0.0141838  0.000576758  0.00437183
7.6  -0.000921022  -0.00699977  -0.00186767  -0.0141943  0.000579429  0.00440366
7.62  -0.000912327  -0.00695193  -0.0018641  -0.0142045  0.000582042  0.00443516
7.64  -0.000903718  -0.00690441  -0.00186052  -0.0142144  0.000584599  0.00446634
7.66  -0.000895195  -0.00685719  -0.00185692  -0.014224  0.000587099  0.00449718
7.68  -0.000886757  -0.00681029  -0.0018533  -0.0142333  0.000589544  0.0045277
7.7  -0.000878402  -0.0067637  -0.00184966  -0.0142424  0.000591934  0.00455789
7.72  -0.00087013  -0.0067174  -0.001846  -0.0142511  0.00059427  0.00458776
7.74  -0.00086194  -0.00667142  -0.00184233  -0.0142596  0.000596551  0.00461731
7.76  -0.000853831  -0.00662573  -0.00183864  -0.0142678  0.00059878  0.00464653
7.78  -0.000845802  -0.00658034  -0.00183493  -0.0142757  0.000600955  0.00467543
7.8  -0.000837853  -0.00653525  -0.0018312  -0.0142834  0.000603079  0.00470402
7.82  -0.000829982  -0.00649046  -0.00182746  -0.0142907  0.000605151  0.00473228
7.84  -0.000822188  -0.00644596  -0.0018237  -0.0142978  0.000607172  0.00476023
7.86  -0.000814471  -0.00640174  -0.00181992  -0.0143046  0.000609143  0.00478786
7.88  -0.00080683  -0.00635782  -0.00181613  -0.0143111  0.000611064  0.00481518
7.9  -0.000799264  -0.00631419  -0.00181232  -0.0143173  0.000612935  0.00484219
7.92  -0.000791773  -0.00627084  -0.0018085  -0.0143233  0.000614758  0.00486888
7.94  -0.000784355  -0.00622778  -0.00180466  -0.014329  0.000616532  0.00489526
7.96  -0.000777009  -0.00618499  -0.0018008  -0.0143344  0.000618258  0.00492134
7.98  -0.000769736  -0.00614249  -0.00179693  -0.0143395  0.000619938  0.0049471
8  -0.000762533  -0.00610027  -0.00179305  -0.0143444  0.00062157  0.00497256
8.02  -0.000755401  -0.00605832  -0.00178915  -0.014349  0.000623156  0.00499771
8.04  -0.000748339  -0.00601665  -0.00178524  -0.0143533  0.000624697  0.00502256
8.06  -0.000741346  -0.00597525  -0.00178131  -0.0143574  0.000626192  0.00504711
8.08  -0.00073442  -0.00593412  -0.00177737  -0.0143612  0.000627642  0.00507135
8.1  -0.000727563  -0.00589326  -0.00177342  -0.0143647  0.000629049  0.00509529
8.12  -0.000720772  -0.00585267  -0.00176945  -0.0143679  0.000630411  0.00511894
8.14  -0.000714047  -0.00581234  -0.00176547  -0.0143709  0.00063173  0.00514228
8.16  -0.000707388  -0.00577228  -0.00176148  -0.0143736  0.000633007  0.00516533
8.18  -0.000700793  -0.00573249  -0.00175747  -0.0143761  0.000634241  0.00518809
8.2  -0.000694262  -0.00569295  -0.00175345  -0.0143783  0.000635433  0.00521055
8.22  -0.000687795  -0.00565367  -0.00174942  -0.0143802  0.000636584  0.00523272
8.24  -0.00068139  -0.00561466  -0.00174538  -0.0143819  0.000637693  0.00525459
8.26  -0.000675048  -0.0055759  -0.00174132  -0.0143833  0.000638763  0.00527618
8.28  -0.000668767  -0.00553739  -0.00173726  -0.0143845  0.000639792  0.00529748
8.3  -0.000662547  -0.00549914  -0.00173318  -0.0143854  0.000640782  0.00531849
8.32  -0.000656386  -0.00546114  -0.00172909  -0.014386  0.000641732  0.00533921
8.34  -0.000650286  -0.00542338  -0.00172499  -0.0143864  0.000642644  0.00535965
8.36  -0.000644244  -0.00538588  -0.00172088  -0.0143866  0.000643518  0.00537981
8.38  -0.000638261  -0.00534863  -0.00171676  -0.0143864  0.000644354  0.00539968
8.4  -0.000632336  -0.00531162  -0.00171263  -0.0143861  0.000645152  0.00541928
8.42  -0.000626468  -0.00527486  -0.00170849  -0.0143855  0.000645914  0.00543859
8.44  -0.000620656  -0.00523834  -0.00170434  -0.0143846  0.000646638  0.00545763
8.46  -0.0006149  -0.00520206  -0.00170017  -0.0143835  0.000647327  0.00547639
8.48  -0.0006092  -0.00516602  -0.001696  -0.0143821  0.00064798  0.00549487
8.5  -0.000603555  -0.00513022  -0.00169182  -0.0143805  0.000648598  0.00551308
8.52  -0.000597964  -0.00509466  -0.00168764  -0.0143787  0.000649181  0.00553102
8.54  -0.000592427  -0.00505933  -0.00168344  -0.0143766  0.000649729  0.00554869
8.56  -0.000586943  -0.00502424  -0.00167923  -0.0143742  0.000650244  0.00556608
8.58  -0.000581512  -0.00498938  -0.00167502  -0.0143717  0.000650724  0.00558321
8.6  -0.000576134  -0.00495475  -0.00167079  -0.0143688  0.000651171  0.00560007
8.62  -0.000570806  -0.00492035  -0.00166656  -0.0143658  0.000651586  0.00561667
8.64  -0.00056553  -0.00488618  -0.00166233  -0.0143625  0.000651968  0.005633
8.66  -0.000560305  -0.00485224  -0.00165808  -0.014359  0.000652317  0.00564907
8.68  -0.00055513  -0.00481853  -0.00165382  -0.0143552  0.000652635  0.00566487
8.7  -0.000550005  -0.00478504  -0.00164956  -0.0143512  0.000652922  0.00568042
8.72  -0.000544928  -0.00475177  -0.0016453  -0.014347  0.000653177  0.00569571
8.74  -0.000539901  -0.00471873  -0.00164102  -0.0143425  0.000653402  0.00571074
8.76  -0.000534921  -0.00468591  -0.00163674  -0.0143378  0.000653597  0.00572551
8.78  -0.00052999  -0.00465331  -0.00163245  -0.0143329  0.000653762  0.00574003
8.8  -0.000525105  -0.00462093  -0.00162816  -0.0143278  0.000653897  0.00575429
8.82  -0.000520268  -0.00458876  -0.00162386  -0.0143224  0.000654003  0.00576831
8.84  -0.000515477  -0.00455681  -0.00161955  -0.0143168  0.00065408  0.00578207
8.86  -0.000510731  -0.00452508  -0.00161524  -0.014311  0.000654129  0.00579558
8.88  -0.000506031  -0.00449356  -0.00161092  -0.014305  0.000654149  0.00580885
8.9  -0.000501376  -0.00446225  -0.0016066  -0.0142987  0.000654142  0.00582187
8.92  -0.000496766  -0.00443115  -0.00160227  -0.0142922  0.000654108  0.00583464
8.94  -0.0004922  -0.00440027  -0.00159793  -0.0142855  0.000654046  0.00584717
8.96  -0.000487677  -0.00436959  -0.0015936  -0.0142786  0.000653957  0.00585946
8.98  -0.000483198  -0.00433912  -0.00158925  -0.0142715  0.000653842  0.0058715
9  -0.000478762  -0.00430885  -0.00158491  -0.0142642  0.000653701  0.00588331
9.02  -0.000474368  -0.0042788  -0.00158056  -0.0142566  0.000653535  0.00589488
9.04  -0.000470016  -0.00424894  -0.0015762  -0.0142488  0.000653342  0.00590621
9.06  -0.000465705  -0.00421929  -0.00157184  -0.0142409  0.000653125  0.00591731
9.08  -0.000461436  -0.00418984  -0.00156748  -0.0142327  0.000652883  0.00592818
9.1  -0.000457208  -0.00416059  -0.00156311  -0.0142243  0.000652616  0.00593881
9.12  -0.00045302  -0.00413154  -0.00155874  -0.0142157  0.000652326  0.00594921
9.14  -0.000448872  -0.00410269  -0.00155437  -0.0142069  0.000652011  0.00595938
9.16  -0.000444763  -0.00407403  -0.00154999  -0.0141979  0.000651673  0.00596932
9.18  -0.000440694  -0.00404557  -0.00154561  -0.0141887  0.000651311  0.00597904
9.2  -0.000436664  -0.00401731  -0.00154123  -0.0141793  0.000650927  0.00598853
9.22  -0.000432672  -0.00398924  -0.00153684  -0.0141697  0.00065052  0.0059978
9.24  -0.000428718  -0.00396136  -0.00153246  -0.0141599  0.000650091  0.00600684
9.26  -0.000424802  -0.00393367  -0.00152807  -0.0141499  0.00064964  0.00601566
9.28  -0.000420924  -0.00390617  -0.00152368  -0.0141397  0.000649167  0.00602427
9.3  -0.000417082  -0.00387887  -0.00151928  -0.0141293  0.000648672  0.00603265
9.32  -0.000413277  -0.00385175  -0.00151489  -0.0141187  0.000648157  0.00604082
9.34  -0.000409509  -0.00382481  -0.00151049  -0.014108  0.00064762  0.00604877
9.36  -0.000405776  -0.00379807  -0.00150609  -0.014097  0.000647063  0.00605651
9.38  -0.000402079  -0.0037715  -0.00150169  -0.0140859  0.000646486  0.00606404
9.4  -0.000398418  -0.00374513  -0.00149729  -0.0140745  0.000645889  0.00607135
9.42  -0.000394791  -0.00371893  -0.00149289  -0.014063  0.000645271  0.00607846
9.44  -0.000391199  -0.00369292  -0.00148849  -0.0140513  0.000644635  0.00608535
9.46  -0.000387641  -0.00366708  -0.00148408  -0.0140394  0.000643979  0.00609204
9.48  -0.000384117  -0.00364143  -0.00147968  -0.0140274  0.000643305  0.00609853
9.5  -0.000380626  -0.00361595  -0.00147528  -0.0140151  0.000642611  0.00610481
9.52  -0.000377169  -0.00359065  -0.00147087  -0.0140027  0.0006419  0.00611088
9.54  -0.000373745  -0.00356553  -0.00146647  -0.0139901  0.00064117  0.00611676
9.56  -0.000370353  -0.00354058  -0.00146206  -0.0139773  0.000640422  0.00612244
9.58  -0.000366994  -0.0035158  -0.00145766  -0.0139644  0.000639657  0.00612791
9.6  -0.000363667  -0.0034912  -0.00145325  -0.0139512  0.000638874  0.00613319
9.62  -0.000360371  -0.00346677  -0.00144885  -0.0139379  0.000638075  0.00613828
9.64  -0.000357107  -0.00344251  -0.00144445  -0.0139245  0.000637258  0.00614317
9.66  -0.000353874  -0.00341842  -0.00144005  -0.0139108  0.000636425  0.00614787
9.68  -0.000350672  -0.0033945  -0.00143564  -0.013897  0.000635576  0.00615237
9.7  -0.0003475  -0.00337075  -0.00143124  -0.0138831  0.00063471  0.00615669
9.72  -0.000344358  -0.00334716  -0.00142684  -0.0138689  0.000633829  0.00616081
9.74  -0.000341247  -0.00332374  -0.00142245  -0.0138546  0.000632932  0.00616475
9.76  -0.000338165  -0.00330049  -0.00141805  -0.0138402  0.000632019  0.00616851
9.78  -0.000335112  -0.0032774  -0.00141366  -0.0138256  0.000631092  0.00617208
9.8  -0.000332088  -0.00325447  -0.00140926  -0.0138108  0.000630149  0.00617546
9.82  -0.000329093  -0.0032317  -0.00140487  -0.0137958  0.000629192  0.00617867
9.84  -0.000326127  -0.00320909  -0.00140048  -0.0137807  0.000628221  0.00618169
9.86  -0.000323189  -0.00318664  -0.00139609  -0.0137655  0.000627235  0.00618454
9.88  -0.000320279  -0.00316435  -0.00139171  -0.0137501  0.000626235  0.0061872
9.9  -0.000317396  -0.00314222  -0.00138733  -0.0137345  0.000625222  0.0061897
9.92  -0.000314541  -0.00312025  -0.00138295  -0.0137188  0.000624195  0.00619201
9.94  -0.000311713  -0.00309843  -0.00137857  -0.013703  0.000623155  0.00619416
9.96  -0.000308912  -0.00307676  -0.00137419  -0.013687  0.000622101  0.00619613
9.98  -0.000306137  -0.00305525  -0.00136982  -0.0136708  0.000621035  0.00619793
10  -0.000303389  -0.00303389  -0.00136545  -0.0136545  0.000619956  0.00619956
10.02  -0.000300667  -0.00301268  -0.00136108  -0.0136381  0.000618864  0.00620102
10.04  -0.00029797  -0.00299162  -0.00135672  -0.0136215  0.000617761  0.00620232
10.06  -0.0002953  -0.00297072  -0.00135236  -0.0136047  0.000616645  0.00620345
10.08  -0.000292654  -0.00294996  -0.001348  -0.0135879  0.000615517  0.00620442
10.1  -0.000290034  -0.00292935  -0.00134365  -0.0135709  0.000614378  0.00620522
10.12  -0.000287439  -0.00290888  -0.0013393  -0.0135537  0.000613228  0.00620586
10.14  -0.000284868  -0.00288856  -0.00133495  -0.0135364  0.000612066  0.00620635
10.16  -0.000282322  -0.00286839  -0.00133061  -0.013519  0.000610893  0.00620667
10.18  -0.000279799  -0.00284836  -0.00132627  -0.0135015  0.000609709  0.00620684
10.2  -0.000277301  -0.00282847  -0.00132194  -0.0134838  0.000608515  0.00620685
10.22  -0.000274826  -0.00280872  -0.00131761  -0.013466  0.00060731  0.00620671
10.24  -0.000272375  -0.00278912  -0.00131328  -0.013448  0.000606095  0.00620641
10.26  -0.000269947  -0.00276966  -0.00130896  -0.0134299  0.00060487  0.00620597
10.28  -0.000267542  -0.00275033  -0.00130464  -0.0134117  0.000603635  0.00620537
10.3  -0.00026516  -0.00273114  -0.00130033  -0.0133934  0.00060239  0.00620462
10.32  -0.0002628  -0.00271209  -0.00129602  -0.013375  0.000601136  0.00620373
10.34  -0.000260462  -0.00269318  -0.00129172  -0.0133564  0.000599873  0.00620268
10.36  -0.000258147  -0.0026744  -0.00128742  -0.0133377  0.0005986  0.0062015
10.38  -0.000255853  -0.00265576  -0.00128313  -0.0133189  0.000597318  0.00620017
10.4  -0.000253581  -0.00263725  -0.00127884  -0.0132999  0.000596028  0.00619869
10.42  -0.000251331  -0.00261887  -0.00127456  -0.0132809  0.000594729  0.00619708
10.44  -0.000249102  -0.00260062  -0.00127028  -0.0132617  0.000593422  0.00619532
10.46  -0.000246894  -0.00258251  -0.001266  -0.0132424  0.000592106  0.00619343
10.48  -0.000244706  -0.00256452  -0.00126174  -0.013223  0.000590782  0.0061914
10.5  -0.00024254  -0.00254667  -0.00125747  -0.0132035  0.00058945  0.00618923
10.52  -0.000240393  -0.00252894  -0.00125322  -0.0131838  0.000588111  0.00618692
10.54  -0.000238267  -0.00251134  -0.00124897  -0.0131641  0.000586763  0.00618449
10.56  -0.000236161  -0.00249386  -0.00124472  -0.0131442  0.000585409  0.00618192
10.58  -0.000234075  -0.00247651  -0.00124048  -0.0131243  0.000584047  0.00617922
10.6  -0.000232008  -0.00245929  -0.00123625  -0.0131042  0.000582678  0.00617639
10.62  -0.000229961  -0.00244218  -0.00123202  -0.013084  0.000581302  0.00617343
10.64  -0.000227933  -0.00242521  -0.0012278  -0.0130638  0.000579919  0.00617034
10.66  -0.000225924  -0.00240835  -0.00122358  -0.0130434  0.00057853  0.00616713
10.68  -0.000223934  -0.00239161  -0.00121937  -0.0130229  0.000577134  0.00616379
10.7  -0.000221962  -0.002375  -0.00121517  -0.0130023  0.000575731  0.00616032
10.72  -0.00022001  -0.0023585  -0.00121097  -0.0129816  0.000574323  0.00615674
10.74  -0.000218075  -0.00234212  -0.00120678  -0.0129608  0.000572908  0.00615303
10.76  -0.000216158  -0.00232586  -0.0012026  -0.01294  0.000571488  0.00614921
10.78  -0.00021426  -0.00230972  -0.00119842  -0.012919  0.000570061  0.00614526
10.8  -0.000212379  -0.00229369  -0.00119425  -0.0128979  0.000568629  0.0061412
10.82  -0.000210516  -0.00227778  -0.00119009  -0.0128767  0.000567192  0.00613702
10.84  -0.00020867  -0.00226198  -0.00118593  -0.0128555  0.000565749  0.00613272
10.86  -0.000206842  -0.0022463  -0.00118178  -0.0128341  0.000564301  0.00612831
10.88  -0.00020503  -0.00223073  -0.00117764  -0.0128127  0.000562848  0.00612379
10.9  -0.000203235  -0.00221527  -0.0011735  -0.0127911  0.00056139  0.00611915
10.92  -0.000201458  -0.00219992  -0.00116937  -0.0127695  0.000559927  0.00611441
10.94  -0.000199696  -0.00218468  -0.00116525  -0.0127478  0.00055846  0.00610955
10.96  -0.000197952  -0.00216955  -0.00116113  -0.012726  0.000556988  0.00610459
10.98  -0.000196223  -0.00215453  -0.00115702  -0.0127041  0.000555511  0.00609951
11  -0.00019451  -0.00213961  -0.00115292  -0.0126822  0.000554031  0.00609434
11.02  -0.000192814  -0.00212481  -0.00114883  -0.0126601  0.000552546  0.00608905
11.04  -0.000191133  -0.00211011  -0.00114475  -0.012638  0.000551057  0.00608367
11.06  -0.000189468  -0.00209551  -0.00114067  -0.0126158  0.000549564  0.00607818
11.08  -0.000187818  -0.00208102  -0.0011366  -0.0125935  0.000548067  0.00607259
11.1  -0.000186183  -0.00206664  -0.00113253  -0.0125711  0.000546567  0.00606689
11.12  -0.000184564  -0.00205235  -0.00112848  -0.0125487  0.000545063  0.0060611
11.14  -0.00018296  -0.00203817  -0.00112443  -0.0125262  0.000543556  0.00605521
11.16  -0.00018137  -0.00202409  -0.00112039  -0.0125036  0.000542045  0.00604923
11.18  -0.000179795  -0.00201011  -0.00111636  -0.0124809  0.000540532  0.00604314
11.2  -0.000178235  -0.00199623  -0.00111234  -0.0124582  0.000539015  0.00603696
11.22  -0.000176689  -0.00198245  -0.00110832  -0.0124353  0.000537495  0.00603069
11.24  -0.000175158  -0.00196877  -0.00110431  -0.0124125  0.000535972  0.00602433
11.26  -0.00017364  -0.00195519  -0.00110031  -0.0123895  0.000534446  0.00601787
11.28  -0.000172137  -0.0019417  -0.00109632  -0.0123665  0.000532918  0.00601132
11.3  -0.000170647  -0.00192831  -0.00109234  -0.0123434  0.000531388  0.00600468
11.32  -0.000169171  -0.00191502  -0.00108836  -0.0123202  0.000529854  0.00599795
11.34  -0.000167709  -0.00190182  -0.00108439  -0.012297  0.000528319  0.00599114
11.36  -0.00016626  -0.00188871  -0.00108043  -0.0122737  0.000526781  0.00598423
11.38  -0.000164824  -0.0018757  -0.00107648  -0.0122504  0.000525241  0.00597725
11.4  -0.000163401  -0.00186278  -0.00107254  -0.012227  0.000523699  0.00597017
11.42  -0.000161992  -0.00184995  -0.00106861  -0.0122035  0.000522156  0.00596302
11.44  -0.000160595  -0.00183721  -0.00106468  -0.01218  0.00052061  0.00595578
11.46  -0.000159212  -0.00182457  -0.00106076  -0.0121564  0.000519062  0.00594846
11.48  -0.000157841  -0.00181201  -0.00105686  -0.0121327  0.000517513  0.00594105
11.5  -0.000156482  -0.00179954  -0.00105296  -0.012109  0.000515963  0.00593357
11.52  -0.000155136  -0.00178716  -0.00104906  -0.0120852  0.000514411  0.00592601
11.54  -0.000153802  -0.00177487  -0.00104518  -0.0120614  0.000512857  0.00591837
11.56  -0.00015248  -0.00176267  -0.00104131  -0.0120375  0.000511303  0.00591066
11.58  -0.00015117  -0.00175055  -0.00103744  -0.0120136  0.000509747  0.00590287
11.6  -0.000149872  -0.00173852  -0.00103359  -0.0119896  0.00050819  0.005895
11.62  -0.000148586  -0.00172657  -0.00102974  -0.0119656  0.000506632  0.00588706
11.64  -0.000147312  -0.00171471  -0.0010259  -0.0119415  0.000505073  0.00587904
11.66  -0.000146049  -0.00170293  -0.00102207  -0.0119173  0.000503513  0.00587096
11.68  -0.000144798  -0.00169124  -0.00101825  -0.0118932  0.000501952  0.0058628
11.7  -0.000143558  -0.00167963  -0.00101444  -0.0118689  0.000500391  0.00585457
11.72  -0.000142329  -0.0016681  -0.00101063  -0.0118446  0.000498829  0.00584628
11.74  -0.000141111  -0.00165665  -0.00100684  -0.0118203  0.000497267  0.00583791
11.76  -0.000139905  -0.00164528  -0.00100306  -0.0117959  0.000495704  0.00582948
11.78  -0.000138709  -0.00163399  -0.000999279  -0.0117715  0.000494141  0.00582098
11.8  -0.000137524  -0.00162278  -0.000995512  -0.011747  0.000492577  0.00581241
11.82  -0.000136349  -0.00161165  -0.000991755  -0.0117225  0.000491013  0.00580378
11.84  -0.000135186  -0.0016006  -0.000988006  -0.011698  0.00048945  0.00579508
11.86  -0.000134032  -0.00158962  -0.000984267  -0.0116734  0.000487886  0.00578632
11.88  -0.000132889  -0.00157873  -0.000980536  -0.0116488  0.000486322  0.0057775
11.9  -0.000131757  -0.0015679  -0.000976815  -0.0116241  0.000484758  0.00576862
11.92  -0.000130634  -0.00155716  -0.000973104  -0.0115994  0.000483194  0.00575968
11.94  -0.000129522  -0.00154649  -0.000969401  -0.0115746  0.000481631  0.00575067
11.96  -0.000128419  -0.00153589  -0.000965708  -0.0115499  0.000480068  0.00574161
11.98  -0.000127327  -0.00152537  -0.000962024  -0.011525  0.000478505  0.00573249
12  -0.000126244  -0.00151492  -0.00095835  -0.0115002  0.000476943  0.00572331
12.02  -0.00012517  -0.00150455  -0.000954684  -0.0114753  0.000475381  0.00571408
12.04  -0.000124107  -0.00149425  -0.000951029  -0.0114504  0.000473819  0.00570478
12.06  -0.000123053  -0.00148401  -0.000947382  -0.0114254  0.000472259  0.00569544
12.08  -0.000122008  -0.00147385  -0.000943745  -0.0114004  0.000470698  0.00568604
12.1  -0.000120972  -0.00146377  -0.000940118  -0.0113754  0.000469139  0.00567658
12.12  -0.000119946  -0.00145375  -0.0009365  -0.0113504  0.000467581  0.00566708
12.14  -0.000118929  -0.0014438  -0.000932891  -0.0113253  0.000466023  0.00565752
12.16  -0.000117921  -0.00143392  -0.000929292  -0.0113002  0.000464466  0.00564791
12.18  -0.000116922  -0.0014241  -0.000925702  -0.0112751  0.00046291  0.00563825
12.2  -0.000115931  -0.00141436  -0.000922122  -0.0112499  0.000461356  0.00562854
12.22  -0.00011495  -0.00140468  -0.000918552  -0.0112247  0.000459802  0.00561878
12.24  -0.000113977  -0.00139507  -0.000914991  -0.0111995  0.000458249  0.00560897
12.26  -0.000113012  -0.00138553  -0.00091144  -0.0111742  0.000456698  0.00559912
12.28  -0.000112056  -0.00137605  -0.000907898  -0.011149  0.000455148  0.00558922
12.3  -0.000111109  -0.00136664  -0.000904366  -0.0111237  0.000453599  0.00557927
12.32  -0.00011017  -0.00135729  -0.000900843  -0.0110984  0.000452052  0.00556928
12.34  -0.000109239  -0.00134801  -0.00089733  -0.0110731  0.000450506  0.00555924
12.36  -0.000108317  -0.00133879  -0.000893827  -0.0110477  0.000448961  0.00554916
12.38  -0.000107402  -0.00132964  -0.000890333  -0.0110223  0.000447418  0.00553904
12.4  -0.000106495  -0.00132054  -0.000886849  -0.0109969  0.000445877  0.00552887
12.42  -0.000105597  -0.00131151  -0.000883375  -0.0109715  0.000444337  0.00551866
12.44  -0.000104706  -0.00130255  -0.00087991  -0.0109461  0.000442799  0.00550842
12.46  -0.000103823  -0.00129364  -0.000876455  -0.0109206  0.000441262  0.00549813
12.48  -0.000102948  -0.00128479  -0.00087301  -0.0108952  0.000439727  0.0054878
12.5  -0.000102081  -0.00127601  -0.000869574  -0.0108697  0.000438194  0.00547743
12.52  -0.000101221  -0.00126728  -0.000866148  -0.0108442  0.000436663  0.00546702
12.54  -0.000100368  -0.00125862  -0.000862732  -0.0108187  0.000435134  0.00545658
12.56  -9.95232e-05  -0.00125001  -0.000859325  -0.0107931  0.000433606  0.0054461
12.58  -9.86855e-05  -0.00124146  -0.000855929  -0.0107676  0.000432081  0.00543558
12.6  -9.78551e-05  -0.00123297  -0.000852542  -0.010742  0.000430557  0.00542502
12.62  -9.7032e-05  -0.00122454  -0.000849164  -0.0107165  0.000429036  0.00541443
12.64  -9.62159e-05  -0.00121617  -0.000845797  -0.0106909  0.000427517  0.00540381
12.66  -9.5407e-05  -0.00120785  -0.000842439  -0.0106653  0.000425999  0.00539315
12.68  -9.4605e-05  -0.00119959  -0.000839091  -0.0106397  0.000424484  0.00538246
12.7  -9.381e-05  -0.00119139  -0.000835753  -0.0106141  0.000422971  0.00537174
12.72  -9.30219e-05  -0.00118324  -0.000832424  -0.0105884  0.000421461  0.00536098
12.74  -9.22406e-05  -0.00117514  -0.000829105  -0.0105628  0.000419952  0.00535019
12.76  -9.1466e-05  -0.00116711  -0.000825796  -0.0105372  0.000418446  0.00533938
12.78  -9.06981e-05  -0.00115912  -0.000822497  -0.0105115  0.000416943  0.00532853
12.8  -8.99368e-05  -0.00115119  -0.000819207  -0.0104859  0.000415441  0.00531765
12.82  -8.91821e-05  -0.00114331  -0.000815927  -0.0104602  0.000413942  0.00530674
12.84  -8.84339e-05  -0.00113549  -0.000812657  -0.0104345  0.000412446  0.0052958
12.86  -8.76921e-05  -0.00112772  -0.000809397  -0.0104088  0.000410952  0.00528484
12.88  -8.69567e-05  -0.00112  -0.000806147  -0.0103832  0.00040946  0.00527384
12.9  -8.62276e-05  -0.00111234  -0.000802906  -0.0103575  0.000407971  0.00526282
12.92  -8.55048e-05  -0.00110472  -0.000799675  -0.0103318  0.000406484  0.00525178
12.94  -8.47881e-05  -0.00109716  -0.000796454  -0.0103061  0.000405001  0.00524071
12.96  -8.40776e-05  -0.00108965  -0.000793242  -0.0102804  0.000403519  0.00522961
12.98  -8.33732e-05  -0.00108218  -0.000790041  -0.0102547  0.000402041  0.00521849
13  -8.26748e-05  -0.00107477  -0.000786849  -0.010229  0.000400565  0.00520734
13.02  -8.19823e-05  -0.00106741  -0.000783666  -0.0102033  0.000399091  0.00519617
13.04  -8.12958e-05  -0.0010601  -0.000780494  -0.0101776  0.000397621  0.00518498
13.06  -8.06152e-05  -0.00105283  -0.000777331  -0.0101519  0.000396153  0.00517376
13.08  -7.99403e-05  -0.00104562  -0.000774178  -0.0101262  0.000394688  0.00516252
13.1  -7.92712e-05  -0.00103845  -0.000771035  -0.0101006  0.000393226  0.00515126
13.12  -7.86078e-05  -0.00103133  -0.000767901  -0.0100749  0.000391767  0.00513998
13.14  -7.795e-05  -0.00102426  -0.000764777  -0.0100492  0.00039031  0.00512868
13.16  -7.72978e-05  -0.00101724  -0.000761663  -0.0100235  0.000388857  0.00511735
13.18  -7.66512e-05  -0.00101026  -0.000758559  -0.00999781  0.000387406  0.00510601
13.2  -7.601e-05  -0.00100333  -0.000755464  -0.00997213  0.000385958  0.00509465
13.22  -7.53743e-05  -0.000996448  -0.000752379  -0.00994645  0.000384513  0.00508327
13.24  -7.4744e-05  -0.00098961  -0.000749304  -0.00992078  0.000383072  0.00507187
13.26  -7.4119e-05  -0.000982818  -0.000746238  -0.00989512  0.000381633  0.00506045
13.28  -7.34993e-05  -0.00097607  -0.000743182  -0.00986946  0.000380197  0.00504901
13.3  -7.28848e-05  -0.000969368  -0.000740136  -0.0098438  0.000378764  0.00503756
13.32  -7.22756e-05  -0.00096271  -0.000737099  -0.00981816  0.000377334  0.00502609
13.34  -7.16714e-05  -0.000956097  -0.000734072  -0.00979252  0.000375908  0.00501461
13.36  -7.10724e-05  -0.000949528  -0.000731054  -0.00976689  0.000374484  0.00500311
13.38  -7.04785e-05  -0.000943002  -0.000728047  -0.00974127  0.000373064  0.00499159
13.4  -6.98895e-05  -0.000936519  -0.000725049  -0.00971565  0.000371646  0.00498006
13.42  -6.93055e-05  -0.00093008  -0.00072206  -0.00969005  0.000370232  0.00496852
13.44  -6.87264e-05  -0.000923683  -0.000719081  -0.00966445  0.000368821  0.00495696
13.46  -6.81522e-05  -0.000917329  -0.000716112  -0.00963886  0.000367413  0.00494538
13.48  -6.75829e-05  -0.000911017  -0.000713152  -0.00961329  0.000366009  0.0049338
13.5  -6.70183e-05  -0.000904747  -0.000710202  -0.00958772  0.000364607  0.0049222
13.52  -6.64585e-05  -0.000898518  -0.000707261  -0.00956217  0.000363209  0.00491059
13.54  -6.59033e-05  -0.000892331  -0.00070433  -0.00953663  0.000361814  0.00489897
13.56  -6.53528e-05  -0.000886185  -0.000701408  -0.0095111  0.000360423  0.00488733
13.58  -6.4807e-05  -0.000880079  -0.000698496  -0.00948558  0.000359034  0.00487569
13.6  -6.42657e-05  -0.000874013  -0.000695594  -0.00946008  0.000357649  0.00486403
13.62  -6.37289e-05  -0.000867988  -0.000692701  -0.00943459  0.000356268  0.00485236
13.64  -6.31967e-05  -0.000862003  -0.000689817  -0.00940911  0.000354889  0.00484069
13.66  -6.26689e-05  -0.000856057  -0.000686943  -0.00938364  0.000353514  0.004829
13.68  -6.21455e-05  -0.000850151  -0.000684079  -0.0093582  0.000352142  0.0048173
13.7  -6.16265e-05  -0.000844283  -0.000681223  -0.00933276  0.000350774  0.0048056
13.72  -6.11118e-05  -0.000838454  -0.000678378  -0.00930734  0.000349409  0.00479389
13.74  -6.06015e-05  -0.000832664  -0.000675541  -0.00928194  0.000348047  0.00478217
13.76  -6.00953e-05  -0.000826912  -0.000672715  -0.00925655  0.000346689  0.00477044
13.78  -5.95935e-05  -0.000821198  -0.000669897  -0.00923118  0.000345334  0.0047587
13.8  -5.90958e-05  -0.000815522  -0.000667089  -0.00920583  0.000343982  0.00474696
13.82  -5.86022e-05  -0.000809883  -0.00066429  -0.00918049  0.000342634  0.00473521
13.84  -5.81128e-05  -0.000804281  -0.000661501  -0.00915517  0.00034129  0.00472345
13.86  -5.76274e-05  -0.000798716  -0.000658721  -0.00912987  0.000339948  0.00471169
13.88  -5.71461e-05  -0.000793188  -0.00065595  -0.00910459  0.000338611  0.00469992
13.9  -5.66688e-05  -0.000787697  -0.000653189  -0.00907933  0.000337276  0.00468814
13.92  -5.61955e-05  -0.000782241  -0.000650437  -0.00905408  0.000335946  0.00467636
13.94  -5.57261e-05  -0.000776822  -0.000647694  -0.00902885  0.000334618  0.00466458
13.96  -5.52606e-05  -0.000771438  -0.00064496  -0.00900365  0.000333295  0.00465279
13.98  -5.4799e-05  -0.00076609  -0.000642236  -0.00897846  0.000331974  0.004641
14  -5.43412e-05  -0.000760777  -0.000639521  -0.0089533  0.000330657  0.0046292
14.02  -5.38872e-05  -0.000755499  -0.000636815  -0.00892815  0.000329344  0.0046174
14.04  -5.3437e-05  -0.000750255  -0.000634119  -0.00890303  0.000328034  0.0046056
14.06  -5.29905e-05  -0.000745047  -0.000631431  -0.00887792  0.000326728  0.00459379
14.08  -5.25478e-05  -0.000739872  -0.000628753  -0.00885284  0.000325425  0.00458199
14.1  -5.21087e-05  -0.000734732  -0.000626084  -0.00882778  0.000324126  0.00457017
14.12  -5.16732e-05  -0.000729626  -0.000623424  -0.00880274  0.00032283  0.00455836
14.14  -5.12414e-05  -0.000724553  -0.000620773  -0.00877773  0.000321538  0.00454655
14.16  -5.08131e-05  -0.000719514  -0.000618131  -0.00875274  0.000320249  0.00453473
14.18  -5.03884e-05  -0.000714508  -0.000615499  -0.00872777  0.000318964  0.00452291
14.2  -4.99672e-05  -0.000709534  -0.000612875  -0.00870282  0.000317683  0.0045111
14.22  -4.95495e-05  -0.000704594  -0.00061026  -0.0086779  0.000316405  0.00449928
14.24  -4.91353e-05  -0.000699686  -0.000607655  -0.00865301  0.000315131  0.00448746
14.26  -4.87245e-05  -0.000694811  -0.000605058  -0.00862813  0.00031386  0.00447564
14.28  -4.8317e-05  -0.000689967  -0.000602471  -0.00860329  0.000312593  0.00446382
14.3  -4.7913e-05  -0.000685156  -0.000599892  -0.00857846  0.000311329  0.004452
14.32  -4.75123e-05  -0.000680376  -0.000597323  -0.00855366  0.000310069  0.00444019
14.34  -4.71149e-05  -0.000675628  -0.000594762  -0.00852889  0.000308812  0.00442837
14.36  -4.67208e-05  -0.000670911  -0.000592211  -0.00850414  0.00030756  0.00441656
14.38  -4.633e-05  -0.000666226  -0.000589668  -0.00847942  0.00030631  0.00440474
14.4  -4.59424e-05  -0.000661571  -0.000587134  -0.00845473  0.000305065  0.00439293
14.42  -4.5558e-05  -0.000656947  -0.000584609  -0.00843006  0.000303823  0.00438112
14.44  -4.51768e-05  -0.000652353  -0.000582093  -0.00840542  0.000302584  0.00436932
14.46  -4.47987e-05  -0.00064779  -0.000579586  -0.00838081  0.000301349  0.00435751
14.48  -4.44238e-05  -0.000643257  -0.000577087  -0.00835622  0.000300118  0.00434571
14.5  -4.4052e-05  -0.000638754  -0.000574597  -0.00833166  0.00029889  0.00433391
14.52  -4.36832e-05  -0.00063428  -0.000572117  -0.00830713  0.000297666  0.00432211
14.54  -4.33175e-05  -0.000629836  -0.000569644  -0.00828263  0.000296446  0.00431032
14.56  -4.29548e-05  -0.000625422  -0.000567181  -0.00825815  0.000295229  0.00429853
14.58  -4.25951e-05  -0.000621036  -0.000564726  -0.00823371  0.000294016  0.00428675
14.6  -4.22384e-05  -0.00061668  -0.00056228  -0.00820929  0.000292806  0.00427497
14.62  -4.18846e-05  -0.000612353  -0.000559843  -0.0081849  0.0002916  0.0042632
14.64  -4.15337e-05  -0.000608054  -0.000557414  -0.00816055  0.000290398  0.00425142
14.66  -4.11858e-05  -0.000603783  -0.000554994  -0.00813622  0.000289199  0.00423966
14.68  -4.08407e-05  -0.000599541  -0.000552583  -0.00811192  0.000288004  0.0042279
14.7  -4.04985e-05  -0.000595327  -0.00055018  -0.00808765  0.000286812  0.00421614
14.72  -4.01591e-05  -0.000591141  -0.000547786  -0.00806341  0.000285624  0.00420439
14.74  -3.98225e-05  -0.000586983  -0.0005454  -0.0080392  0.00028444  0.00419265
14.76  -3.94886e-05  -0.000582852  -0.000543023  -0.00801503  0.000283259  0.00418091
14.78  -3.91576e-05  -0.000578749  -0.000540655  -0.00799088  0.000282082  0.00416918
14.8  -3.88292e-05  -0.000574673  -0.000538295  -0.00796676  0.000280909  0.00415745
14.82  -3.85036e-05  -0.000570624  -0.000535943  -0.00794268  0.000279739  0.00414573
14.84  -3.81807e-05  -0.000566602  -0.0005336  -0.00791863  0.000278573  0.00413402
14.86  -3.78605e-05  -0.000562606  -0.000531266  -0.00789461  0.00027741  0.00412231
14.88  -3.75428e-05  -0.000558638  -0.000528939  -0.00787062  0.000276251  0.00411061
14.9  -3.72279e-05  -0.000554695  -0.000526622  -0.00784666  0.000275095  0.00409892
14.92  -3.69155e-05  -0.000550779  -0.000524312  -0.00782274  0.000273943  0.00408724
14.94  -3.66057e-05  -0.000546889  -0.000522011  -0.00779885  0.000272795  0.00407556
14.96  -3.62984e-05  -0.000543025  -0.000519718  -0.00777499  0.00027165  0.00406389
14.98  -3.59937e-05  -0.000539186  -0.000517434  -0.00775116  0.000270509  0.00405223
15  -3.56916e-05  -0.000535373  -0.000515158  -0.00772737  0.000269372  0.00404058
15.02  -3.53919e-05  -0.000531586  -0.00051289  -0.00770361  0.000268238  0.00402893
15.04  -3.50947e-05  -0.000527824  -0.000510631  -0.00767988  0.000267108  0.0040173
15.06  -3.47999e-05  -0.000524087  -0.000508379  -0.00765619  0.000265981  0.00400567
15.08  -3.45076e-05  -0.000520375  -0.000506136  -0.00763253  0.000264858  0.00399405
15.1  -3.42177e-05  -0.000516688  -0.000503901  -0.00760891  0.000263738  0.00398245
15.12  -3.39303e-05  -0.000513026  -0.000501675  -0.00758532  0.000262622  0.00397085
15.14  -3.36451e-05  -0.000509388  -0.000499456  -0.00756176  0.00026151  0.00395926
15.16  -3.33624e-05  -0.000505774  -0.000497246  -0.00753824  0.000260401  0.00394768
15.18  -3.3082e-05  -0.000502185  -0.000495043  -0.00751476  0.000259295  0.00393611
15.2  -3.28039e-05  -0.000498619  -0.000492849  -0.00749131  0.000258194  0.00392455
15.22  -3.25281e-05  -0.000495078  -0.000490663  -0.00746789  0.000257096  0.00391299
15.24  -3.22546e-05  -0.00049156  -0.000488485  -0.00744451  0.000256001  0.00390145
15.26  -3.19834e-05  -0.000488066  -0.000486315  -0.00742116  0.00025491  0.00388992
15.28  -3.17144e-05  -0.000484596  -0.000484153  -0.00739785  0.000253822  0.00387841
15.3  -3.14476e-05  -0.000481149  -0.000481999  -0.00737458  0.000252738  0.0038669
15.32  -3.11831e-05  -0.000477725  -0.000479853  -0.00735134  0.000251658  0.0038554
15.34  -3.09207e-05  -0.000474324  -0.000477715  -0.00732814  0.000250581  0.00384391
15.36  -3.06606e-05  -0.000470946  -0.000475584  -0.00730497  0.000249508  0.00383244
15.38  -3.04025e-05  -0.000467591  -0.000473462  -0.00728185  0.000248438  0.00382097
15.4  -3.01467e-05  -0.000464259  -0.000471348  -0.00725875  0.000247371  0.00380952
15.42  -2.98929e-05  -0.000460949  -0.000469241  -0.0072357  0.000246309  0.00379808
15.44  -2.96413e-05  -0.000457661  -0.000467142  -0.00721268  0.000245249  0.00378665
15.46  -2.93917e-05  -0.000454396  -0.000465051  -0.00718969  0.000244193  0.00377523
15.48  -2.91442e-05  -0.000451153  -0.000462968  -0.00716675  0.000243141  0.00376382
15.5  -2.88988e-05  -0.000447931  -0.000460893  -0.00714384  0.000242092  0.00375243
15.52  -2.86554e-05  -0.000444732  -0.000458825  -0.00712097  0.000241047  0.00374105
15.54  -2.8414e-05  -0.000441554  -0.000456766  -0.00709814  0.000240005  0.00372968
15.56  -2.81747e-05  -0.000438398  -0.000454713  -0.00707534  0.000238967  0.00371832
15.58  -2.79373e-05  -0.000435263  -0.000452669  -0.00705258  0.000237932  0.00370698
15.6  -2.77019e-05  -0.00043215  -0.000450632  -0.00702986  0.000236901  0.00369565
15.62  -2.74685e-05  -0.000429058  -0.000448603  -0.00700718  0.000235873  0.00368433
15.64  -2.7237e-05  -0.000425987  -0.000446582  -0.00698454  0.000234848  0.00367303
15.66  -2.70074e-05  -0.000422936  -0.000444568  -0.00696193  0.000233827  0.00366173
15.68  -2.67798e-05  -0.000419907  -0.000442562  -0.00693936  0.00023281  0.00365046
15.7  -2.6554e-05  -0.000416898  -0.000440563  -0.00691684  0.000231796  0.00363919
15.72  -2.63302e-05  -0.00041391  -0.000438572  -0.00689435  0.000230785  0.00362794
15.74  -2.61082e-05  -0.000410942  -0.000436588  -0.00687189  0.000229778  0.0036167
15.76  -2.5888e-05  -0.000407995  -0.000434612  -0.00684948  0.000228774  0.00360548
15.78  -2.56697e-05  -0.000405068  -0.000432643  -0.00682711  0.000227774  0.00359427
15.8  -2.54532e-05  -0.00040216  -0.000430682  -0.00680477  0.000226777  0.00358307
15.82  -2.52385e-05  -0.000399273  -0.000428728  -0.00678248  0.000225783  0.00357189
15.84  -2.50256e-05  -0.000396406  -0.000426782  -0.00676022  0.000224793  0.00356072
15.86  -2.48145e-05  -0.000393558  -0.000424843  -0.00673801  0.000223806  0.00354957
15.88  -2.46051e-05  -0.000390729  -0.000422911  -0.00671583  0.000222823  0.00353843
15.9  -2.43975e-05  -0.000387921  -0.000420987  -0.00669369  0.000221843  0.0035273
15.92  -2.41917e-05  -0.000385131  -0.00041907  -0.0066716  0.000220866  0.00351619
15.94  -2.39875e-05  -0.000382361  -0.00041716  -0.00664954  0.000219893  0.0035051
15.96  -2.37851e-05  -0.00037961  -0.000415258  -0.00662752  0.000218923  0.00349402
15.98  -2.35843e-05  -0.000376878  -0.000413363  -0.00660554  0.000217957  0.00348295
16  -2.33853e-05  -0.000374164  -0.000411475  -0.0065836  0.000216994  0.0034719
16.02  -2.31879e-05  -0.00037147  -0.000409595  -0.00656171  0.000216034  0.00346087
16.04  -2.29921e-05  -0.000368794  -0.000407721  -0.00653985  0.000215078  0.00344985
16.06  -2.27981e-05  -0.000366137  -0.000405855  -0.00651803  0.000214125  0.00343884
16.08  -2.26056e-05  -0.000363498  -0.000403996  -0.00649626  0.000213175  0.00342785
16.1  -2.24147e-05  -0.000360877  -0.000402144  -0.00647452  0.000212229  0.00341688
16.12  -2.22255e-05  -0.000358275  -0.000400299  -0.00645283  0.000211286  0.00340592
16.14  -2.20378e-05  -0.00035569  -0.000398462  -0.00643117  0.000210346  0.00339498
16.16  -2.18517e-05  -0.000353124  -0.000396631  -0.00640956  0.000209409  0.00338405
16.18  -2.16672e-05  -0.000350575  -0.000394808  -0.00638799  0.000208476  0.00337314
16.2  -2.14842e-05  -0.000348044  -0.000392991  -0.00636646  0.000207546  0.00336225
16.22  -2.13028e-05  -0.000345531  -0.000391182  -0.00634497  0.00020662  0.00335137
16.24  -2.11229e-05  -0.000343036  -0.000389379  -0.00632352  0.000205696  0.00334051
16.26  -2.09445e-05  -0.000340557  -0.000387584  -0.00630211  0.000204776  0.00332966
16.28  -2.07676e-05  -0.000338097  -0.000385795  -0.00628074  0.00020386  0.00331883
16.3  -2.05922e-05  -0.000335653  -0.000384013  -0.00625942  0.000202946  0.00330802
16.32  -2.04183e-05  -0.000333226  -0.000382239  -0.00623814  0.000202036  0.00329723
16.34  -2.02458e-05  -0.000330817  -0.000380471  -0.00621689  0.000201129  0.00328645
16.36  -2.00748e-05  -0.000328424  -0.00037871  -0.00619569  0.000200225  0.00327568
16.38  -1.99053e-05  -0.000326048  -0.000376956  -0.00617454  0.000199325  0.00326494
16.4  -1.97371e-05  -0.000323689  -0.000375208  -0.00615342  0.000198427  0.00325421
16.42  -1.95704e-05  -0.000321346  -0.000373468  -0.00613234  0.000197533  0.0032435
16.44  -1.94051e-05  -0.00031902  -0.000371734  -0.00611131  0.000196642  0.0032328
16.46  -1.92412e-05  -0.00031671  -0.000370007  -0.00609032  0.000195755  0.00322212
16.48  -1.90787e-05  -0.000314417  -0.000368287  -0.00606937  0.00019487  0.00321146
16.5  -1.89175e-05  -0.000312139  -0.000366574  -0.00604847  0.000193989  0.00320082
16.52  -1.87578e-05  -0.000309878  -0.000364867  -0.0060276  0.000193111  0.00319019
16.54  -1.85993e-05  -0.000307633  -0.000363167  -0.00600678  0.000192236  0.00317958
16.56  -1.84422e-05  -0.000305403  -0.000361473  -0.005986  0.000191364  0.00316899
16.58  -1.82865e-05  -0.00030319  -0.000359787  -0.00596526  0.000190495  0.00315842
16.6  -1.8132e-05  -0.000300992  -0.000358106  -0.00594457  0.00018963  0.00314786
16.62  -1.79789e-05  -0.000298809  -0.000356433  -0.00592391  0.000188768  0.00313732
16.64  -1.78271e-05  -0.000296642  -0.000354766  -0.0059033  0.000187909  0.0031268
16.66  -1.76765e-05  -0.000294491  -0.000353105  -0.00588274  0.000187053  0.0031163
16.68  -1.75273e-05  -0.000292355  -0.000351451  -0.00586221  0.0001862  0.00310581
16.7  -1.73793e-05  -0.000290233  -0.000349804  -0.00584173  0.00018535  0.00309534
16.72  -1.72325e-05  -0.000288128  -0.000348163  -0.00582129  0.000184503  0.00308489
16.74  -1.7087e-05  -0.000286037  -0.000346529  -0.00580089  0.00018366  0.00307446
16.76  -1.69428e-05  -0.000283961  -0.000344901  -0.00578054  0.000182819  0.00306405
16.78  -1.67997e-05  -0.000281899  -0.000343279  -0.00576023  0.000181982  0.00305365
16.8  -1.66579e-05  -0.000279853  -0.000341664  -0.00573996  0.000181148  0.00304328
16.82  -1.65173e-05  -0.000277821  -0.000340056  -0.00571974  0.000180316  0.00303292
16.84  -1.63779e-05  -0.000275803  -0.000338453  -0.00569955  0.000179488  0.00302258
16.86  -1.62397e-05  -0.000273801  -0.000336857  -0.00567941  0.000178663  0.00301226
16.88  -1.61026e-05  -0.000271812  -0.000335268  -0.00565932  0.000177841  0.00300196
16.9  -1.59667e-05  -0.000269838  -0.000333684  -0.00563927  0.000177022  0.00299167
16.92  -1.5832e-05  -0.000267877  -0.000332107  -0.00561926  0.000176206  0.00298141
16.94  -1.56984e-05  -0.000265931  -0.000330537  -0.00559929  0.000175393  0.00297116
16.96  -1.5566e-05  -0.000263999  -0.000328972  -0.00557937  0.000174583  0.00296093
16.98  -1.54347e-05  -0.000262081  -0.000327414  -0.00555949  0.000173776  0.00295072
17  -1.53045e-05  -0.000260177  -0.000325862  -0.00553965  0.000172972  0.00294053
17.02  -1.51754e-05  -0.000258286  -0.000324316  -0.00551986  0.000172171  0.00293036
17.04  -1.50475e-05  -0.000256409  -0.000322777  -0.00550011  0.000171374  0.00292021
17.06  -1.49206e-05  -0.000254545  -0.000321243  -0.00548041  0.000170579  0.00291007
17.08  -1.47948e-05  -0.000252695  -0.000319716  -0.00546074  0.000169787  0.00289996
17.1  -1.46701e-05  -0.000250859  -0.000318195  -0.00544113  0.000168998  0.00288986
17.12  -1.45465e-05  -0.000249035  -0.000316679  -0.00542155  0.000168212  0.00287979
17.14  -1.44239e-05  -0.000247225  -0.00031517  -0.00540202  0.000167429  0.00286973
17.16  -1.43023e-05  -0.000245428  -0.000313667  -0.00538253  0.000166649  0.00285969
17.18  -1.41818e-05  -0.000243644  -0.00031217  -0.00536309  0.000165871  0.00284967
17.2  -1.40624e-05  -0.000241873  -0.00031068  -0.00534369  0.000165097  0.00283967
17.22  -1.39439e-05  -0.000240115  -0.000309195  -0.00532433  0.000164326  0.00282969
17.24  -1.38265e-05  -0.000238369  -0.000307716  -0.00530502  0.000163558  0.00281973
17.26  -1.37101e-05  -0.000236636  -0.000306243  -0.00528575  0.000162792  0.00280979
17.28  -1.35947e-05  -0.000234916  -0.000304776  -0.00526652  0.000162029  0.00279987
17.3  -1.34803e-05  -0.000233209  -0.000303315  -0.00524734  0.00016127  0.00278997
17.32  -1.33668e-05  -0.000231513  -0.000301859  -0.00522821  0.000160513  0.00278009
17.34  -1.32544e-05  -0.00022983  -0.00030041  -0.00520911  0.000159759  0.00277022
17.36  -1.31429e-05  -0.00022816  -0.000298967  -0.00519006  0.000159008  0.00276038
17.38  -1.30323e-05  -0.000226502  -0.000297529  -0.00517106  0.00015826  0.00275056
17.4  -1.29227e-05  -0.000224855  -0.000296097  -0.00515209  0.000157515  0.00274075
17.42  -1.28141e-05  -0.000223221  -0.000294671  -0.00513318  0.000156772  0.00273097
17.44  -1.27064e-05  -0.000221599  -0.000293251  -0.0051143  0.000156033  0.00272121
17.46  -1.25996e-05  -0.000219988  -0.000291837  -0.00509547  0.000155296  0.00271146
17.48  -1.24937e-05  -0.00021839  -0.000290428  -0.00507669  0.000154562  0.00270174
17.5  -1.23887e-05  -0.000216803  -0.000289025  -0.00505795  0.000153831  0.00269204
17.52  -1.22847e-05  -0.000215228  -0.000287628  -0.00503925  0.000153102  0.00268235
17.54  -1.21815e-05  -0.000213664  -0.000286237  -0.00502059  0.000152377  0.00267269
17.56  -1.20793e-05  -0.000212112  -0.000284851  -0.00500199  0.000151654  0.00266305
17.58  -1.19779e-05  -0.000210571  -0.000283471  -0.00498342  0.000150934  0.00265342
17.6  -1.18774e-05  -0.000209042  -0.000282096  -0.0049649  0.000150217  0.00264382
17.62  -1.17777e-05  -0.000207524  -0.000280728  -0.00494642  0.000149503  0.00263424
17.64  -1.1679e-05  -0.000206017  -0.000279364  -0.00492799  0.000148791  0.00262467
17.66  -1.1581e-05  -0.000204521  -0.000278007  -0.0049096  0.000148082  0.00261513
17.68  -1.1484e-05  -0.000203036  -0.000276655  -0.00489125  0.000147376  0.00260561
17.7  -1.13877e-05  -0.000201562  -0.000275308  -0.00487295  0.000146673  0.00259611
17.72  -1.12923e-05  -0.000200099  -0.000273967  -0.0048547  0.000145972  0.00258663
17.74  -1.11977e-05  -0.000198647  -0.000272632  -0.00483649  0.000145274  0.00257716
17.76  -1.11039e-05  -0.000197206  -0.000271302  -0.00481832  0.000144579  0.00256772
17.78  -1.1011e-05  -0.000195775  -0.000269977  -0.00480019  0.000143887  0.0025583
17.8  -1.09188e-05  -0.000194355  -0.000268658  -0.00478211  0.000143197  0.0025489
17.82  -1.08275e-05  -0.000192945  -0.000267344  -0.00476408  0.00014251  0.00253953
17.84  -1.07369e-05  -0.000191546  -0.000266036  -0.00474609  0.000141826  0.00253017
17.86  -1.06471e-05  -0.000190158  -0.000264733  -0.00472814  0.000141144  0.00252083
17.88  -1.05581e-05  -0.000188779  -0.000263436  -0.00471024  0.000140465  0.00251151
17.9  -1.04699e-05  -0.000187411  -0.000262144  -0.00469238  0.000139789  0.00250221
17.92  -1.03824e-05  -0.000186053  -0.000260857  -0.00467456  0.000139115  0.00249294
17.94  -1.02957e-05  -0.000184705  -0.000259576  -0.00465679  0.000138444  0.00248368
17.96  -1.02097e-05  -0.000183367  -0.0002583  -0.00463907  0.000137776  0.00247445
17.98  -1.01245e-05  -0.000182039  -0.000257029  -0.00462139  0.00013711  0.00246523
18  -1.004e-05  -0.000180721  -0.000255764  -0.00460375  0.000136447  0.00245604
18.02  -9.9563e-06  -0.000179413  -0.000254504  -0.00458616  0.000135786  0.00244687
18.04  -9.87328e-06  -0.000178114  -0.000253249  -0.00456861  0.000135128  0.00243772
18.06  -9.79099e-06  -0.000176825  -0.000251999  -0.0045511  0.000134473  0.00242859
18.08  -9.7094e-06  -0.000175546  -0.000250755  -0.00453364  0.000133821  0.00241948
18.1  -9.62853e-06  -0.000174276  -0.000249515  -0.00451623  0.000133171  0.00241039
18.12  -9.54835e-06  -0.000173016  -0.000248281  -0.00449885  0.000132523  0.00240132
18.14  -9.46888e-06  -0.000171765  -0.000247052  -0.00448153  0.000131878  0.00239227
18.16  -9.39009e-06  -0.000170524  -0.000245828  -0.00446424  0.000131236  0.00238325
18.18  -9.31199e-06  -0.000169292  -0.00024461  -0.004447  0.000130596  0.00237424
18.2  -9.23456e-06  -0.000168069  -0.000243396  -0.00442981  0.000129959  0.00236526
18.22  -9.15781e-06  -0.000166855  -0.000242187  -0.00441266  0.000129324  0.00235629
18.24  -9.08173e-06  -0.000165651  -0.000240984  -0.00439555  0.000128692  0.00234735
18.26  -9.0063e-06  -0.000164455  -0.000239786  -0.00437849  0.000128063  0.00233843
18.28  -8.93153e-06  -0.000163268  -0.000238592  -0.00436147  0.000127436  0.00232953
18.3  -8.85742e-06  -0.000162091  -0.000237404  -0.00434449  0.000126811  0.00232065
18.32  -8.78394e-06  -0.000160922  -0.000236221  -0.00432756  0.000126189  0.00231179
18.34  -8.71111e-06  -0.000159762  -0.000235042  -0.00431068  0.00012557  0.00230295
18.36  -8.63891e-06  -0.00015861  -0.000233869  -0.00429383  0.000124953  0.00229414
18.38  -8.56733e-06  -0.000157468  -0.000232701  -0.00427704  0.000124339  0.00228534
18.4  -8.49638e-06  -0.000156333  -0.000231537  -0.00426028  0.000123727  0.00227657
18.42  -8.42605e-06  -0.000155208  -0.000230379  -0.00424357  0.000123117  0.00226782
18.44  -8.35633e-06  -0.000154091  -0.000229225  -0.00422691  0.00012251  0.00225908
18.46  -8.28721e-06  -0.000152982  -0.000228076  -0.00421029  0.000121905  0.00225037
18.48  -8.2187e-06  -0.000151882  -0.000226932  -0.00419371  0.000121303  0.00224169
18.5  -8.15078e-06  -0.000150789  -0.000225793  -0.00417717  0.000120704  0.00223302
18.52  -8.08345e-06  -0.000149706  -0.000224659  -0.00416068  0.000120106  0.00222437
18.54  -8.01671e-06  -0.00014863  -0.00022353  -0.00414424  0.000119512  0.00221575
18.56  -7.95055e-06  -0.000147562  -0.000222405  -0.00412784  0.000118919  0.00220714
18.58  -7.88497e-06  -0.000146503  -0.000221285  -0.00411148  0.000118329  0.00219856
18.6  -7.81995e-06  -0.000145451  -0.00022017  -0.00409516  0.000117742  0.00219
18.62  -7.75551e-06  -0.000144408  -0.00021906  -0.00407889  0.000117157  0.00218146
18.64  -7.69162e-06  -0.000143372  -0.000217954  -0.00406267  0.000116574  0.00217294
18.66  -7.62829e-06  -0.000142344  -0.000216854  -0.00404649  0.000115994  0.00216444
18.68  -7.56551e-06  -0.000141324  -0.000215757  -0.00403035  0.000115416  0.00215596
18.7  -7.50328e-06  -0.000140311  -0.000214666  -0.00401425  0.00011484  0.00214751
18.72  -7.44159e-06  -0.000139306  -0.000213579  -0.0039982  0.000114267  0.00213907
18.74  -7.38043e-06  -0.000138309  -0.000212497  -0.0039822  0.000113696  0.00213066
18.76  -7.31981e-06  -0.00013732  -0.00021142  -0.00396623  0.000113127  0.00212227
18.78  -7.25972e-06  -0.000136337  -0.000210347  -0.00395031  0.000112561  0.0021139
18.8  -7.20015e-06  -0.000135363  -0.000209279  -0.00393444  0.000111997  0.00210555
18.82  -7.1411e-06  -0.000134395  -0.000208215  -0.00391861  0.000111436  0.00209723
18.84  -7.08256e-06  -0.000133435  -0.000207156  -0.00390282  0.000110877  0.00208892
18.86  -7.02453e-06  -0.000132483  -0.000206101  -0.00388707  0.00011032  0.00208064
18.88  -6.96701e-06  -0.000131537  -0.000205051  -0.00387137  0.000109766  0.00207237
18.9  -6.90998e-06  -0.000130599  -0.000204006  -0.00385571  0.000109213  0.00206413
18.92  -6.85346e-06  -0.000129667  -0.000202965  -0.0038401  0.000108663  0.00205591
18.94  -6.79742e-06  -0.000128743  -0.000201929  -0.00382453  0.000108116  0.00204771
18.96  -6.74188e-06  -0.000127826  -0.000200897  -0.003809  0.00010757  0.00203953
18.98  -6.68681e-06  -0.000126916  -0.000199869  -0.00379352  0.000107027  0.00203138
19  -6.63223e-06  -0.000126012  -0.000198846  -0.00377808  0.000106487  0.00202324
19.02  -6.57812e-06  -0.000125116  -0.000197828  -0.00376269  0.000105948  0.00201513
19.04  -6.52448e-06  -0.000124226  -0.000196814  -0.00374733  0.000105412  0.00200704
19.06  -6.47131e-06  -0.000123343  -0.000195804  -0.00373202  0.000104878  0.00199897
19.08  -6.4186e-06  -0.000122467  -0.000194799  -0.00371676  0.000104346  0.00199092
19.1  -6.36635e-06  -0.000121597  -0.000193798  -0.00370153  0.000103816  0.00198289
19.12  -6.31455e-06  -0.000120734  -0.000192801  -0.00368635  0.000103289  0.00197489
19.14  -6.26321e-06  -0.000119878  -0.000191809  -0.00367122  0.000102764  0.0019669
19.16  -6.21231e-06  -0.000119028  -0.000190821  -0.00365613  0.000102241  0.00195894
19.18  -6.16185e-06  -0.000118184  -0.000189837  -0.00364108  0.00010172  0.001951
19.2  -6.11183e-06  -0.000117347  -0.000188858  -0.00362607  0.000101202  0.00194308
19.22  -6.06225e-06  -0.000116516  -0.000187883  -0.00361111  0.000100686  0.00193518
19.24  -6.0131e-06  -0.000115692  -0.000186912  -0.00359618  0.000100171  0.0019273
19.26  -5.96437e-06  -0.000114874  -0.000185945  -0.00358131  9.96595e-05  0.00191944
19.28  -5.91607e-06  -0.000114062  -0.000184983  -0.00356647  9.91497e-05  0.00191161
19.3  -5.86818e-06  -0.000113256  -0.000184025  -0.00355168  9.86421e-05  0.00190379
19.32  -5.82072e-06  -0.000112456  -0.000183071  -0.00353693  9.81367e-05  0.001896
19.34  -5.77366e-06  -0.000111663  -0.000182121  -0.00352223  9.76334e-05  0.00188823
19.36  -5.72701e-06  -0.000110875  -0.000181176  -0.00350757  9.71323e-05  0.00188048
19.38  -5.68077e-06  -0.000110093  -0.000180235  -0.00349295  9.66333e-05  0.00187275
19.4  -5.63493e-06  -0.000109318  -0.000179297  -0.00347837  9.61364e-05  0.00186505
19.42  -5.58949e-06  -0.000108548  -0.000178364  -0.00346384  9.56417e-05  0.00185736
19.44  -5.54444e-06  -0.000107784  -0.000177435  -0.00344935  9.51491e-05  0.0018497
19.46  -5.49978e-06  -0.000107026  -0.000176511  -0.0034349  9.46585e-05  0.00184206
19.48  -5.45551e-06  -0.000106273  -0.00017559  -0.00342049  9.41701e-05  0.00183443
19.5  -5.41162e-06  -0.000105527  -0.000174673  -0.00340613  9.36838e-05  0.00182683
19.52  -5.36811e-06  -0.000104786  -0.000173761  -0.00339181  9.31996e-05  0.00181926
19.54  -5.32498e-06  -0.00010405  -0.000172852  -0.00337753  9.27175e-05  0.0018117
19.56  -5.28222e-06  -0.00010332  -0.000171948  -0.00336329  9.22374e-05  0.00180416
19.58  -5.23984e-06  -0.000102596  -0.000171047  -0.0033491  9.17594e-05  0.00179665
19.6  -5.19782e-06  -0.000101877  -0.000170151  -0.00333495  9.12835e-05  0.00178916
19.62  -5.15616e-06  -0.000101164  -0.000169258  -0.00332084  9.08096e-05  0.00178168
19.64  -5.11486e-06  -0.000100456  -0.00016837  -0.00330678  9.03378e-05  0.00177423
19.66  -5.07392e-06  -9.97534e-05  -0.000167485  -0.00329275  8.9868e-05  0.0017668
19.68  -5.03334e-06  -9.90561e-05  -0.000166604  -0.00327877  8.94003e-05  0.0017594
19.7  -4.9931e-06  -9.83642e-05  -0.000165728  -0.00326483  8.89345e-05  0.00175201
19.72  -4.95322e-06  -9.76774e-05  -0.000164855  -0.00325094  8.84709e-05  0.00174465
19.74  -4.91367e-06  -9.69959e-05  -0.000163986  -0.00323708  8.80092e-05  0.0017373
19.76  -4.87447e-06  -9.63196e-05  -0.000163121  -0.00322327  8.75495e-05  0.00172998
19.78  -4.83561e-06  -9.56484e-05  -0.00016226  -0.0032095  8.70919e-05  0.00172268
19.8  -4.79708e-06  -9.49822e-05  -0.000161403  -0.00319577  8.66362e-05  0.0017154
19.82  -4.75889e-06  -9.43212e-05  -0.000160549  -0.00318209  8.61826e-05  0.00170814
19.84  -4.72102e-06  -9.36651e-05  -0.0001597  -0.00316844  8.57309e-05  0.0017009
19.86  -4.68348e-06  -9.3014e-05  -0.000158854  -0.00315484  8.52812e-05  0.00169368
19.88  -4.64627e-06  -9.23678e-05  -0.000158012  -0.00314128  8.48334e-05  0.00168649
19.9  -4.60937e-06  -9.17265e-05  -0.000157174  -0.00312776  8.43877e-05  0.00167931
19.92  -4.57279e-06  -9.109e-05  -0.00015634  -0.00311428  8.39439e-05  0.00167216
19.94  -4.53653e-06  -9.04584e-05  -0.000155509  -0.00310085  8.3502e-05  0.00166503
19.96  -4.50058e-06  -8.98315e-05  -0.000154682  -0.00308745  8.30621e-05  0.00165792
19.98  -4.46494e-06  -8.92094e-05  -0.000153859  -0.0030741  8.26241e-05  0.00165083


==> acta/backflow/backflow_functions_Cdimer33_pf.dat <==
# distance, f_e-n, d*f_e-n, like electrons f_e-e, d*f_e-e, unlike spin electrons f_e-e, d*f_e-e
0  -0.00300935  -0  0.00347398  0  -0.0585585  -0
0.02  -0.00306769  -6.13539e-05  0.00320221  6.40441e-05  -0.0584288  -0.00116858
0.04  -0.00322098  -0.000128839  0.00243282  9.73129e-05  -0.058038  -0.00232152
0.06  -0.00341107  -0.000204664  0.00129189  7.75135e-05  -0.0573827  -0.00344296
0.08  -0.00356206  -0.000284965  -4.56657e-05  -3.65325e-06  -0.0564629  -0.00451703
0.1  -0.00360388  -0.000360388  -0.00139661  -0.000139661  -0.055288  -0.0055288
0.12  -0.00349257  -0.000419109  -0.00260676  -0.000312811  -0.0538809  -0.00646571
0.14  -0.00322149  -0.000451009  -0.00357547  -0.000500566  -0.0522795  -0.00731913
0.16  -0.00282098  -0.000451358  -0.00426298  -0.000682077  -0.0505338  -0.00808541
0.18  -0.00234849  -0.000422729  -0.00468251  -0.000842852  -0.0487005  -0.00876609
0.2  -0.00187359  -0.000374718  -0.00488291  -0.000976583  -0.0468364  -0.00936728
0.22  -0.00146289  -0.000321837  -0.0049289  -0.00108436  -0.044992  -0.00989825
0.24  -0.00116864  -0.000280475  -0.00488434  -0.00117224  -0.0432077  -0.0103698
0.26  -0.00102272  -0.000265906  -0.00480156  -0.00124841  -0.0415112  -0.0107929
0.28  -0.00103583  -0.000290034  -0.00471677  -0.0013207  -0.039918  -0.0111771
0.3  -0.00120061  -0.000360184  -0.00465043  -0.00139513  -0.0384335  -0.01153
0.32  -0.0014966  -0.000478913  -0.00461025  -0.00147528  -0.0370548  -0.0118575
0.34  -0.00189578  -0.000644565  -0.0045953  -0.0015624  -0.0357739  -0.0121631
0.36  -0.00236741  -0.000852268  -0.00459983  -0.00165594  -0.03458  -0.0124488
0.38  -0.00288175  -0.00109506  -0.00461619  -0.00175415  -0.0334615  -0.0127154
0.4  -0.00341247  -0.00136499  -0.00463688  -0.00185475  -0.0324069  -0.0129628
0.42  -0.00393797  -0.00165395  -0.00465565  -0.00195537  -0.0314062  -0.0131906
0.44  -0.00444179  -0.00195439  -0.00466801  -0.00205392  -0.0304508  -0.0133983
0.46  -0.00491241  -0.00225971  -0.00467124  -0.00214877  -0.0295336  -0.0135855
0.48  -0.0053427  -0.0025645  -0.00466427  -0.00223885  -0.0286494  -0.0137517
0.5  -0.00572916  -0.00286458  -0.00464731  -0.00232365  -0.0277942  -0.0138971
0.52  -0.00607109  -0.00315696  -0.00462151  -0.00240319  -0.0269648  -0.0140217
0.54  -0.00636987  -0.00343973  -0.00458867  -0.00247788  -0.0261593  -0.014126
0.56  -0.0066283  -0.00371185  -0.0045509  -0.00254851  -0.025376  -0.0142106
0.58  -0.00685001  -0.00397301  -0.00451041  -0.00261604  -0.0246139  -0.0142761
0.6  -0.00703906  -0.00422344  -0.00446933  -0.0026816  -0.0238723  -0.0143234
0.62  -0.00719963  -0.00446377  -0.00442957  -0.00274633  -0.0231506  -0.0143534
0.64  -0.00733574  -0.00469487  -0.00439276  -0.00281137  -0.0224483  -0.0143669
0.66  -0.00745119  -0.00491778  -0.00436021  -0.00287774  -0.0217652  -0.014365
0.68  -0.00754939  -0.00513359  -0.00433285  -0.00294634  -0.0211008  -0.0143485
0.7  -0.00763339  -0.00534337  -0.00431132  -0.00301792  -0.0204549  -0.0143185
0.72  -0.00770581  -0.00554819  -0.00429591  -0.00309305  -0.0198274  -0.0142757
0.74  -0.0077689  -0.00574899  -0.00428666  -0.00317213  -0.0192178  -0.0142212
0.76  -0.00782455  -0.00594665  -0.00428334  -0.00325534  -0.0186261  -0.0141558
0.78  -0.00787429  -0.00614195  -0.00428556  -0.00334274  -0.0180518  -0.0140804
0.8  -0.00791942  -0.00633554  -0.00429273  -0.00343419  -0.0174949  -0.0139959
0.82  -0.00796096  -0.00652799  -0.00430418  -0.00352943  -0.016955  -0.0139031
0.84  -0.00799971  -0.00671976  -0.00431912  -0.00362806  -0.0164318  -0.0138027
0.86  -0.00803632  -0.00691124  -0.00433674  -0.0037296  -0.015925  -0.0136955
0.88  -0.00807129  -0.00710273  -0.00435621  -0.00383346  -0.0154344  -0.0135823
0.9  -0.00810498  -0.00729448  -0.00437667  -0.003939  -0.0149597  -0.0134637
0.92  -0.00813769  -0.00748667  -0.00439732  -0.00404554  -0.0145004  -0.0133404
0.94  -0.00816961  -0.00767944  -0.00441739  -0.00415234  -0.0140564  -0.013213
0.96  -0.0082009  -0.00787286  -0.00443614  -0.0042587  -0.0136272  -0.0130821
0.98  -0.00823165  -0.00806702  -0.00445293  -0.00436387  -0.0132126  -0.0129483
1  -0.00826193  -0.00826193  -0.00446716  -0.00446716  -0.0128121  -0.0128121
1.02  -0.00829177  -0.0084576  -0.00447831  -0.00456787  -0.0124254  -0.0126739
1.04  -0.00832118  -0.00865403  -0.00448593  -0.00466537  -0.0120521  -0.0125342
1.06  -0.00835017  -0.00885118  -0.00448966  -0.00475904  -0.011692  -0.0123935
1.08  -0.00837872  -0.00904902  -0.00448919  -0.00484832  -0.0113445  -0.0122521
1.1  -0.00840679  -0.00924747  -0.00448429  -0.00493272  -0.0110095  -0.0121104
1.12  -0.00843437  -0.0094465  -0.00447481  -0.00501179  -0.0106864  -0.0119687
1.14  -0.00846141  -0.00964601  -0.00446064  -0.00508513  -0.0103749  -0.0118274
1.16  -0.00848787  -0.00984593  -0.00444174  -0.00515242  -0.0100748  -0.0116867
1.18  -0.00851371  -0.0100462  -0.00441812  -0.00521339  -0.00978554  -0.0115469
1.2  -0.00853887  -0.0102466  -0.00438984  -0.00526781  -0.00950687  -0.0114082
1.22  -0.00856333  -0.0104473  -0.00435699  -0.00531552  -0.00923843  -0.0112709
1.24  -0.00858702  -0.0106479  -0.00431971  -0.00535644  -0.00897987  -0.011135
1.26  -0.00860991  -0.0108485  -0.00427817  -0.00539049  -0.00873085  -0.0110009
1.28  -0.00863194  -0.0110489  -0.00423256  -0.00541767  -0.00849105  -0.0108685
1.3  -0.00865307  -0.011249  -0.0041831  -0.00543803  -0.00826013  -0.0107382
1.32  -0.00867326  -0.0114487  -0.00413003  -0.00545164  -0.00803776  -0.0106098
1.34  -0.00869247  -0.0116479  -0.0040736  -0.00545862  -0.00782365  -0.0104837
1.36  -0.00871065  -0.0118465  -0.00401406  -0.00545913  -0.00761747  -0.0103598
1.38  -0.00872777  -0.0120443  -0.0039517  -0.00545334  -0.00741892  -0.0102381
1.4  -0.0087438  -0.0122413  -0.00388677  -0.00544148  -0.00722771  -0.0101188
1.42  -0.00875869  -0.0124373  -0.00381955  -0.00542376  -0.00704355  -0.0100018
1.44  -0.00877242  -0.0126323  -0.00375032  -0.00540046  -0.00686617  -0.00988728
1.46  -0.00878497  -0.0128261  -0.00367934  -0.00537184  -0.00669527  -0.0097751
1.48  -0.00879629  -0.0130185  -0.00360689  -0.00533819  -0.00653061  -0.00966531
1.5  -0.00880638  -0.0132096  -0.00353321  -0.00529981  -0.00637193  -0.00955789
1.52  -0.00881522  -0.0133991  -0.00345856  -0.00525701  -0.00621897  -0.00945283
1.54  -0.00882277  -0.0135871  -0.00338318  -0.00521009  -0.00607149  -0.0093501
1.56  -0.00882904  -0.0137733  -0.0033073  -0.00515938  -0.00592927  -0.00924966
1.58  -0.008834  -0.0139577  -0.00323114  -0.0051052  -0.00579208  -0.00915149
1.6  -0.00883766  -0.0141403  -0.00315492  -0.00504787  -0.0056597  -0.00905553
1.62  -0.00883999  -0.0143208  -0.00307882  -0.0049877  -0.00553194  -0.00896174
1.64  -0.00884101  -0.0144993  -0.00300305  -0.004925  -0.00540858  -0.00887007
1.66  -0.0088407  -0.0146756  -0.00292777  -0.0048601  -0.00528944  -0.00878046
1.68  -0.00883908  -0.0148496  -0.00285314  -0.00479328  -0.00517433  -0.00869288
1.7  -0.00883613  -0.0150214  -0.00277932  -0.00472485  -0.00506309  -0.00860726
1.72  -0.00883187  -0.0151908  -0.00270645  -0.0046551  -0.00495555  -0.00852354
1.74  -0.0088263  -0.0153578  -0.00263466  -0.0045843  -0.00485154  -0.00844168
1.76  -0.00881944  -0.0155222  -0.00256405  -0.00451273  -0.00475092  -0.00836161
1.78  -0.0088113  -0.0156841  -0.00249475  -0.00444065  -0.00465353  -0.00828329
1.8  -0.00880188  -0.0158434  -0.00242684  -0.00436831  -0.00455925  -0.00820666
1.82  -0.00879121  -0.016  -0.00236041  -0.00429594  -0.00446795  -0.00813167
1.84  -0.0087793  -0.0161539  -0.00229553  -0.00422378  -0.00437949  -0.00805826
1.86  -0.00876616  -0.0163051  -0.00223228  -0.00415204  -0.00429376  -0.0079864
1.88  -0.00875183  -0.0164534  -0.00217071  -0.00408094  -0.00421065  -0.00791603
1.9  -0.00873631  -0.016599  -0.00211087  -0.00401066  -0.00413005  -0.0078471
1.92  -0.00871964  -0.0167417  -0.00205281  -0.00394139  -0.00405186  -0.00777958
1.94  -0.00870182  -0.0168815  -0.00199655  -0.00387331  -0.00397599  -0.00771341
1.96  -0.0086829  -0.0170185  -0.00194213  -0.00380658  -0.00390233  -0.00764857
1.98  -0.00866289  -0.0171525  -0.00188957  -0.00374136  -0.00383081  -0.007585
2  -0.00864181  -0.0172836  -0.00183889  -0.00367778  -0.00376134  -0.00752267
2.02  -0.0086197  -0.0174118  -0.00179009  -0.00361597  -0.00369384  -0.00746155
2.04  -0.00859658  -0.017537  -0.00174317  -0.00355607  -0.00362824  -0.0074016
2.06  -0.00857248  -0.0176593  -0.00169815  -0.00349819  -0.00356446  -0.00734279
2.08  -0.00854742  -0.0177786  -0.00165501  -0.00344243  -0.00350244  -0.00728508
2.1  -0.00852143  -0.017895  -0.00161375  -0.00338888  -0.00344212  -0.00722845
2.12  -0.00849454  -0.0180084  -0.00157436  -0.00333764  -0.00338343  -0.00717287
2.14  -0.00846678  -0.0181189  -0.00153682  -0.00328879  -0.00332631  -0.0071183
2.16  -0.00843818  -0.0182265  -0.00150111  -0.00324239  -0.0032707  -0.00706472
2.18  -0.00840876  -0.0183311  -0.00146721  -0.00319852  -0.00321656  -0.0070121
2.2  -0.00837856  -0.0184328  -0.0014351  -0.00315723  -0.00316383  -0.00696042
2.22  -0.0083476  -0.0185317  -0.00140476  -0.00311857  -0.00311246  -0.00690966
2.24  -0.0083159  -0.0186276  -0.00137616  -0.00308259  -0.0030624  -0.00685978
2.26  -0.00828351  -0.0187207  -0.00134926  -0.00304933  -0.00301361  -0.00681076
2.28  -0.00825044  -0.018811  -0.00132404  -0.00301882  -0.00296604  -0.00676258
2.3  -0.00821672  -0.0188984  -0.00130047  -0.00299109  -0.00291966  -0.00671522
2.32  -0.00818237  -0.0189831  -0.00127852  -0.00296617  -0.00287442  -0.00666865
2.34  -0.00814744  -0.019065  -0.00125815  -0.00294407  -0.00283028  -0.00662285
2.36  -0.00811194  -0.0191442  -0.00123933  -0.00292481  -0.0027872  -0.0065778
2.38  -0.00807589  -0.0192206  -0.00122202  -0.0029084  -0.00274516  -0.00653348
2.4  -0.00803933  -0.0192944  -0.00120619  -0.00289485  -0.00270411  -0.00648986
2.42  -0.00800227  -0.0193655  -0.0011918  -0.00288416  -0.00266402  -0.00644692
2.44  -0.00796475  -0.019434  -0.00117883  -0.00287634  -0.00262485  -0.00640464
2.46  -0.00792679  -0.0194999  -0.00116722  -0.00287137  -0.00258659  -0.00636301
2.48  -0.0078884  -0.0195632  -0.00115696  -0.00286925  -0.00254919  -0.00632199
2.5  -0.00784962  -0.0196241  -0.00114799  -0.00286998  -0.00251263  -0.00628156
2.52  -0.00781047  -0.0196824  -0.00114029  -0.00287354  -0.00247687  -0.00624172
2.54  -0.00777096  -0.0197382  -0.00113383  -0.00287992  -0.0024419  -0.00620243
2.56  -0.00773112  -0.0197917  -0.00112856  -0.00288911  -0.00240768  -0.00616367
2.58  -0.00769098  -0.0198427  -0.00112445  -0.00290108  -0.0023742  -0.00612543
2.6  -0.00765054  -0.0198914  -0.00112147  -0.00291582  -0.00234141  -0.00608768
2.62  -0.00760983  -0.0199378  -0.00111958  -0.00293331  -0.00230931  -0.0060504
2.64  -0.00756887  -0.0199818  -0.00111876  -0.00295352  -0.00227787  -0.00601358
2.66  -0.00752768  -0.0200236  -0.00111896  -0.00297643  -0.00224706  -0.00597718
2.68  -0.00748628  -0.0200632  -0.00112015  -0.00300201  -0.00221687  -0.0059412
2.7  -0.00744468  -0.0201006  -0.00112231  -0.00303025  -0.00218727  -0.00590562
2.72  -0.0074029  -0.0201359  -0.0011254  -0.0030611  -0.00215824  -0.0058704
2.74  -0.00736096  -0.020169  -0.00112939  -0.00309454  -0.00212976  -0.00583554
2.76  -0.00731888  -0.0202001  -0.00113425  -0.00313054  -0.00210182  -0.00580102
2.78  -0.00727666  -0.0202291  -0.00113995  -0.00316907  -0.00207439  -0.00576681
2.8  -0.00723433  -0.0202561  -0.00114646  -0.00321009  -0.00204746  -0.0057329
2.82  -0.00719189  -0.0202811  -0.00115375  -0.00325358  -0.00202102  -0.00569927
2.84  -0.00714937  -0.0203042  -0.0011618  -0.0032995  -0.00199503  -0.0056659
2.86  -0.00710677  -0.0203254  -0.00117057  -0.00334782  -0.0019695  -0.00563277
2.88  -0.00706412  -0.0203447  -0.00118004  -0.00339851  -0.0019444  -0.00559987
2.9  -0.00702141  -0.0203621  -0.00119018  -0.00345151  -0.00191972  -0.00556718
2.92  -0.00697867  -0.0203777  -0.00120096  -0.00350682  -0.00189544  -0.00553468
2.94  -0.00693591  -0.0203916  -0.00121237  -0.00356437  -0.00187155  -0.00550235
2.96  -0.00689313  -0.0204037  -0.00122437  -0.00362415  -0.00184803  -0.00547018
2.98  -0.00685035  -0.020414  -0.00123695  -0.00368611  -0.00182489  -0.00543816
3  -0.00680758  -0.0204227  -0.00125007  -0.00375021  -0.00180209  -0.00540626
3.02  -0.00676483  -0.0204298  -0.00126371  -0.00381642  -0.00177963  -0.00537447
3.04  -0.0067221  -0.0204352  -0.00127786  -0.0038847  -0.00175749  -0.00534278
3.06  -0.00667942  -0.020439  -0.00129249  -0.00395501  -0.00173568  -0.00531117
3.08  -0.00663678  -0.0204413  -0.00130757  -0.00402731  -0.00171417  -0.00527963
3.1  -0.0065942  -0.020442  -0.00132309  -0.00410157  -0.00169295  -0.00524814
3.12  -0.00655168  -0.0204412  -0.00133902  -0.00417774  -0.00167202  -0.00521669
3.14  -0.00650923  -0.020439  -0.00135535  -0.00425579  -0.00165136  -0.00518527
3.16  -0.00646686  -0.0204353  -0.00137205  -0.00433567  -0.00163097  -0.00515386
3.18  -0.00642457  -0.0204301  -0.00138911  -0.00441736  -0.00161083  -0.00512244
3.2  -0.00638238  -0.0204236  -0.0014065  -0.0045008  -0.00159094  -0.00509102
3.22  -0.0063403  -0.0204158  -0.00142421  -0.00458596  -0.00157129  -0.00505957
3.24  -0.00629831  -0.0204065  -0.00144222  -0.0046728  -0.00155188  -0.00502808
3.26  -0.00625644  -0.020396  -0.00146051  -0.00476128  -0.00153268  -0.00499654
3.28  -0.00621469  -0.0203842  -0.00147907  -0.00485136  -0.0015137  -0.00496494
3.3  -0.00617307  -0.0203711  -0.00149788  -0.004943  -0.00149493  -0.00493327
3.32  -0.00613157  -0.0203568  -0.00151691  -0.00503616  -0.00147636  -0.00490151
3.34  -0.00609021  -0.0203413  -0.00153617  -0.0051308  -0.00145798  -0.00486966
3.36  -0.00604899  -0.0203246  -0.00155562  -0.00522688  -0.00143979  -0.00483771
3.38  -0.00600792  -0.0203068  -0.00157525  -0.00532436  -0.00142179  -0.00480564
3.4  -0.00596699  -0.0202878  -0.00159506  -0.0054232  -0.00140396  -0.00477345
3.42  -0.00592622  -0.0202677  -0.00161502  -0.00552337  -0.00138629  -0.00474112
3.44  -0.00588561  -0.0202465  -0.00163512  -0.00562482  -0.0013688  -0.00470866
3.46  -0.00584516  -0.0202243  -0.00165535  -0.00572751  -0.00135146  -0.00467604
3.48  -0.00580488  -0.020201  -0.00167569  -0.0058314  -0.00133427  -0.00464325
3.5  -0.00576476  -0.0201767  -0.00169613  -0.00593646  -0.00131723  -0.0046103
3.52  -0.00572482  -0.0201514  -0.00171666  -0.00604264  -0.00130033  -0.00457717
3.54  -0.00568506  -0.0201251  -0.00173726  -0.00614991  -0.00128358  -0.00454386
3.56  -0.00564548  -0.0200979  -0.00175793  -0.00625823  -0.00126695  -0.00451035
3.58  -0.00560607  -0.0200697  -0.00177865  -0.00636755  -0.00125046  -0.00447663
3.6  -0.00556686  -0.0200407  -0.0017994  -0.00647784  -0.00123409  -0.00444271
3.62  -0.00552783  -0.0200107  -0.00182018  -0.00658907  -0.00121784  -0.00440857
3.64  -0.00548899  -0.0199799  -0.00184099  -0.00670119  -0.00120171  -0.00437421
3.66  -0.00545035  -0.0199483  -0.00186179  -0.00681416  -0.00118569  -0.00433961
3.68  -0.0054119  -0.0199158  -0.0018826  -0.00692795  -0.00116978  -0.00430478
3.7  -0.00537365  -0.0198825  -0.00190339  -0.00704253  -0.00115397  -0.0042697
3.72  -0.0053356  -0.0198484  -0.00192415  -0.00715784  -0.00113827  -0.00423438
3.74  -0.00529775  -0.0198136  -0.00194488  -0.00727386  -0.00112267  -0.00419879
3.76  -0.00526011  -0.019778  -0.00196557  -0.00739055  -0.00110717  -0.00416294
3.78  -0.00522267  -0.0197417  -0.00198621  -0.00750787  -0.00109175  -0.00412683
3.8  -0.00518543  -0.0197047  -0.00200679  -0.00762579  -0.00107643  -0.00409044
3.82  -0.00514841  -0.0196669  -0.0020273  -0.00774427  -0.0010612  -0.00405377
3.84  -0.0051116  -0.0196285  -0.00204773  -0.00786327  -0.00104605  -0.00401682
3.86  -0.005075  -0.0195895  -0.00206807  -0.00798277  -0.00103098  -0.00397958
3.88  -0.00503861  -0.0195498  -0.00208833  -0.00810272  -0.00101599  -0.00394204
3.9  -0.00500243  -0.0195095  -0.00210848  -0.00822308  -0.00100108  -0.0039042
3.92  -0.00496647  -0.0194686  -0.00212853  -0.00834384  -0.000986242  -0.00386607
3.94  -0.00493073  -0.0194271  -0.00214846  -0.00846495  -0.000971478  -0.00382762
3.96  -0.0048952  -0.019385  -0.00216828  -0.00858638  -0.000956784  -0.00378887
3.98  -0.00485989  -0.0193424  -0.00218796  -0.00870809  -0.00094216  -0.00374979
4  -0.0048248  -0.0192992  -0.00220751  -0.00883006  -0.000927601  -0.00371041
4.02  -0.00478993  -0.0192555  -0.00222693  -0.00895225  -0.000913108  -0.00367069
4.04  -0.00475528  -0.0192113  -0.00224619  -0.00907463  -0.000898677  -0.00363066
4.06  -0.00472085  -0.0191666  -0.00226531  -0.00919716  -0.000884308  -0.00359029
4.08  -0.00468664  -0.0191215  -0.00228427  -0.00931983  -0.000869999  -0.0035496
4.1  -0.00465265  -0.0190759  -0.00230307  -0.00944259  -0.000855748  -0.00350857
4.12  -0.00461888  -0.0190298  -0.0023217  -0.00956542  -0.000841553  -0.0034672
4.14  -0.00458534  -0.0189833  -0.00234016  -0.00968828  -0.000827414  -0.00342549
4.16  -0.00455202  -0.0189364  -0.00235845  -0.00981115  -0.000813329  -0.00338345
4.18  -0.00451892  -0.0188891  -0.00237656  -0.00993401  -0.000799296  -0.00334106
4.2  -0.00448604  -0.0188414  -0.00239448  -0.0100568  -0.000785315  -0.00329832
4.22  -0.00445339  -0.0187933  -0.00241221  -0.0101795  -0.000771385  -0.00325524
4.24  -0.00442096  -0.0187449  -0.00242975  -0.0103022  -0.000757504  -0.00321182
4.26  -0.00438875  -0.0186961  -0.0024471  -0.0104246  -0.000743671  -0.00316804
4.28  -0.00435676  -0.018647  -0.00246425  -0.010547  -0.000729887  -0.00312391
4.3  -0.004325  -0.0185975  -0.00248119  -0.0106691  -0.000716148  -0.00307944
4.32  -0.00429346  -0.0185478  -0.00249793  -0.0107911  -0.000702456  -0.00303461
4.34  -0.00426214  -0.0184977  -0.00251447  -0.0109128  -0.000688808  -0.00298943
4.36  -0.00423105  -0.0184474  -0.00253079  -0.0110342  -0.000675206  -0.0029439
4.38  -0.00420017  -0.0183968  -0.0025469  -0.0111554  -0.000661646  -0.00289801
4.4  -0.00416952  -0.0183459  -0.00256279  -0.0112763  -0.00064813  -0.00285177
4.42  -0.00413909  -0.0182948  -0.00257847  -0.0113968  -0.000634657  -0.00280518
4.44  -0.00410888  -0.0182434  -0.00259392  -0.011517  -0.000621226  -0.00275824
4.46  -0.00407888  -0.0181918  -0.00260915  -0.0116368  -0.000607836  -0.00271095
4.48  -0.00404911  -0.01814  -0.00262416  -0.0117563  -0.000594488  -0.00266331
4.5  -0.00401956  -0.018088  -0.00263895  -0.0118753  -0.000581181  -0.00261531
4.52  -0.00399022  -0.0180358  -0.0026535  -0.0119938  -0.000567914  -0.00256697
4.54  -0.00396111  -0.0179834  -0.00266783  -0.012112  -0.000554687  -0.00251828
4.56  -0.00393221  -0.0179309  -0.00268193  -0.0122296  -0.000541501  -0.00246924
4.58  -0.00390352  -0.0178781  -0.0026958  -0.0123468  -0.000528355  -0.00241986
4.6  -0.00387506  -0.0178253  -0.00270944  -0.0124634  -0.000515248  -0.00237014
4.62  -0.0038468  -0.0177722  -0.00272284  -0.0125795  -0.000502181  -0.00232008
4.64  -0.00381877  -0.0177191  -0.00273602  -0.0126951  -0.000489153  -0.00226967
4.66  -0.00379094  -0.0176658  -0.00274895  -0.0128101  -0.000476166  -0.00221893
4.68  -0.00376333  -0.0176124  -0.00276166  -0.0129246  -0.000463217  -0.00216786
4.7  -0.00373593  -0.0175589  -0.00277413  -0.0130384  -0.000450308  -0.00211645
4.72  -0.00370874  -0.0175052  -0.00278636  -0.0131516  -0.000437439  -0.00206471
4.74  -0.00368176  -0.0174515  -0.00279836  -0.0132642  -0.000424609  -0.00201265
4.76  -0.00365499  -0.0173977  -0.00281013  -0.0133762  -0.000411819  -0.00196026
4.78  -0.00362842  -0.0173439  -0.00282165  -0.0134875  -0.000399069  -0.00190755
4.8  -0.00360207  -0.0172899  -0.00283295  -0.0135982  -0.000386359  -0.00185452
4.82  -0.00357592  -0.0172359  -0.00284401  -0.0137081  -0.000373689  -0.00180118
4.84  -0.00354997  -0.0171819  -0.00285483  -0.0138174  -0.000361059  -0.00174753
4.86  -0.00352423  -0.0171278  -0.00286542  -0.013926  -0.00034847  -0.00169357
4.88  -0.00349869  -0.0170736  -0.00287578  -0.0140338  -0.000335922  -0.0016393
4.9  -0.00347336  -0.0170195  -0.0028859  -0.0141409  -0.000323416  -0.00158474
4.92  -0.00344822  -0.0169653  -0.0028958  -0.0142473  -0.00031095  -0.00152988
4.94  -0.00342329  -0.016911  -0.00290546  -0.014353  -0.000298527  -0.00147472
4.96  -0.00339855  -0.0168568  -0.00291489  -0.0144578  -0.000286145  -0.00141928
4.98  -0.00337401  -0.0168026  -0.00292408  -0.0145619  -0.000273806  -0.00136355
5  -0.00334967  -0.0167483  -0.00293305  -0.0146653  -0.00026151  -0.00130755
5.02  -0.00332552  -0.0166941  -0.0029418  -0.0147678  -0.000249257  -0.00125127
5.04  -0.00330157  -0.0166399  -0.00295031  -0.0148696  -0.000237048  -0.00119472
5.06  -0.00327781  -0.0165857  -0.0029586  -0.0149705  -0.000224882  -0.0011379
5.08  -0.00325424  -0.0165315  -0.00296666  -0.0150706  -0.000212761  -0.00108083
5.1  -0.00323086  -0.0164774  -0.0029745  -0.01517  -0.000200685  -0.00102349
5.12  -0.00320767  -0.0164232  -0.00298212  -0.0152685  -0.000188654  -0.000965908
5.14  -0.00318466  -0.0163692  -0.00298952  -0.0153661  -0.000176669  -0.000908077
5.16  -0.00316185  -0.0163151  -0.0029967  -0.0154629  -0.000164729  -0.000850004
5.18  -0.00313922  -0.0162611  -0.00300365  -0.0155589  -0.000152837  -0.000791696
5.2  -0.00311677  -0.0162072  -0.0030104  -0.0156541  -0.000140992  -0.000733157
5.22  -0.0030945  -0.0161533  -0.00301692  -0.0157483  -0.000129194  -0.000674393
5.24  -0.00307242  -0.0160995  -0.00302324  -0.0158418  -0.000117444  -0.000615408
5.26  -0.00305052  -0.0160457  -0.00302934  -0.0159343  -0.000105743  -0.000556209
5.28  -0.0030288  -0.015992  -0.00303523  -0.016026  -9.40912e-05  -0.000496801
5.3  -0.00300725  -0.0159384  -0.00304092  -0.0161169  -8.24887e-05  -0.00043719
5.32  -0.00298588  -0.0158849  -0.00304639  -0.0162068  -7.09363e-05  -0.000377381
5.34  -0.00296469  -0.0158314  -0.00305166  -0.0162959  -5.94345e-05  -0.00031738
5.36  -0.00294367  -0.015778  -0.00305673  -0.0163841  -4.79838e-05  -0.000257193
5.38  -0.00292282  -0.0157248  -0.00306159  -0.0164714  -3.65847e-05  -0.000196826
5.4  -0.00290214  -0.0156716  -0.00306626  -0.0165578  -2.52377e-05  -0.000136284
5.42  -0.00288163  -0.0156184  -0.00307073  -0.0166433  -1.39434e-05  -7.55731e-05
5.44  -0.00286129  -0.0155654  -0.003075  -0.016728  -2.70217e-06  -1.46998e-05
5.46  -0.00284112  -0.0155125  -0.00307908  -0.0168118  8.48539e-06  4.63303e-05
5.48  -0.00282112  -0.0154597  -0.00308296  -0.0168946  1.96188e-05  0.000107511
5.5  -0.00280127  -0.015407  -0.00308665  -0.0169766  3.06975e-05  0.000168836
5.52  -0.0027816  -0.0153544  -0.00309016  -0.0170577  4.1721e-05  0.0002303
5.54  -0.00276208  -0.0153019  -0.00309348  -0.0171379  5.26889e-05  0.000291896
5.56  -0.00274272  -0.0152495  -0.00309661  -0.0172172  6.36005e-05  0.000353619
5.58  -0.00272353  -0.0151973  -0.00309956  -0.0172956  7.44555e-05  0.000415462
5.6  -0.00270449  -0.0151451  -0.00310233  -0.0173731  8.52532e-05  0.000477418
5.62  -0.00268561  -0.0150931  -0.00310492  -0.0174497  9.59933e-05  0.000539482
5.64  -0.00266688  -0.0150412  -0.00310734  -0.0175254  0.000106675  0.000601648
5.66  -0.00264831  -0.0149894  -0.00310958  -0.0176002  0.000117298  0.000663909
5.68  -0.00262989  -0.0149378  -0.00311165  -0.0176741  0.000127863  0.00072626
5.7  -0.00261162  -0.0148862  -0.00311354  -0.0177472  0.000138367  0.000788693
5.72  -0.0025935  -0.0148348  -0.00311527  -0.0178193  0.000148812  0.000851202
5.74  -0.00257553  -0.0147835  -0.00311683  -0.0178906  0.000159196  0.000913782
5.76  -0.00255771  -0.0147324  -0.00311823  -0.017961  0.000169518  0.000976426
5.78  -0.00254003  -0.0146814  -0.00311946  -0.0180305  0.00017978  0.00103913
5.8  -0.0025225  -0.0146305  -0.00312053  -0.0180991  0.00018998  0.00110188
5.82  -0.00250511  -0.0145798  -0.00312145  -0.0181668  0.000200117  0.00116468
5.84  -0.00248787  -0.0145292  -0.0031222  -0.0182337  0.000210192  0.00122752
5.86  -0.00247077  -0.0144787  -0.0031228  -0.0182996  0.000220203  0.00129039
5.88  -0.0024538  -0.0144284  -0.00312325  -0.0183647  0.000230151  0.00135329
5.9  -0.00243698  -0.0143782  -0.00312355  -0.018429  0.000240035  0.00141621
5.92  -0.00242029  -0.0143281  -0.0031237  -0.0184923  0.000249854  0.00147914
5.94  -0.00240374  -0.0142782  -0.00312371  -0.0185548  0.000259609  0.00154208
5.96  -0.00238732  -0.0142284  -0.00312357  -0.0186165  0.000269299  0.00160502
5.98  -0.00237104  -0.0141788  -0.00312328  -0.0186772  0.000278923  0.00166796
6  -0.00235489  -0.0141293  -0.00312286  -0.0187372  0.000288482  0.00173089
6.02  -0.00233887  -0.01408  -0.0031223  -0.0187962  0.000297974  0.0017938
6.04  -0.00232298  -0.0140308  -0.0031216  -0.0188544  0.000307399  0.00185669
6.06  -0.00230722  -0.0139818  -0.00312076  -0.0189118  0.000316758  0.00191955
6.08  -0.00229159  -0.0139329  -0.00311979  -0.0189683  0.00032605  0.00198238
6.1  -0.00227608  -0.0138841  -0.00311869  -0.019024  0.000335274  0.00204517
6.12  -0.0022607  -0.0138355  -0.00311747  -0.0190789  0.00034443  0.00210791
6.14  -0.00224545  -0.013787  -0.00311611  -0.0191329  0.000353518  0.0021706
6.16  -0.00223031  -0.0137387  -0.00311463  -0.0191861  0.000362538  0.00223323
6.18  -0.0022153  -0.0136906  -0.00311303  -0.0192385  0.000371489  0.0022958
6.2  -0.00220041  -0.0136426  -0.0031113  -0.0192901  0.000380371  0.0023583
6.22  -0.00218564  -0.0135947  -0.00310945  -0.0193408  0.000389184  0.00242073
6.24  -0.00217099  -0.013547  -0.00310749  -0.0193907  0.000397928  0.00248307
6.26  -0.00215645  -0.0134994  -0.00310541  -0.0194399  0.000406602  0.00254533
6.28  -0.00214203  -0.013452  -0.00310322  -0.0194882  0.000415206  0.00260749
6.3  -0.00212773  -0.0134047  -0.00310091  -0.0195357  0.000423739  0.00266956
6.32  -0.00211354  -0.0133576  -0.00309849  -0.0195825  0.000432203  0.00273152
6.34  -0.00209947  -0.0133106  -0.00309596  -0.0196284  0.000440596  0.00279338
6.36  -0.0020855  -0.0132638  -0.00309333  -0.0196736  0.000448918  0.00285512
6.38  -0.00207165  -0.0132171  -0.00309059  -0.019718  0.00045717  0.00291674
6.4  -0.0020579  -0.0131706  -0.00308775  -0.0197616  0.00046535  0.00297824
6.42  -0.00204427  -0.0131242  -0.0030848  -0.0198044  0.00047346  0.00303961
6.44  -0.00203074  -0.013078  -0.00308176  -0.0198465  0.000481498  0.00310084
6.46  -0.00201732  -0.0130319  -0.00307861  -0.0198878  0.000489464  0.00316194
6.48  -0.00200401  -0.012986  -0.00307537  -0.0199284  0.000497359  0.00322289
6.5  -0.0019908  -0.0129402  -0.00307203  -0.0199682  0.000505182  0.00328368
6.52  -0.00197769  -0.0128946  -0.0030686  -0.0200073  0.000512933  0.00334433
6.54  -0.00196469  -0.0128491  -0.00306508  -0.0200456  0.000520613  0.00340481
6.56  -0.00195179  -0.0128037  -0.00306146  -0.0200832  0.00052822  0.00346512
6.58  -0.00193899  -0.0127586  -0.00305776  -0.02012  0.000535756  0.00352527
6.6  -0.00192629  -0.0127135  -0.00305397  -0.0201562  0.000543219  0.00358524
6.62  -0.00191369  -0.0126686  -0.00305009  -0.0201916  0.00055061  0.00364504
6.64  -0.00190118  -0.0126239  -0.00304613  -0.0202263  0.000557928  0.00370464
6.66  -0.00188878  -0.0125793  -0.00304208  -0.0202603  0.000565175  0.00376406
6.68  -0.00187647  -0.0125348  -0.00303795  -0.0202935  0.000572349  0.00382329
6.7  -0.00186425  -0.0124905  -0.00303375  -0.0203261  0.000579451  0.00388232
6.72  -0.00185213  -0.0124463  -0.00302946  -0.020358  0.00058648  0.00394115
6.74  -0.00184011  -0.0124023  -0.0030251  -0.0203891  0.000593437  0.00399977
6.76  -0.00182817  -0.0123584  -0.00302066  -0.0204196  0.000600322  0.00405818
6.78  -0.00181633  -0.0123147  -0.00301614  -0.0204495  0.000607134  0.00411637
6.8  -0.00180458  -0.0122711  -0.00301156  -0.0204786  0.000613875  0.00417435
6.82  -0.00179292  -0.0122277  -0.0030069  -0.020507  0.000620542  0.0042321
6.84  -0.00178134  -0.0121844  -0.00300217  -0.0205348  0.000627138  0.00428962
6.86  -0.00176986  -0.0121412  -0.00299737  -0.020562  0.000633662  0.00434692
6.88  -0.00175846  -0.0120982  -0.0029925  -0.0205884  0.000640113  0.00440398
6.9  -0.00174715  -0.0120553  -0.00298757  -0.0206142  0.000646492  0.0044608
6.92  -0.00173593  -0.0120126  -0.00298257  -0.0206394  0.0006528  0.00451737
6.94  -0.00172479  -0.01197  -0.00297751  -0.0206639  0.000659035  0.0045737
6.96  -0.00171373  -0.0119276  -0.00297239  -0.0206878  0.000665199  0.00462978
6.98  -0.00170276  -0.0118853  -0.0029672  -0.0207111  0.000671291  0.00468561
7  -0.00169187  -0.0118431  -0.00296196  -0.0207337  0.000677311  0.00474118
7.02  -0.00168107  -0.0118011  -0.00295665  -0.0207557  0.00068326  0.00479648
7.04  -0.00167034  -0.0117592  -0.00295129  -0.0207771  0.000689138  0.00485153
7.06  -0.0016597  -0.0117175  -0.00294587  -0.0207978  0.000694944  0.0049063
7.08  -0.00164913  -0.0116759  -0.00294039  -0.020818  0.000700679  0.00496081
7.1  -0.00163865  -0.0116344  -0.00293486  -0.0208375  0.000706344  0.00501504
7.12  -0.00162824  -0.0115931  -0.00292928  -0.0208565  0.000711937  0.00506899
7.14  -0.00161791  -0.0115519  -0.00292364  -0.0208748  0.00071746  0.00512267
7.16  -0.00160765  -0.0115108  -0.00291796  -0.0208926  0.000722913  0.00517606
7.18  -0.00159748  -0.0114699  -0.00291222  -0.0209097  0.000728295  0.00522916
7.2  -0.00158737  -0.0114291  -0.00290643  -0.0209263  0.000733608  0.00528197
7.22  -0.00157735  -0.0113884  -0.0029006  -0.0209423  0.00073885  0.0053345
7.24  -0.00156739  -0.0113479  -0.00289472  -0.0209578  0.000744023  0.00538672
7.26  -0.00155751  -0.0113075  -0.00288879  -0.0209726  0.000749126  0.00543865
7.28  -0.00154771  -0.0112673  -0.00288282  -0.0209869  0.00075416  0.00549028
7.3  -0.00153797  -0.0112272  -0.00287681  -0.0210007  0.000759125  0.00554161
7.32  -0.00152831  -0.0111872  -0.00287075  -0.0210139  0.000764021  0.00559263
7.34  -0.00151872  -0.0111474  -0.00286465  -0.0210265  0.000768848  0.00564334
7.36  -0.00150919  -0.0111077  -0.00285851  -0.0210386  0.000773607  0.00569375
7.38  -0.00149974  -0.0110681  -0.00285232  -0.0210501  0.000778298  0.00574384
7.4  -0.00149036  -0.0110286  -0.0028461  -0.0210612  0.000782921  0.00579361
7.42  -0.00148104  -0.0109893  -0.00283984  -0.0210716  0.000787476  0.00584307
7.44  -0.00147179  -0.0109501  -0.00283355  -0.0210816  0.000791964  0.00589221
7.46  -0.00146261  -0.0109111  -0.00282721  -0.021091  0.000796385  0.00594103
7.48  -0.0014535  -0.0108722  -0.00282084  -0.0210999  0.000800739  0.00598952
7.5  -0.00144445  -0.0108334  -0.00281444  -0.0211083  0.000805026  0.00603769
7.52  -0.00143547  -0.0107947  -0.002808  -0.0211162  0.000809247  0.00608554
7.54  -0.00142655  -0.0107562  -0.00280153  -0.0211235  0.000813402  0.00613305
7.56  -0.00141769  -0.0107178  -0.00279502  -0.0211304  0.000817491  0.00618023
7.58  -0.0014089  -0.0106795  -0.00278849  -0.0211367  0.000821515  0.00622708
7.6  -0.00140018  -0.0106413  -0.00278192  -0.0211426  0.000825473  0.0062736
7.62  -0.00139151  -0.0106033  -0.00277533  -0.021148  0.000829367  0.00631977
7.64  -0.00138291  -0.0105654  -0.0027687  -0.0211529  0.000833196  0.00636562
7.66  -0.00137437  -0.0105277  -0.00276205  -0.0211573  0.000836961  0.00641112
7.68  -0.00136589  -0.01049  -0.00275536  -0.0211612  0.000840661  0.00645628
7.7  -0.00135747  -0.0104525  -0.00274866  -0.0211646  0.000844299  0.0065011
7.72  -0.00134911  -0.0104151  -0.00274192  -0.0211676  0.000847873  0.00654558
7.74  -0.00134081  -0.0103779  -0.00273516  -0.0211701  0.000851384  0.00658971
7.76  -0.00133257  -0.0103407  -0.00272837  -0.0211722  0.000854832  0.00663349
7.78  -0.00132438  -0.0103037  -0.00272156  -0.0211738  0.000858218  0.00667693
7.8  -0.00131626  -0.0102668  -0.00271473  -0.0211749  0.000861542  0.00672002
7.82  -0.00130819  -0.0102301  -0.00270787  -0.0211756  0.000864804  0.00676277
7.84  -0.00130018  -0.0101934  -0.00270099  -0.0211758  0.000868005  0.00680516
7.86  -0.00129223  -0.0101569  -0.00269409  -0.0211756  0.000871145  0.0068472
7.88  -0.00128433  -0.0101205  -0.00268717  -0.0211749  0.000874224  0.00688889
7.9  -0.00127649  -0.0100842  -0.00268023  -0.0211738  0.000877243  0.00693022
7.92  -0.0012687  -0.0100481  -0.00267327  -0.0211723  0.000880202  0.0069712
7.94  -0.00126097  -0.0100121  -0.00266629  -0.0211703  0.000883102  0.00701183
7.96  -0.00125329  -0.00997617  -0.00265929  -0.0211679  0.000885942  0.0070521
7.98  -0.00124566  -0.00994039  -0.00265227  -0.0211651  0.000888724  0.00709201
8  -0.00123809  -0.00990473  -0.00264523  -0.0211619  0.000891447  0.00713157
8.02  -0.00123057  -0.00986919  -0.00263818  -0.0211582  0.000894111  0.00717077
8.04  -0.00122311  -0.00983377  -0.00263111  -0.0211542  0.000896719  0.00720962
8.06  -0.00121569  -0.00979848  -0.00262403  -0.0211497  0.000899268  0.0072481
8.08  -0.00120833  -0.0097633  -0.00261693  -0.0211448  0.000901761  0.00728623
8.1  -0.00120102  -0.00972825  -0.00260982  -0.0211395  0.000904197  0.007324
8.12  -0.00119376  -0.00969331  -0.00260269  -0.0211338  0.000906577  0.00736141
8.14  -0.00118655  -0.00965849  -0.00259555  -0.0211278  0.000908901  0.00739845
8.16  -0.00117939  -0.00962379  -0.0025884  -0.0211213  0.000911169  0.00743514
8.18  -0.00117228  -0.00958921  -0.00258123  -0.0211145  0.000913383  0.00747147
8.2  -0.00116521  -0.00955475  -0.00257405  -0.0211072  0.000915541  0.00750744
8.22  -0.0011582  -0.00952041  -0.00256686  -0.0210996  0.000917646  0.00754305
8.24  -0.00115124  -0.00948618  -0.00255966  -0.0210916  0.000919696  0.00757829
8.26  -0.00114432  -0.00945207  -0.00255245  -0.0210832  0.000921693  0.00761318
8.28  -0.00113745  -0.00941808  -0.00254522  -0.0210745  0.000923636  0.00764771
8.3  -0.00113063  -0.00938421  -0.00253799  -0.0210653  0.000925527  0.00768187
8.32  -0.00112385  -0.00935045  -0.00253075  -0.0210558  0.000927365  0.00771568
8.34  -0.00111712  -0.00931681  -0.0025235  -0.021046  0.000929151  0.00774912
8.36  -0.00111044  -0.00928329  -0.00251624  -0.0210358  0.000930886  0.00778221
8.38  -0.0011038  -0.00924988  -0.00250898  -0.0210252  0.00093257  0.00781493
8.4  -0.00109721  -0.00921658  -0.0025017  -0.0210143  0.000934202  0.0078473
8.42  -0.00109067  -0.0091834  -0.00249442  -0.021003  0.000935784  0.0078793
8.44  -0.00108416  -0.00915034  -0.00248713  -0.0209914  0.000937316  0.00791095
8.46  -0.00107771  -0.00911739  -0.00247984  -0.0209794  0.000938799  0.00794224
8.48  -0.00107129  -0.00908456  -0.00247254  -0.0209671  0.000940232  0.00797317
8.5  -0.00106492  -0.00905184  -0.00246523  -0.0209545  0.000941617  0.00800374
8.52  -0.0010586  -0.00901923  -0.00245792  -0.0209415  0.000942952  0.00803395
8.54  -0.00105231  -0.00898674  -0.00245061  -0.0209282  0.00094424  0.00806381
8.56  -0.00104607  -0.00895436  -0.00244329  -0.0209146  0.000945481  0.00809331
8.58  -0.00103987  -0.00892209  -0.00243597  -0.0209006  0.000946673  0.00812246
8.6  -0.00103371  -0.00888994  -0.00242864  -0.0208863  0.00094782  0.00815125
8.62  -0.0010276  -0.0088579  -0.00242131  -0.0208717  0.000948919  0.00817968
8.64  -0.00102152  -0.00882597  -0.00241397  -0.0208567  0.000949973  0.00820776
8.66  -0.00101549  -0.00879415  -0.00240664  -0.0208415  0.000950981  0.00823549
8.68  -0.0010095  -0.00876244  -0.0023993  -0.0208259  0.000951943  0.00826287
8.7  -0.00100355  -0.00873085  -0.00239196  -0.02081  0.000952861  0.00828989
8.72  -0.000997634  -0.00869937  -0.00238462  -0.0207939  0.000953734  0.00831656
8.74  -0.000991761  -0.00866799  -0.00237727  -0.0207774  0.000954563  0.00834288
8.76  -0.000985928  -0.00863673  -0.00236993  -0.0207606  0.000955349  0.00836886
8.78  -0.000980134  -0.00860558  -0.00236259  -0.0207435  0.000956091  0.00839448
8.8  -0.000974379  -0.00857454  -0.00235524  -0.0207261  0.000956791  0.00841976
8.82  -0.000968663  -0.00854361  -0.0023479  -0.0207084  0.000957448  0.00844469
8.84  -0.000962984  -0.00851278  -0.00234055  -0.0206905  0.000958062  0.00846927
8.86  -0.000957344  -0.00848207  -0.00233321  -0.0206722  0.000958635  0.00849351
8.88  -0.000951741  -0.00845146  -0.00232587  -0.0206537  0.000959167  0.0085174
8.9  -0.000946176  -0.00842097  -0.00231852  -0.0206349  0.000959658  0.00854096
8.92  -0.000940648  -0.00839058  -0.00231118  -0.0206158  0.000960108  0.00856417
8.94  -0.000935156  -0.0083603  -0.00230384  -0.0205964  0.000960519  0.00858704
8.96  -0.000929701  -0.00833012  -0.00229651  -0.0205767  0.000960889  0.00860957
8.98  -0.000924283  -0.00830006  -0.00228917  -0.0205568  0.00096122  0.00863176
9  -0.0009189  -0.0082701  -0.00228184  -0.0205366  0.000961512  0.00865361
9.02  -0.000913553  -0.00824025  -0.00227451  -0.0205161  0.000961766  0.00867513
9.04  -0.000908241  -0.0082105  -0.00226719  -0.0204954  0.000961981  0.00869631
9.06  -0.000902965  -0.00818086  -0.00225986  -0.0204744  0.000962159  0.00871716
9.08  -0.000897723  -0.00815133  -0.00225255  -0.0204531  0.000962299  0.00873768
9.1  -0.000892517  -0.0081219  -0.00224523  -0.0204316  0.000962402  0.00875786
9.12  -0.000887344  -0.00809258  -0.00223792  -0.0204098  0.000962469  0.00877772
9.14  -0.000882206  -0.00806336  -0.00223061  -0.0203878  0.000962499  0.00879724
9.16  -0.000877101  -0.00803425  -0.00222331  -0.0203655  0.000962493  0.00881644
9.18  -0.00087203  -0.00800524  -0.00221601  -0.020343  0.000962452  0.00883531
9.2  -0.000866993  -0.00797633  -0.00220872  -0.0203202  0.000962376  0.00885386
9.22  -0.000861988  -0.00794753  -0.00220143  -0.0202972  0.000962265  0.00887208
9.24  -0.000857017  -0.00791884  -0.00219415  -0.020274  0.000962119  0.00888998
9.26  -0.000852078  -0.00789024  -0.00218688  -0.0202505  0.00096194  0.00890756
9.28  -0.000847171  -0.00786175  -0.00217961  -0.0202268  0.000961727  0.00892482
9.3  -0.000842297  -0.00783336  -0.00217234  -0.0202028  0.00096148  0.00894177
9.32  -0.000837454  -0.00780507  -0.00216509  -0.0201786  0.000961201  0.00895839
9.34  -0.000832643  -0.00777689  -0.00215784  -0.0201542  0.000960889  0.0089747
9.36  -0.000827864  -0.00774881  -0.00215059  -0.0201295  0.000960545  0.0089907
9.38  -0.000823116  -0.00772082  -0.00214335  -0.0201047  0.000960169  0.00900639
9.4  -0.000818398  -0.00769294  -0.00213612  -0.0200796  0.000959762  0.00902176
9.42  -0.000813711  -0.00766516  -0.0021289  -0.0200542  0.000959323  0.00903682
9.44  -0.000809055  -0.00763748  -0.00212169  -0.0200287  0.000958854  0.00905158
9.46  -0.000804429  -0.0076099  -0.00211448  -0.020003  0.000958354  0.00906603
9.48  -0.000799833  -0.00758242  -0.00210728  -0.019977  0.000957825  0.00908018
9.5  -0.000795267  -0.00755504  -0.00210009  -0.0199508  0.000957266  0.00909402
9.52  -0.000790731  -0.00752776  -0.0020929  -0.0199244  0.000956677  0.00910757
9.54  -0.000786224  -0.00750057  -0.00208573  -0.0198979  0.000956059  0.00912081
9.56  -0.000781746  -0.00747349  -0.00207856  -0.0198711  0.000955413  0.00913375
9.58  -0.000777297  -0.0074465  -0.00207141  -0.0198441  0.000954739  0.0091464
9.6  -0.000772876  -0.00741961  -0.00206426  -0.0198169  0.000954036  0.00915875
9.62  -0.000768484  -0.00739282  -0.00205712  -0.0197895  0.000953306  0.00917081
9.64  -0.000764121  -0.00736612  -0.00204999  -0.0197619  0.000952549  0.00918257
9.66  -0.000759785  -0.00733953  -0.00204287  -0.0197341  0.000951765  0.00919405
9.68  -0.000755478  -0.00731302  -0.00203576  -0.0197061  0.000950954  0.00920524
9.7  -0.000751198  -0.00728662  -0.00202865  -0.0196779  0.000950117  0.00921614
9.72  -0.000746945  -0.00726031  -0.00202156  -0.0196496  0.000949254  0.00922675
9.74  -0.00074272  -0.00723409  -0.00201448  -0.019621  0.000948366  0.00923708
9.76  -0.000738522  -0.00720797  -0.00200741  -0.0195923  0.000947452  0.00924713
9.78  -0.00073435  -0.00718195  -0.00200035  -0.0195634  0.000946513  0.0092569
9.8  -0.000730206  -0.00715602  -0.0019933  -0.0195343  0.00094555  0.00926639
9.82  -0.000726087  -0.00713018  -0.00198626  -0.0195051  0.000944562  0.0092756
9.84  -0.000721995  -0.00710444  -0.00197923  -0.0194756  0.00094355  0.00928453
9.86  -0.00071793  -0.00707879  -0.00197221  -0.019446  0.000942515  0.0092932
9.88  -0.00071389  -0.00705323  -0.00196521  -0.0194162  0.000941456  0.00930159
9.9  -0.000709875  -0.00702776  -0.00195821  -0.0193863  0.000940375  0.00930971
9.92  -0.000705886  -0.00700239  -0.00195123  -0.0193562  0.00093927  0.00931756
9.94  -0.000701923  -0.00697711  -0.00194425  -0.0193259  0.000938143  0.00932514
9.96  -0.000697984  -0.00695192  -0.00193729  -0.0192954  0.000936994  0.00933246
9.98  -0.000694071  -0.00692683  -0.00193034  -0.0192648  0.000935824  0.00933952
10  -0.000690182  -0.00690182  -0.00192341  -0.0192341  0.000934631  0.00934631
10.02  -0.000686318  -0.0068769  -0.00191648  -0.0192031  0.000933418  0.00935285
10.04  -0.000682478  -0.00685208  -0.00190957  -0.0191721  0.000932184  0.00935912
10.06  -0.000678662  -0.00682734  -0.00190267  -0.0191408  0.000930929  0.00936514
10.08  -0.000674871  -0.0068027  -0.00189578  -0.0191094  0.000929654  0.00937091
10.1  -0.000671103  -0.00677814  -0.0018889  -0.0190779  0.000928358  0.00937642
10.12  -0.000667359  -0.00675367  -0.00188204  -0.0190462  0.000927043  0.00938168
10.14  -0.000663638  -0.00672929  -0.00187519  -0.0190144  0.000925709  0.00938669
10.16  -0.000659941  -0.006705  -0.00186835  -0.0189824  0.000924355  0.00939145
10.18  -0.000656267  -0.00668079  -0.00186152  -0.0189503  0.000922983  0.00939597
10.2  -0.000652615  -0.00665668  -0.00185471  -0.018918  0.000921592  0.00940024
10.22  -0.000648987  -0.00663265  -0.00184791  -0.0188856  0.000920183  0.00940427
10.24  -0.000645381  -0.00660871  -0.00184112  -0.0188531  0.000918755  0.00940805
10.26  -0.000641798  -0.00658485  -0.00183435  -0.0188204  0.00091731  0.0094116
10.28  -0.000638237  -0.00656108  -0.00182759  -0.0187876  0.000915847  0.00941491
10.3  -0.000634698  -0.00653739  -0.00182084  -0.0187547  0.000914368  0.00941799
10.32  -0.000631182  -0.00651379  -0.00181411  -0.0187216  0.000912871  0.00942083
10.34  -0.000627687  -0.00649028  -0.00180739  -0.0186884  0.000911357  0.00942343
10.36  -0.000624213  -0.00646685  -0.00180069  -0.0186551  0.000909827  0.00942581
10.38  -0.000620761  -0.0064435  -0.001794  -0.0186217  0.000908281  0.00942796
10.4  -0.000617331  -0.00642024  -0.00178732  -0.0185881  0.000906719  0.00942988
10.42  -0.000613922  -0.00639706  -0.00178065  -0.0185544  0.000905142  0.00943157
10.44  -0.000610533  -0.00637397  -0.00177401  -0.0185206  0.000903549  0.00943305
10.46  -0.000607166  -0.00635096  -0.00176737  -0.0184867  0.00090194  0.0094343
10.48  -0.000603819  -0.00632803  -0.00176075  -0.0184526  0.000900317  0.00943533
10.5  -0.000600493  -0.00630518  -0.00175414  -0.0184185  0.00089868  0.00943614
10.52  -0.000597188  -0.00628241  -0.00174755  -0.0183842  0.000897027  0.00943673
10.54  -0.000593902  -0.00625973  -0.00174097  -0.0183499  0.000895361  0.00943711
10.56  -0.000590637  -0.00623713  -0.00173441  -0.0183154  0.000893681  0.00943727
10.58  -0.000587392  -0.0062146  -0.00172786  -0.0182808  0.000891987  0.00943722
10.6  -0.000584166  -0.00619216  -0.00172133  -0.0182461  0.00089028  0.00943697
10.62  -0.000580961  -0.0061698  -0.00171481  -0.0182113  0.000888559  0.0094365
10.64  -0.000577774  -0.00614752  -0.00170831  -0.0181764  0.000886826  0.00943583
10.66  -0.000574608  -0.00612532  -0.00170182  -0.0181414  0.00088508  0.00943495
10.68  -0.00057146  -0.00610319  -0.00169534  -0.0181063  0.000883321  0.00943387
10.7  -0.000568332  -0.00608115  -0.00168888  -0.0180711  0.00088155  0.00943259
10.72  -0.000565222  -0.00605918  -0.00168244  -0.0180358  0.000879767  0.0094311
10.74  -0.000562132  -0.00603729  -0.00167601  -0.0180004  0.000877972  0.00942942
10.76  -0.00055906  -0.00601548  -0.0016696  -0.0179649  0.000876166  0.00942754
10.78  -0.000556006  -0.00599375  -0.0016632  -0.0179293  0.000874348  0.00942547
10.8  -0.000552971  -0.00597209  -0.00165682  -0.0178936  0.000872519  0.0094232
10.82  -0.000549955  -0.00595051  -0.00165045  -0.0178579  0.000870679  0.00942074
10.84  -0.000546956  -0.00592901  -0.0016441  -0.017822  0.000868828  0.0094181
10.86  -0.000543976  -0.00590758  -0.00163776  -0.0177861  0.000866967  0.00941526
10.88  -0.000541014  -0.00588623  -0.00163144  -0.0177501  0.000865095  0.00941223
10.9  -0.000538069  -0.00586495  -0.00162514  -0.017714  0.000863213  0.00940902
10.92  -0.000535142  -0.00584375  -0.00161885  -0.0176778  0.000861322  0.00940563
10.94  -0.000532233  -0.00582262  -0.00161257  -0.0176416  0.00085942  0.00940206
10.96  -0.000529341  -0.00580157  -0.00160632  -0.0176052  0.000857509  0.0093983
10.98  -0.000526466  -0.00578059  -0.00160007  -0.0175688  0.000855589  0.00939437
11  -0.000523608  -0.00575969  -0.00159385  -0.0175323  0.000853659  0.00939025
11.02  -0.000520767  -0.00573886  -0.00158764  -0.0174958  0.000851721  0.00938597
11.04  -0.000517944  -0.0057181  -0.00158144  -0.0174592  0.000849774  0.0093815
11.06  -0.000515137  -0.00569741  -0.00157527  -0.0174225  0.000847818  0.00937687
11.08  -0.000512347  -0.0056768  -0.00156911  -0.0173857  0.000845854  0.00937207
11.1  -0.000509573  -0.00565626  -0.00156296  -0.0173489  0.000843882  0.00936709
11.12  -0.000506816  -0.00563579  -0.00155683  -0.0173119  0.000841902  0.00936195
11.14  -0.000504075  -0.00561539  -0.00155072  -0.017275  0.000839914  0.00935664
11.16  -0.00050135  -0.00559506  -0.00154462  -0.017238  0.000837918  0.00935117
11.18  -0.000498641  -0.00557481  -0.00153854  -0.0172009  0.000835915  0.00934553
11.2  -0.000495948  -0.00555462  -0.00153247  -0.0171637  0.000833905  0.00933973
11.22  -0.000493272  -0.00553451  -0.00152643  -0.0171265  0.000831887  0.00933377
11.24  -0.00049061  -0.00551446  -0.00152039  -0.0170892  0.000829863  0.00932765
11.26  -0.000487965  -0.00549449  -0.00151438  -0.0170519  0.000827831  0.00932138
11.28  -0.000485335  -0.00547458  -0.00150838  -0.0170145  0.000825793  0.00931495
11.3  -0.00048272  -0.00545474  -0.0015024  -0.0169771  0.000823749  0.00930837
11.32  -0.000480121  -0.00543497  -0.00149643  -0.0169396  0.000821699  0.00930163
11.34  -0.000477537  -0.00541527  -0.00149048  -0.0169021  0.000819642  0.00929474
11.36  -0.000474968  -0.00539564  -0.00148455  -0.0168645  0.000817579  0.0092877
11.38  -0.000472414  -0.00537607  -0.00147863  -0.0168268  0.000815511  0.00928051
11.4  -0.000469875  -0.00535657  -0.00147273  -0.0167891  0.000813437  0.00927318
11.42  -0.000467351  -0.00533714  -0.00146685  -0.0167514  0.000811357  0.0092657
11.44  -0.000464841  -0.00531778  -0.00146098  -0.0167136  0.000809273  0.00925808
11.46  -0.000462346  -0.00529848  -0.00145513  -0.0166758  0.000807183  0.00925031
11.48  -0.000459865  -0.00527925  -0.0014493  -0.016638  0.000805088  0.00924241
11.5  -0.000457399  -0.00526009  -0.00144348  -0.0166  0.000802988  0.00923436
11.52  -0.000454947  -0.00524099  -0.00143768  -0.0165621  0.000800883  0.00922618
11.54  -0.000452509  -0.00522195  -0.0014319  -0.0165241  0.000798774  0.00921785
11.56  -0.000450085  -0.00520298  -0.00142613  -0.0164861  0.000796661  0.0092094
11.58  -0.000447675  -0.00518408  -0.00142038  -0.016448  0.000794543  0.00920081
11.6  -0.000445279  -0.00516524  -0.00141465  -0.0164099  0.000792421  0.00919208
11.62  -0.000442897  -0.00514646  -0.00140893  -0.0163718  0.000790295  0.00918323
11.64  -0.000440529  -0.00512775  -0.00140324  -0.0163337  0.000788165  0.00917424
11.66  -0.000438174  -0.00510911  -0.00139755  -0.0162955  0.000786031  0.00916513
11.68  -0.000435832  -0.00509052  -0.00139189  -0.0162573  0.000783894  0.00915588
11.7  -0.000433504  -0.005072  -0.00138624  -0.016219  0.000781754  0.00914652
11.72  -0.00043119  -0.00505354  -0.00138061  -0.0161807  0.00077961  0.00913702
11.74  -0.000428888  -0.00503515  -0.00137499  -0.0161424  0.000777462  0.00912741
11.76  -0.0004266  -0.00501681  -0.00136939  -0.0161041  0.000775312  0.00911767
11.78  -0.000424324  -0.00499854  -0.00136381  -0.0160657  0.000773159  0.00910781
11.8  -0.000422062  -0.00498033  -0.00135825  -0.0160273  0.000771003  0.00909783
11.82  -0.000419813  -0.00496218  -0.0013527  -0.0159889  0.000768844  0.00908774
11.84  -0.000417576  -0.0049441  -0.00134717  -0.0159505  0.000766683  0.00907752
11.86  -0.000415352  -0.00492607  -0.00134166  -0.0159121  0.000764519  0.00906719
11.88  -0.00041314  -0.00490811  -0.00133616  -0.0158736  0.000762353  0.00905675
11.9  -0.000410941  -0.0048902  -0.00133068  -0.0158351  0.000760184  0.00904619
11.92  -0.000408755  -0.00487236  -0.00132522  -0.0157966  0.000758014  0.00903552
11.94  -0.000406581  -0.00485457  -0.00131977  -0.0157581  0.000755841  0.00902474
11.96  -0.000404419  -0.00483685  -0.00131435  -0.0157196  0.000753667  0.00901385
11.98  -0.000402269  -0.00481918  -0.00130893  -0.015681  0.00075149  0.00900286
12  -0.000400132  -0.00480158  -0.00130354  -0.0156425  0.000749313  0.00899175
12.02  -0.000398006  -0.00478403  -0.00129816  -0.0156039  0.000747133  0.00898054
12.04  -0.000395892  -0.00476654  -0.0012928  -0.0155653  0.000744952  0.00896923
12.06  -0.000393791  -0.00474911  -0.00128746  -0.0155267  0.00074277  0.00895781
12.08  -0.000391701  -0.00473174  -0.00128213  -0.0154881  0.000740587  0.00894629
12.1  -0.000389622  -0.00471443  -0.00127682  -0.0154495  0.000738402  0.00893466
12.12  -0.000387556  -0.00469718  -0.00127152  -0.0154109  0.000736216  0.00892294
12.14  -0.000385501  -0.00467998  -0.00126625  -0.0153723  0.00073403  0.00891112
12.16  -0.000383457  -0.00466284  -0.00126099  -0.0153336  0.000731842  0.0088992
12.18  -0.000381425  -0.00464575  -0.00125575  -0.015295  0.000729654  0.00888719
12.2  -0.000379404  -0.00462873  -0.00125052  -0.0152563  0.000727465  0.00887507
12.22  -0.000377394  -0.00461176  -0.00124531  -0.0152177  0.000725276  0.00886287
12.24  -0.000375396  -0.00459484  -0.00124012  -0.0151791  0.000723086  0.00885057
12.26  -0.000373408  -0.00457799  -0.00123494  -0.0151404  0.000720896  0.00883818
12.28  -0.000371432  -0.00456119  -0.00122979  -0.0151018  0.000718705  0.0088257
12.3  -0.000369467  -0.00454444  -0.00122464  -0.0150631  0.000716514  0.00881313
12.32  -0.000367512  -0.00452775  -0.00121952  -0.0150245  0.000714324  0.00880047
12.34  -0.000365569  -0.00451112  -0.00121441  -0.0149858  0.000712133  0.00878772
12.36  -0.000363636  -0.00449454  -0.00120932  -0.0149472  0.000709942  0.00877488
12.38  -0.000361713  -0.00447801  -0.00120425  -0.0149086  0.000707751  0.00876196
12.4  -0.000359802  -0.00446154  -0.00119919  -0.01487  0.000705561  0.00874896
12.42  -0.000357901  -0.00444513  -0.00119415  -0.0148313  0.000703371  0.00873587
12.44  -0.00035601  -0.00442876  -0.00118913  -0.0147927  0.000701182  0.0087227
12.46  -0.00035413  -0.00441246  -0.00118412  -0.0147541  0.000698992  0.00870945
12.48  -0.00035226  -0.0043962  -0.00117913  -0.0147155  0.000696804  0.00869611
12.5  -0.0003504  -0.00438  -0.00117415  -0.0146769  0.000694616  0.0086827
12.52  -0.000348551  -0.00436386  -0.0011692  -0.0146384  0.000692429  0.00866921
12.54  -0.000346712  -0.00434776  -0.00116426  -0.0145998  0.000690242  0.00865564
12.56  -0.000344882  -0.00433172  -0.00115933  -0.0145612  0.000688057  0.00864199
12.58  -0.000343063  -0.00431574  -0.00115443  -0.0145227  0.000685872  0.00862827
12.6  -0.000341254  -0.0042998  -0.00114954  -0.0144842  0.000683689  0.00861448
12.62  -0.000339455  -0.00428392  -0.00114466  -0.0144456  0.000681506  0.00860061
12.64  -0.000337665  -0.00426809  -0.00113981  -0.0144071  0.000679325  0.00858667
12.66  -0.000335885  -0.00425231  -0.00113497  -0.0143687  0.000677145  0.00857265
12.68  -0.000334115  -0.00423658  -0.00113014  -0.0143302  0.000674966  0.00855857
12.7  -0.000332355  -0.00422091  -0.00112533  -0.0142917  0.000672788  0.00854441
12.72  -0.000330604  -0.00420529  -0.00112054  -0.0142533  0.000670612  0.00853019
12.74  -0.000328863  -0.00418971  -0.00111577  -0.0142149  0.000668438  0.0085159
12.76  -0.000327131  -0.00417419  -0.00111101  -0.0141765  0.000666265  0.00850154
12.78  -0.000325409  -0.00415872  -0.00110627  -0.0141381  0.000664094  0.00848712
12.8  -0.000323696  -0.0041433  -0.00110155  -0.0140998  0.000661924  0.00847263
12.82  -0.000321992  -0.00412794  -0.00109684  -0.0140614  0.000659756  0.00845807
12.84  -0.000320297  -0.00411262  -0.00109214  -0.0140231  0.00065759  0.00844346
12.86  -0.000318612  -0.00409735  -0.00108747  -0.0139848  0.000655426  0.00842877
12.88  -0.000316936  -0.00408213  -0.00108281  -0.0139466  0.000653263  0.00841403
12.9  -0.000315268  -0.00406696  -0.00107817  -0.0139083  0.000651103  0.00839923
12.92  -0.00031361  -0.00405184  -0.00107354  -0.0138701  0.000648945  0.00838437
12.94  -0.000311961  -0.00403677  -0.00106893  -0.0138319  0.000646789  0.00836944
12.96  -0.000310321  -0.00402175  -0.00106433  -0.0137938  0.000644635  0.00835446
12.98  -0.000308689  -0.00400678  -0.00105976  -0.0137556  0.000642483  0.00833943
13  -0.000307066  -0.00399186  -0.00105519  -0.0137175  0.000640333  0.00832433
13.02  -0.000305452  -0.00397699  -0.00105065  -0.0136794  0.000638186  0.00830918
13.04  -0.000303847  -0.00396216  -0.00104612  -0.0136414  0.000636041  0.00829397
13.06  -0.00030225  -0.00394739  -0.0010416  -0.0136034  0.000633898  0.00827871
13.08  -0.000300662  -0.00393266  -0.00103711  -0.0135654  0.000631758  0.0082634
13.1  -0.000299082  -0.00391798  -0.00103263  -0.0135274  0.000629621  0.00824803
13.12  -0.000297511  -0.00390335  -0.00102816  -0.0134895  0.000627486  0.00823262
13.14  -0.000295949  -0.00388877  -0.00102371  -0.0134516  0.000625354  0.00821715
13.16  -0.000294394  -0.00387423  -0.00101928  -0.0134137  0.000623224  0.00820163
13.18  -0.000292848  -0.00385974  -0.00101486  -0.0133759  0.000621097  0.00818606
13.2  -0.000291311  -0.0038453  -0.00101046  -0.013338  0.000618973  0.00817044
13.22  -0.000289781  -0.0038309  -0.00100607  -0.0133003  0.000616851  0.00815477
13.24  -0.00028826  -0.00381656  -0.0010017  -0.0132625  0.000614733  0.00813906
13.26  -0.000286746  -0.00380226  -0.000997348  -0.0132248  0.000612617  0.0081233
13.28  -0.000285241  -0.003788  -0.00099301  -0.0131872  0.000610504  0.00810749
13.3  -0.000283744  -0.0037738  -0.000988688  -0.0131495  0.000608394  0.00809164
13.32  -0.000282255  -0.00375964  -0.000984381  -0.013112  0.000606287  0.00807575
13.34  -0.000280774  -0.00374552  -0.00098009  -0.0130744  0.000604183  0.00805981
13.36  -0.0002793  -0.00373145  -0.000975814  -0.0130369  0.000602083  0.00804382
13.38  -0.000277835  -0.00371743  -0.000971554  -0.0129994  0.000599985  0.0080278
13.4  -0.000276377  -0.00370346  -0.00096731  -0.012962  0.000597891  0.00801173
13.42  -0.000274927  -0.00368952  -0.000963081  -0.0129245  0.000595799  0.00799563
13.44  -0.000273485  -0.00367564  -0.000958868  -0.0128872  0.000593711  0.00797948
13.46  -0.00027205  -0.0036618  -0.00095467  -0.0128499  0.000591627  0.00796329
13.48  -0.000270624  -0.00364801  -0.000950488  -0.0128126  0.000589545  0.00794707
13.5  -0.000269204  -0.00363426  -0.000946321  -0.0127753  0.000587467  0.00793081
13.52  -0.000267792  -0.00362055  -0.00094217  -0.0127381  0.000585392  0.0079145
13.54  -0.000266388  -0.00360689  -0.000938033  -0.012701  0.000583321  0.00789817
13.56  -0.000264991  -0.00359328  -0.000933913  -0.0126639  0.000581253  0.00788179
13.58  -0.000263601  -0.00357971  -0.000929807  -0.0126268  0.000579189  0.00786538
13.6  -0.000262219  -0.00356618  -0.000925717  -0.0125898  0.000577128  0.00784894
13.62  -0.000260844  -0.0035527  -0.000921642  -0.0125528  0.000575071  0.00783246
13.64  -0.000259477  -0.00353926  -0.000917582  -0.0125158  0.000573017  0.00781595
13.66  -0.000258116  -0.00352587  -0.000913538  -0.0124789  0.000570967  0.0077994
13.68  -0.000256763  -0.00351252  -0.000909508  -0.0124421  0.00056892  0.00778283
13.7  -0.000255417  -0.00349921  -0.000905494  -0.0124053  0.000566877  0.00776622
13.72  -0.000254078  -0.00348595  -0.000901494  -0.0123685  0.000564838  0.00774958
13.74  -0.000252746  -0.00347273  -0.00089751  -0.0123318  0.000562802  0.0077329
13.76  -0.000251421  -0.00345955  -0.00089354  -0.0122951  0.000560771  0.0077162
13.78  -0.000250103  -0.00344642  -0.000889586  -0.0122585  0.000558743  0.00769947
13.8  -0.000248792  -0.00343333  -0.000885646  -0.0122219  0.000556718  0.00768271
13.82  -0.000247488  -0.00342028  -0.000881721  -0.0121854  0.000554698  0.00766593
13.84  -0.000246191  -0.00340728  -0.000877811  -0.0121489  0.000552682  0.00764911
13.86  -0.0002449  -0.00339432  -0.000873916  -0.0121125  0.000550669  0.00763227
13.88  -0.000243617  -0.0033814  -0.000870036  -0.0120761  0.00054866  0.0076154
13.9  -0.00024234  -0.00336852  -0.00086617  -0.0120398  0.000546655  0.00759851
13.92  -0.00024107  -0.00335569  -0.000862319  -0.0120035  0.000544654  0.00758159
13.94  -0.000239806  -0.0033429  -0.000858483  -0.0119673  0.000542657  0.00756464
13.96  -0.000238549  -0.00333015  -0.000854661  -0.0119311  0.000540664  0.00754768
13.98  -0.000237299  -0.00331744  -0.000850854  -0.0118949  0.000538676  0.00753068
14  -0.000236055  -0.00330478  -0.000847061  -0.0118589  0.000536691  0.00751367
14.02  -0.000234818  -0.00329215  -0.000843283  -0.0118228  0.00053471  0.00749663
14.04  -0.000233588  -0.00327957  -0.000839519  -0.0117869  0.000532733  0.00747957
14.06  -0.000232363  -0.00326703  -0.00083577  -0.0117509  0.00053076  0.00746249
14.08  -0.000231146  -0.00325453  -0.000832035  -0.0117151  0.000528792  0.00744539
14.1  -0.000229934  -0.00324207  -0.000828315  -0.0116792  0.000526827  0.00742826
14.12  -0.000228729  -0.00322965  -0.000824608  -0.0116435  0.000524867  0.00741112
14.14  -0.00022753  -0.00321728  -0.000820916  -0.0116078  0.000522911  0.00739396
14.16  -0.000226338  -0.00320494  -0.000817238  -0.0115721  0.000520959  0.00737678
14.18  -0.000225151  -0.00319265  -0.000813575  -0.0115365  0.000519011  0.00735958
14.2  -0.000223971  -0.00318039  -0.000809925  -0.0115009  0.000517068  0.00734236
14.22  -0.000222797  -0.00316818  -0.00080629  -0.0114654  0.000515128  0.00732512
14.24  -0.00022163  -0.003156  -0.000802669  -0.01143  0.000513193  0.00730787
14.26  -0.000220468  -0.00314387  -0.000799061  -0.0113946  0.000511262  0.0072906
14.28  -0.000219312  -0.00313178  -0.000795468  -0.0113593  0.000509336  0.00727332
14.3  -0.000218163  -0.00311973  -0.000791888  -0.011324  0.000507414  0.00725602
14.32  -0.000217019  -0.00310771  -0.000788323  -0.0112888  0.000505496  0.0072387
14.34  -0.000215881  -0.00309574  -0.000784771  -0.0112536  0.000503582  0.00722137
14.36  -0.00021475  -0.00308381  -0.000781234  -0.0112185  0.000501673  0.00720403
14.38  -0.000213624  -0.00307191  -0.00077771  -0.0111835  0.000499768  0.00718667
14.4  -0.000212504  -0.00306006  -0.000774199  -0.0111485  0.000497868  0.0071693
14.42  -0.00021139  -0.00304824  -0.000770703  -0.0111135  0.000495972  0.00715192
14.44  -0.000210282  -0.00303647  -0.00076722  -0.0110787  0.00049408  0.00713452
14.46  -0.000209179  -0.00302473  -0.000763751  -0.0110438  0.000492193  0.00711711
14.48  -0.000208082  -0.00301303  -0.000760295  -0.0110091  0.00049031  0.00709969
14.5  -0.000206991  -0.00300137  -0.000756853  -0.0109744  0.000488432  0.00708226
14.52  -0.000205906  -0.00298975  -0.000753424  -0.0109397  0.000486558  0.00706482
14.54  -0.000204826  -0.00297817  -0.000750009  -0.0109051  0.000484688  0.00704737
14.56  -0.000203752  -0.00296663  -0.000746607  -0.0108706  0.000482823  0.00702991
14.58  -0.000202684  -0.00295513  -0.000743219  -0.0108361  0.000480963  0.00701244
14.6  -0.000201621  -0.00294366  -0.000739844  -0.0108017  0.000479107  0.00699496
14.62  -0.000200563  -0.00293223  -0.000736482  -0.0107674  0.000477255  0.00697747
14.64  -0.000199511  -0.00292084  -0.000733134  -0.0107331  0.000475408  0.00695998
14.66  -0.000198465  -0.00290949  -0.000729799  -0.0106989  0.000473566  0.00694247
14.68  -0.000197424  -0.00289818  -0.000726477  -0.0106647  0.000471728  0.00692496
14.7  -0.000196388  -0.0028869  -0.000723168  -0.0106306  0.000469894  0.00690744
14.72  -0.000195358  -0.00287567  -0.000719872  -0.0105965  0.000468065  0.00688992
14.74  -0.000194333  -0.00286447  -0.00071659  -0.0105625  0.000466241  0.00687239
14.76  -0.000193313  -0.0028533  -0.00071332  -0.0105286  0.000464421  0.00685486
14.78  -0.000192299  -0.00284218  -0.000710063  -0.0104947  0.000462606  0.00683731
14.8  -0.00019129  -0.00283109  -0.00070682  -0.0104609  0.000460795  0.00681977
14.82  -0.000190286  -0.00282004  -0.000703589  -0.0104272  0.000458989  0.00680222
14.84  -0.000189288  -0.00280903  -0.000700371  -0.0103935  0.000457188  0.00678466
14.86  -0.000188294  -0.00279805  -0.000697166  -0.0103599  0.000455391  0.00676711
14.88  -0.000187306  -0.00278711  -0.000693974  -0.0103263  0.000453598  0.00674954
14.9  -0.000186323  -0.00277621  -0.000690794  -0.0102928  0.000451811  0.00673198
14.92  -0.000185345  -0.00276534  -0.000687627  -0.0102594  0.000450028  0.00671441
14.94  -0.000184372  -0.00275451  -0.000684473  -0.010226  0.000448249  0.00669684
14.96  -0.000183404  -0.00274372  -0.000681331  -0.0101927  0.000446475  0.00667927
14.98  -0.000182441  -0.00273296  -0.000678202  -0.0101595  0.000444706  0.0066617
15  -0.000181483  -0.00272224  -0.000675086  -0.0101263  0.000442942  0.00664413
15.02  -0.00018053  -0.00271156  -0.000671982  -0.0100932  0.000441182  0.00662655
15.04  -0.000179582  -0.00270091  -0.00066889  -0.0100601  0.000439427  0.00660898
15.06  -0.000178639  -0.0026903  -0.000665811  -0.0100271  0.000437676  0.0065914
15.08  -0.000177701  -0.00267972  -0.000662745  -0.00999419  0.00043593  0.00657382
15.1  -0.000176767  -0.00266918  -0.00065969  -0.00996132  0.000434189  0.00655625
15.12  -0.000175839  -0.00265868  -0.000656648  -0.00992852  0.000432452  0.00653868
15.14  -0.000174915  -0.00264821  -0.000653618  -0.00989578  0.00043072  0.0065211
15.16  -0.000173996  -0.00263778  -0.000650601  -0.00986311  0.000428993  0.00650353
15.18  -0.000173082  -0.00262738  -0.000647595  -0.0098305  0.00042727  0.00648596
15.2  -0.000172172  -0.00261702  -0.000644602  -0.00979795  0.000425552  0.0064684
15.22  -0.000171267  -0.00260669  -0.000641621  -0.00976547  0.000423839  0.00645083
15.24  -0.000170367  -0.0025964  -0.000638652  -0.00973306  0.00042213  0.00643327
15.26  -0.000169472  -0.00258614  -0.000635695  -0.00970071  0.000420427  0.00641571
15.28  -0.000168581  -0.00257592  -0.00063275  -0.00966842  0.000418727  0.00639815
15.3  -0.000167695  -0.00256573  -0.000629817  -0.0096362  0.000417033  0.0063806
15.32  -0.000166813  -0.00255558  -0.000626896  -0.00960404  0.000415343  0.00636305
15.34  -0.000165936  -0.00254546  -0.000623986  -0.00957195  0.000413658  0.00634551
15.36  -0.000165063  -0.00253537  -0.000621089  -0.00953992  0.000411977  0.00632797
15.38  -0.000164195  -0.00252532  -0.000618203  -0.00950796  0.000410302  0.00631044
15.4  -0.000163332  -0.00251531  -0.000615329  -0.00947607  0.000408631  0.00629291
15.42  -0.000162473  -0.00250533  -0.000612467  -0.00944423  0.000406964  0.00627539
15.44  -0.000161618  -0.00249538  -0.000609616  -0.00941247  0.000405303  0.00625787
15.46  -0.000160768  -0.00248547  -0.000606777  -0.00938077  0.000403646  0.00624036
15.48  -0.000159922  -0.00247559  -0.00060395  -0.00934914  0.000401993  0.00622286
15.5  -0.00015908  -0.00246574  -0.000601134  -0.00931757  0.000400346  0.00620536
15.52  -0.000158243  -0.00245593  -0.000598329  -0.00928607  0.000398703  0.00618787
15.54  -0.00015741  -0.00244615  -0.000595536  -0.00925463  0.000397065  0.00617039
15.56  -0.000156582  -0.00243641  -0.000592755  -0.00922327  0.000395431  0.00615291
15.58  -0.000155757  -0.0024267  -0.000589985  -0.00919196  0.000393802  0.00613544
15.6  -0.000154937  -0.00241702  -0.000587226  -0.00916073  0.000392178  0.00611798
15.62  -0.000154121  -0.00240738  -0.000584479  -0.00912956  0.000390559  0.00610053
15.64  -0.00015331  -0.00239777  -0.000581742  -0.00909845  0.000388944  0.00608309
15.66  -0.000152502  -0.00238819  -0.000579018  -0.00906741  0.000387334  0.00606566
15.68  -0.000151699  -0.00237864  -0.000576304  -0.00903644  0.000385729  0.00604823
15.7  -0.0001509  -0.00236913  -0.000573601  -0.00900554  0.000384128  0.00603082
15.72  -0.000150105  -0.00235965  -0.00057091  -0.0089747  0.000382532  0.00601341
15.74  -0.000149314  -0.0023502  -0.000568229  -0.00894393  0.000380941  0.00599602
15.76  -0.000148527  -0.00234079  -0.00056556  -0.00891323  0.000379355  0.00597863
15.78  -0.000147745  -0.00233141  -0.000562902  -0.00888259  0.000377773  0.00596126
15.8  -0.000146966  -0.00232206  -0.000560254  -0.00885202  0.000376196  0.00594389
15.82  -0.000146191  -0.00231274  -0.000557618  -0.00882151  0.000374623  0.00592654
15.84  -0.00014542  -0.00230346  -0.000554992  -0.00879108  0.000373055  0.0059092
15.86  -0.000144654  -0.0022942  -0.000552378  -0.00876071  0.000371492  0.00589187
15.88  -0.000143891  -0.00228498  -0.000549774  -0.00873041  0.000369934  0.00587455
15.9  -0.000143132  -0.0022758  -0.000547181  -0.00870017  0.00036838  0.00585725
15.92  -0.000142377  -0.00226664  -0.000544598  -0.00867  0.000366831  0.00583995
15.94  -0.000141626  -0.00225751  -0.000542026  -0.0086399  0.000365287  0.00582267
15.96  -0.000140878  -0.00224842  -0.000539465  -0.00860987  0.000363747  0.0058054
15.98  -0.000140135  -0.00223936  -0.000536915  -0.0085799  0.000362212  0.00578815
16  -0.000139395  -0.00223033  -0.000534375  -0.00855  0.000360681  0.0057709
16.02  -0.00013866  -0.00222133  -0.000531846  -0.00852017  0.000359156  0.00575367
16.04  -0.000137928  -0.00221236  -0.000529327  -0.00849041  0.000357635  0.00573646
16.06  -0.0001372  -0.00220342  -0.000526819  -0.00846071  0.000356118  0.00571926
16.08  -0.000136475  -0.00219452  -0.000524321  -0.00843108  0.000354606  0.00570207
16.1  -0.000135754  -0.00218564  -0.000521833  -0.00840152  0.000353099  0.0056849
16.12  -0.000135037  -0.0021768  -0.000519356  -0.00837202  0.000351597  0.00566774
16.14  -0.000134324  -0.00216799  -0.000516889  -0.0083426  0.000350099  0.0056506
16.16  -0.000133614  -0.00215921  -0.000514433  -0.00831324  0.000348606  0.00563347
16.18  -0.000132908  -0.00215046  -0.000511987  -0.00828394  0.000347117  0.00561635
16.2  -0.000132206  -0.00214173  -0.000509551  -0.00825472  0.000345633  0.00559925
16.22  -0.000131507  -0.00213304  -0.000507125  -0.00822556  0.000344154  0.00558217
16.24  -0.000130812  -0.00212438  -0.000504709  -0.00819647  0.000342679  0.00556511
16.26  -0.00013012  -0.00211575  -0.000502303  -0.00816745  0.000341209  0.00554806
16.28  -0.000129432  -0.00210716  -0.000499908  -0.0081385  0.000339743  0.00553102
16.3  -0.000128748  -0.00209859  -0.000497522  -0.00810961  0.000338282  0.005514
16.32  -0.000128067  -0.00209005  -0.000495147  -0.00808079  0.000336826  0.005497
16.34  -0.000127389  -0.00208154  -0.000492781  -0.00805204  0.000335374  0.00548002
16.36  -0.000126715  -0.00207306  -0.000490425  -0.00802336  0.000333927  0.00546305
16.38  -0.000126044  -0.00206461  -0.000488079  -0.00799474  0.000332485  0.0054461
16.4  -0.000125377  -0.00205619  -0.000485743  -0.00796619  0.000331047  0.00542917
16.42  -0.000124714  -0.0020478  -0.000483417  -0.00793771  0.000329613  0.00541225
16.44  -0.000124053  -0.00203944  -0.000481101  -0.0079093  0.000328185  0.00539536
16.46  -0.000123396  -0.0020311  -0.000478794  -0.00788095  0.000326761  0.00537848
16.48  -0.000122743  -0.0020228  -0.000476497  -0.00785268  0.000325341  0.00536162
16.5  -0.000122093  -0.00201453  -0.00047421  -0.00782447  0.000323926  0.00534478
16.52  -0.000121446  -0.00200628  -0.000471932  -0.00779632  0.000322515  0.00532795
16.54  -0.000120802  -0.00199807  -0.000469664  -0.00776825  0.000321109  0.00531115
16.56  -0.000120162  -0.00198988  -0.000467406  -0.00774024  0.000319708  0.00529436
16.58  -0.000119525  -0.00198173  -0.000465157  -0.0077123  0.000318311  0.00527759
16.6  -0.000118891  -0.0019736  -0.000462918  -0.00768443  0.000316919  0.00526085
16.62  -0.000118261  -0.0019655  -0.000460688  -0.00765663  0.000315531  0.00524412
16.64  -0.000117634  -0.00195743  -0.000458467  -0.00762889  0.000314147  0.00522741
16.66  -0.00011701  -0.00194938  -0.000456256  -0.00760122  0.000312769  0.00521072
16.68  -0.000116389  -0.00194137  -0.000454054  -0.00757362  0.000311394  0.00519406
16.7  -0.000115772  -0.00193338  -0.000451862  -0.00754609  0.000310024  0.00517741
16.72  -0.000115157  -0.00192543  -0.000449678  -0.00751862  0.000308659  0.00516078
16.74  -0.000114546  -0.0019175  -0.000447504  -0.00749122  0.000307298  0.00514417
16.76  -0.000113938  -0.0019096  -0.00044534  -0.00746389  0.000305942  0.00512759
16.78  -0.000113333  -0.00190172  -0.000443184  -0.00743663  0.00030459  0.00511102
16.8  -0.000112731  -0.00189388  -0.000441038  -0.00740943  0.000303243  0.00509448
16.82  -0.000112132  -0.00188606  -0.0004389  -0.0073823  0.0003019  0.00507796
16.84  -0.000111536  -0.00187827  -0.000436772  -0.00735524  0.000300562  0.00506146
16.86  -0.000110943  -0.00187051  -0.000434653  -0.00732825  0.000299228  0.00504498
16.88  -0.000110354  -0.00186277  -0.000432543  -0.00730132  0.000297898  0.00502852
16.9  -0.000109767  -0.00185506  -0.000430441  -0.00727446  0.000296573  0.00501208
16.92  -0.000109183  -0.00184738  -0.000428349  -0.00724767  0.000295252  0.00499567
16.94  -0.000108603  -0.00183973  -0.000426266  -0.00722094  0.000293936  0.00497928
16.96  -0.000108025  -0.00183211  -0.000424191  -0.00719429  0.000292624  0.00496291
16.98  -0.00010745  -0.00182451  -0.000422126  -0.0071677  0.000291317  0.00494656
17  -0.000106879  -0.00181694  -0.000420069  -0.00714117  0.000290014  0.00493024
17.02  -0.00010631  -0.00180939  -0.000418021  -0.00711472  0.000288715  0.00491394
17.04  -0.000105744  -0.00180188  -0.000415982  -0.00708833  0.000287421  0.00489766
17.06  -0.000105181  -0.00179438  -0.000413951  -0.00706201  0.000286131  0.0048814
17.08  -0.000104621  -0.00178692  -0.000411929  -0.00703575  0.000284846  0.00486517
17.1  -0.000104063  -0.00177948  -0.000409916  -0.00700956  0.000283565  0.00484896
17.12  -0.000103509  -0.00177207  -0.000407911  -0.00698344  0.000282288  0.00483278
17.14  -0.000102957  -0.00176469  -0.000405915  -0.00695739  0.000281016  0.00481662
17.16  -0.000102409  -0.00175733  -0.000403928  -0.0069314  0.000279748  0.00480048
17.18  -0.000101863  -0.00175  -0.000401949  -0.00690548  0.000278485  0.00478436
17.2  -0.000101319  -0.00174269  -0.000399979  -0.00687963  0.000277225  0.00476828
17.22  -0.000100779  -0.00173541  -0.000398017  -0.00685384  0.00027597  0.00475221
17.24  -0.000100241  -0.00172816  -0.000396063  -0.00682813  0.00027472  0.00473617
17.26  -9.97065e-05  -0.00172093  -0.000394118  -0.00680247  0.000273474  0.00472015
17.28  -9.91743e-05  -0.00171373  -0.000392181  -0.00677689  0.000272232  0.00470416
17.3  -9.86449e-05  -0.00170656  -0.000390252  -0.00675137  0.000270994  0.0046882
17.32  -9.81182e-05  -0.00169941  -0.000388332  -0.00672591  0.000269761  0.00467225
17.34  -9.75942e-05  -0.00169228  -0.00038642  -0.00670053  0.000268532  0.00465634
17.36  -9.70728e-05  -0.00168518  -0.000384517  -0.00667521  0.000267307  0.00464045
17.38  -9.65542e-05  -0.00167811  -0.000382621  -0.00664995  0.000266086  0.00462458
17.4  -9.60381e-05  -0.00167106  -0.000380734  -0.00662477  0.00026487  0.00460874
17.42  -9.55248e-05  -0.00166404  -0.000378855  -0.00659965  0.000263658  0.00459292
17.44  -9.5014e-05  -0.00165704  -0.000376984  -0.00657459  0.00026245  0.00457713
17.46  -9.45058e-05  -0.00165007  -0.000375121  -0.0065496  0.000261247  0.00456137
17.48  -9.40003e-05  -0.00164312  -0.000373266  -0.00652468  0.000260048  0.00454563
17.5  -9.34973e-05  -0.0016362  -0.000371419  -0.00649983  0.000258853  0.00452992
17.52  -9.29969e-05  -0.00162931  -0.00036958  -0.00647504  0.000257662  0.00451424
17.54  -9.24991e-05  -0.00162243  -0.000367749  -0.00645031  0.000256475  0.00449858
17.56  -9.20038e-05  -0.00161559  -0.000365926  -0.00642566  0.000255293  0.00448294
17.58  -9.1511e-05  -0.00160876  -0.000364111  -0.00640106  0.000254115  0.00446734
17.6  -9.10208e-05  -0.00160197  -0.000362303  -0.00637654  0.000252941  0.00445176
17.62  -9.0533e-05  -0.00159519  -0.000360504  -0.00635208  0.000251771  0.00443621
17.64  -9.00478e-05  -0.00158844  -0.000358712  -0.00632768  0.000250605  0.00442068
17.66  -8.9565e-05  -0.00158172  -0.000356928  -0.00630336  0.000249444  0.00440518
17.68  -8.90847e-05  -0.00157502  -0.000355152  -0.00627909  0.000248287  0.00438971
17.7  -8.86068e-05  -0.00156834  -0.000353384  -0.00625489  0.000247134  0.00437426
17.72  -8.81314e-05  -0.00156169  -0.000351623  -0.00623076  0.000245985  0.00435885
17.74  -8.76584e-05  -0.00155506  -0.00034987  -0.0062067  0.00024484  0.00434346
17.76  -8.71878e-05  -0.00154846  -0.000348125  -0.0061827  0.000243699  0.00432809
17.78  -8.67197e-05  -0.00154188  -0.000346387  -0.00615876  0.000242562  0.00431276
17.8  -8.62539e-05  -0.00153532  -0.000344657  -0.00613489  0.00024143  0.00429745
17.82  -8.57905e-05  -0.00152879  -0.000342934  -0.00611109  0.000240301  0.00428217
17.84  -8.53295e-05  -0.00152228  -0.000341219  -0.00608735  0.000239177  0.00426692
17.86  -8.48708e-05  -0.00151579  -0.000339511  -0.00606367  0.000238057  0.0042517
17.88  -8.44144e-05  -0.00150933  -0.000337811  -0.00604006  0.000236941  0.0042365
17.9  -8.39604e-05  -0.00150289  -0.000336118  -0.00601652  0.000235829  0.00422134
17.92  -8.35087e-05  -0.00149648  -0.000334433  -0.00599304  0.000234721  0.0042062
17.94  -8.30593e-05  -0.00149008  -0.000332755  -0.00596962  0.000233617  0.00419109
17.96  -8.26122e-05  -0.00148372  -0.000331084  -0.00594627  0.000232517  0.004176
17.98  -8.21674e-05  -0.00147737  -0.000329421  -0.00592299  0.000231421  0.00416095
18  -8.17249e-05  -0.00147105  -0.000327765  -0.00589977  0.000230329  0.00414593
18.02  -8.12846e-05  -0.00146475  -0.000326116  -0.00587661  0.000229241  0.00413093
18.04  -8.08465e-05  -0.00145847  -0.000324474  -0.00585352  0.000228158  0.00411596
18.06  -8.04107e-05  -0.00145222  -0.00032284  -0.00583049  0.000227078  0.00410103
18.08  -7.99771e-05  -0.00144599  -0.000321213  -0.00580753  0.000226002  0.00408612
18.1  -7.95458e-05  -0.00143978  -0.000319593  -0.00578463  0.00022493  0.00407124
18.12  -7.91166e-05  -0.00143359  -0.00031798  -0.00576179  0.000223862  0.00405639
18.14  -7.86896e-05  -0.00142743  -0.000316374  -0.00573902  0.000222799  0.00404156
18.16  -7.82648e-05  -0.00142129  -0.000314775  -0.00571632  0.000221739  0.00402677
18.18  -7.78422e-05  -0.00141517  -0.000313184  -0.00569368  0.000220683  0.00401201
18.2  -7.74217e-05  -0.00140907  -0.000311599  -0.0056711  0.000219631  0.00399728
18.22  -7.70034e-05  -0.001403  -0.000310021  -0.00564859  0.000218583  0.00398257
18.24  -7.65871e-05  -0.00139695  -0.00030845  -0.00562613  0.000217538  0.0039679
18.26  -7.61731e-05  -0.00139092  -0.000306887  -0.00560375  0.000216498  0.00395326
18.28  -7.57611e-05  -0.00138491  -0.00030533  -0.00558143  0.000215462  0.00393864
18.3  -7.53512e-05  -0.00137893  -0.00030378  -0.00555917  0.000214429  0.00392406
18.32  -7.49434e-05  -0.00137296  -0.000302236  -0.00553697  0.000213401  0.0039095
18.34  -7.45377e-05  -0.00136702  -0.0003007  -0.00551484  0.000212376  0.00389498
18.36  -7.41341e-05  -0.0013611  -0.000299171  -0.00549277  0.000211356  0.00388049
18.38  -7.37325e-05  -0.0013552  -0.000297648  -0.00547077  0.000210339  0.00386602
18.4  -7.3333e-05  -0.00134933  -0.000296132  -0.00544882  0.000209326  0.00385159
18.42  -7.29355e-05  -0.00134347  -0.000294622  -0.00542694  0.000208316  0.00383719
18.44  -7.25401e-05  -0.00133764  -0.00029312  -0.00540513  0.000207311  0.00382282
18.46  -7.21466e-05  -0.00133183  -0.000291624  -0.00538338  0.000206309  0.00380847
18.48  -7.17552e-05  -0.00132604  -0.000290135  -0.00536169  0.000205312  0.00379416
18.5  -7.13657e-05  -0.00132027  -0.000288652  -0.00534006  0.000204318  0.00377988
18.52  -7.09783e-05  -0.00131452  -0.000287176  -0.00531849  0.000203328  0.00376563
18.54  -7.05928e-05  -0.00130879  -0.000285706  -0.00529699  0.000202342  0.00375141
18.56  -7.02093e-05  -0.00130308  -0.000284243  -0.00527555  0.000201359  0.00373722
18.58  -6.98277e-05  -0.0012974  -0.000282787  -0.00525418  0.00020038  0.00372307
18.6  -6.94481e-05  -0.00129173  -0.000281337  -0.00523286  0.000199405  0.00370894
18.62  -6.90704e-05  -0.00128609  -0.000279893  -0.00521161  0.000198434  0.00369484
18.64  -6.86946e-05  -0.00128047  -0.000278456  -0.00519042  0.000197467  0.00368078
18.66  -6.83208e-05  -0.00127487  -0.000277026  -0.0051693  0.000196503  0.00366675
18.68  -6.79488e-05  -0.00126928  -0.000275601  -0.00514823  0.000195543  0.00365275
18.7  -6.75788e-05  -0.00126372  -0.000274183  -0.00512723  0.000194587  0.00363877
18.72  -6.72106e-05  -0.00125818  -0.000272772  -0.00510629  0.000193634  0.00362484
18.74  -6.68444e-05  -0.00125266  -0.000271367  -0.00508541  0.000192686  0.00361093
18.76  -6.64799e-05  -0.00124716  -0.000269968  -0.00506459  0.00019174  0.00359705
18.78  -6.61174e-05  -0.00124168  -0.000268575  -0.00504384  0.000190799  0.00358321
18.8  -6.57567e-05  -0.00123623  -0.000267189  -0.00502314  0.000189861  0.00356939
18.82  -6.53978e-05  -0.00123079  -0.000265808  -0.00500251  0.000188927  0.00355561
18.84  -6.50408e-05  -0.00122537  -0.000264434  -0.00498194  0.000187997  0.00354186
18.86  -6.46855e-05  -0.00121997  -0.000263066  -0.00496143  0.00018707  0.00352814
18.88  -6.43321e-05  -0.00121459  -0.000261705  -0.00494099  0.000186147  0.00351445
18.9  -6.39805e-05  -0.00120923  -0.000260349  -0.0049206  0.000185227  0.0035008
18.92  -6.36307e-05  -0.00120389  -0.000259  -0.00490027  0.000184312  0.00348718
18.94  -6.32827e-05  -0.00119857  -0.000257656  -0.00488001  0.000183399  0.00347358
18.96  -6.29364e-05  -0.00119327  -0.000256319  -0.00485981  0.000182491  0.00346003
18.98  -6.25919e-05  -0.001188  -0.000254988  -0.00483967  0.000181586  0.0034465
19  -6.22492e-05  -0.00118273  -0.000253662  -0.00481958  0.000180684  0.003433
19.02  -6.19082e-05  -0.00117749  -0.000252343  -0.00479956  0.000179786  0.00341954
19.04  -6.1569e-05  -0.00117227  -0.00025103  -0.0047796  0.000178892  0.00340611
19.06  -6.12314e-05  -0.00116707  -0.000249722  -0.0047597  0.000178001  0.00339271
19.08  -6.08957e-05  -0.00116189  -0.000248421  -0.00473987  0.000177114  0.00337934
19.1  -6.05616e-05  -0.00115673  -0.000247125  -0.00472009  0.000176231  0.00336601
19.12  -6.02292e-05  -0.00115158  -0.000245835  -0.00470037  0.000175351  0.0033527
19.14  -5.98985e-05  -0.00114646  -0.000244551  -0.00468071  0.000174474  0.00333943
19.16  -5.95695e-05  -0.00114135  -0.000243273  -0.00466111  0.000173601  0.0033262
19.18  -5.92422e-05  -0.00113626  -0.000242001  -0.00464158  0.000172732  0.00331299
19.2  -5.89165e-05  -0.0011312  -0.000240734  -0.0046221  0.000171866  0.00329982
19.22  -5.85925e-05  -0.00112615  -0.000239474  -0.00460268  0.000171003  0.00328668
19.24  -5.82702e-05  -0.00112112  -0.000238219  -0.00458332  0.000170144  0.00327357
19.26  -5.79495e-05  -0.00111611  -0.000236969  -0.00456403  0.000169288  0.00326049
19.28  -5.76304e-05  -0.00111111  -0.000235726  -0.00454479  0.000168436  0.00324745
19.3  -5.7313e-05  -0.00110614  -0.000234488  -0.00452561  0.000167588  0.00323444
19.32  -5.69972e-05  -0.00110119  -0.000233255  -0.00450649  0.000166742  0.00322146
19.34  -5.6683e-05  -0.00109625  -0.000232028  -0.00448743  0.000165901  0.00320852
19.36  -5.63704e-05  -0.00109133  -0.000230807  -0.00446843  0.000165062  0.00319561
19.38  -5.60594e-05  -0.00108643  -0.000229592  -0.00444949  0.000164227  0.00318273
19.4  -5.575e-05  -0.00108155  -0.000228382  -0.0044306  0.000163396  0.00316988
19.42  -5.54422e-05  -0.00107669  -0.000227177  -0.00441178  0.000162568  0.00315706
19.44  -5.51359e-05  -0.00107184  -0.000225978  -0.00439302  0.000161743  0.00314428
19.46  -5.48312e-05  -0.00106702  -0.000224785  -0.00437431  0.000160922  0.00313153
19.48  -5.45281e-05  -0.00106221  -0.000223597  -0.00435566  0.000160104  0.00311882
19.5  -5.42265e-05  -0.00105742  -0.000222414  -0.00433708  0.000159289  0.00310614
19.52  -5.39264e-05  -0.00105264  -0.000221237  -0.00431855  0.000158478  0.00309349
19.54  -5.36279e-05  -0.00104789  -0.000220065  -0.00430008  0.00015767  0.00308087
19.56  -5.33309e-05  -0.00104315  -0.000218899  -0.00428166  0.000156865  0.00306828
19.58  -5.30354e-05  -0.00103843  -0.000217738  -0.00426331  0.000156064  0.00305573
19.6  -5.27415e-05  -0.00103373  -0.000216582  -0.00424501  0.000155266  0.00304321
19.62  -5.2449e-05  -0.00102905  -0.000215432  -0.00422677  0.000154471  0.00303073
19.64  -5.2158e-05  -0.00102438  -0.000214287  -0.00420859  0.00015368  0.00301828
19.66  -5.18685e-05  -0.00101974  -0.000213147  -0.00419047  0.000152892  0.00300586
19.68  -5.15805e-05  -0.0010151  -0.000212012  -0.00417241  0.000152107  0.00299347
19.7  -5.1294e-05  -0.00101049  -0.000210883  -0.0041544  0.000151326  0.00298112
19.72  -5.10089e-05  -0.0010059  -0.000209759  -0.00413645  0.000150548  0.0029688
19.74  -5.07253e-05  -0.00100132  -0.00020864  -0.00411856  0.000149773  0.00295651
19.76  -5.04432e-05  -0.000996757  -0.000207526  -0.00410072  0.000149001  0.00294426
19.78  -5.01624e-05  -0.000992213  -0.000206418  -0.00408295  0.000148232  0.00293204
19.8  -4.98832e-05  -0.000987687  -0.000205315  -0.00406523  0.000147467  0.00291985
19.82  -4.96053e-05  -0.000983177  -0.000204216  -0.00404756  0.000146705  0.00290769
19.84  -4.93289e-05  -0.000978685  -0.000203123  -0.00402996  0.000145946  0.00289557
19.86  -4.90539e-05  -0.00097421  -0.000202035  -0.00401241  0.00014519  0.00288348
19.88  -4.87803e-05  -0.000969751  -0.000200952  -0.00399492  0.000144438  0.00287143
19.9  -4.8508e-05  -0.00096531  -0.000199874  -0.00397749  0.000143689  0.00285941
19.92  -4.82372e-05  -0.000960886  -0.000198801  -0.00396011  0.000142943  0.00284742
19.94  -4.79678e-05  -0.000956478  -0.000197732  -0.00394279  0.0001422  0.00283546
19.96  -4.76998e-05  -0.000952087  -0.000196669  -0.00392552  0.00014146  0.00282354
19.98  -4.74331e-05  -0.000947713  -0.000195611  -0.00390831  0.000140723  0.00281165


==> acta/backflow/carbon_atom_bf.dat <==
0   -5.3990   0.0001  0.0677  81.8  0.1
33  -5.4011   0.0002  0.0544  83.8  0.2 
256 -5.4030   0.0002  0.0511  85.6  0.2
268 -5.4020   0.0002  0.0498  84.7  0.2


==> acta/backflow/carbon_atom_bf_pf.dat <==
0 0   -5.4083   0.0002  0.0626  90.8  0.2   -5.4137  0.0003  96.0  0.3
1 33  -5.4097   0.0001  0.0427  92.1  0.1   -5.4145  0.0003  96.8  0.3
3 268 -5.4107   0.0001  0.0411  93.1  0.1   -5.4152  0.0003  97.5  0.3


==> acta/backflow/carbon_atom_bf_sj.dat <==
0 0   -5.3990   0.0001  0.0677  81.8  0.1   -5.4065   0.0003  89.0  0.3  
1 33  -5.4011   0.0002  0.0544  83.8  0.2   -5.4090   0.0003  91.5  0.3
2 256 -5.4023   0.0002  0.0504  85.0  0.3   -5.4085   0.0003  91.0  0.3
3 268 -5.4020   0.0002  0.0498  84.7  0.2   -5.4094   0.0003  91.8  0.3



==> acta/backflow/carbon_dimer_bf.dat <==
0 -10.9936(4) & 0.179 & 81.7 


==> acta/backflow/carbon_dimer_bf_ci.dat <==
0  0  -11.0420 0.0004  0.112  93.6  0.1  -11.0579  0.0005  97.5  0.1
1 33  -11.0440 0.0003  0.100  94.0  0.1  -11.0580  0.0004  97.5  0.1


==> acta/backflow/carbon_dimer_bf_pf.dat <==
0  0  -11.0171   0.0002  0.160  87.4  0.1  -11.0419   0.0009   93.5   0.2
1 33  -11.0220   0.0004  0.123  88.6  0.1  -11.0443   0.0006   94.1   0.2
2 268 -11.0223   0.0002  0.128  88.7  0.1  -11.0447   0.0003   94.2   0.1


==> acta/backflow/carbon_dimer_bf_sj.dat <==
0   0  -10.9936  0.0004  0.179  81.7  0.1  -11.0227   0.0002  88.8  0.1
1  33  -11.0012  0.0003  0.144  83.5  0.1  -11.0269   0.0004  89.9  0.1
2  268 -11.0014  0.0002  0.141  83.6  0.1  -11.0280   0.0003  90.1  0.1


==> acta/methods_of_qmc/opt_methods/newton_opt_mixed.dat <==
0  -18.4635293361  -19.5288724993  0.0008850808  1.3334132010
1  -18.4805309986  -19.5384722225  0.0017108479  1.2729305773
2  -18.4942873904  -19.5491701742  0.0020363591  1.2443815745
3  -18.5070359705  -19.5578120256  0.0009993115  1.2073562350
4  -18.5208441541  -19.5690002024  0.0012052692  1.1807289124
5  -18.5350236903  -19.5787190688  0.0010979198  1.1380634872
6  -18.5444453708  -19.5863646366  0.0007355148  1.1189372991
7  -18.5569376076  -19.5972420325  0.0008200773  1.0994755419
8  -18.5675375773  -19.6054616599  0.0007603872  1.0737876851
9  -18.6659355575  -19.7049341339  0.0010515930  1.0368401003
10  -18.7532656197  -19.7639867766  0.0004573763  0.6711455580
11  -18.7577553570  -19.7682590164  0.0003107836  0.6646910351
12  -18.7834080665  -19.7912760403  0.0006666798  0.6050482914
13  -18.7881368343  -19.7961642482  0.0003611027  0.6036423024
14  -18.7890861403  -19.7971799481  0.0007382873  0.6039008261
15  -18.8000492971  -19.8071965723  0.0003431402  0.5794384628
16  -18.8023833592  -19.8098743894  0.0003775806  0.5830490668
17  -18.8028535256  -19.8104208875  0.0003752588  0.5838889881
18  -18.8028337145  -19.8101166176  0.0006502750  0.5792593941
19  -18.8033602483  -19.8103647530  0.0006865702  0.5742171547
20  -18.8044320344  -19.8115924083  0.0005910615  0.5758602866
21  -18.8039748133  -19.8113457814  0.0004510060  0.5797185357
22  -18.8051713763  -19.8129059072  0.0003347974  0.5846235628
23  -18.7993639128  -19.8101725371  0.0006242084  0.6371812529
24  -18.8042974760  -19.8125032127  0.0004960293  0.5929683985
25  -18.8052408232  -19.8126404274  0.0005173075  0.5790955507
26  -18.8044626856  -19.8116182250  0.0004629393  0.5757539084
27  -18.8056700060  -19.8131703267  0.0004351302  0.5803758151
28  -18.8046945662  -19.8124416218  0.0002727539  0.5852345598
29  -18.8053407043  -19.8124523965  0.0004874987  0.5742660073
30  -18.8048094173  -19.8127824158  0.0006263391  0.5887933040
31  -18.8038815061  -19.8110962588  0.0005014360  0.5772337451
32  -18.8053184685  -19.8125831924  0.0005720907  0.5768113090
33  -18.8045642270  -19.8120593621  0.0004221084  0.5812429261
34  -18.8070892037  -19.8148179487  0.0006483281  0.5828867386
35  -18.8064319648  -19.8136531064  0.0005686238  0.5751258346
36  -18.8068822198  -19.8143640260  0.0005385567  0.5790268534
37  -18.8080880611  -19.8155800714  0.0007222317  0.5781523448
38  -18.8073533850  -19.8146674045  0.0005808007  0.5758584783
39  -18.8078874587  -19.8151911756  0.0005446306  0.5752244459
40  -18.8090979702  -19.8167424494  0.0005740051  0.5797819728
41  -18.8078328106  -19.8158518329  0.0005864759  0.5869655981
42  -18.8074087804  -19.8151669081  0.0008235852  0.5830914563
43  -18.8090334700  -19.8164087785  0.0006291406  0.5754106291
44  -18.8087457509  -19.8166471129  0.0005158033  0.5842774393
45  -18.8076515499  -19.8151439979  0.0006159048  0.5785369144
46  -18.8079243434  -19.8155948404  0.0004398393  0.5812186322
47  -18.8081070568  -19.8154506936  0.0007307090  0.5756926628
48  -18.8085643592  -19.8156593418  0.0004273772  0.5711745007
49  -18.8068053128  -19.8144045806  0.0005165949  0.5810170196
New  from  40  in  


==> acta/methods_of_qmc/opt_methods/results/newton_opt_energy2.dat <==
0  -19.5264027392  0.0007929953  1.3346874527
1  -19.5376429875  0.0005545281  1.2830581502
2  -19.5462188630  0.0005977293  1.2542250190
3  -19.5538147235  0.0005963566  1.2289404239
4  -19.5618113384  0.0003100795  1.2053622442
5  -19.5681089798  0.0005728650  1.1854772861
6  -19.5765511465  0.0003658488  1.1603507495
7  -19.5814704261  0.0006185786  1.1430609447
8  -19.5862212202  0.0004427437  1.1261869123
9  -19.5917250087  0.0004783316  1.1120875971
10  -19.5954932413  0.0005815248  1.0986128038
11  -19.7023227251  0.0004068163  0.8964171924
12  -19.7635530964  0.0001761050  0.7188365868
13  -19.7703424835  0.0002511752  0.6916116403
14  -19.7711031643  0.0003830509  0.6889404505
15  -19.7906316280  0.0002645547  0.6679607314
16  -19.7999544564  0.0005353228  0.6544367398
17  -19.8058823065  0.0002269924  0.6465686096
18  -19.8086855779  0.0003412091  0.6332519300
19  -19.8086230383  0.0002401550  0.6309598950
20  -19.8113621805  0.0002569110  0.6340077808
21  -19.8123425869  0.0001685836  0.6136029083
22  -19.8135599917  0.0003011578  0.6208224363
23  -19.8149597808  0.0002614090  0.6034908887
24  -19.8154008732  0.0002888347  0.6064538797
25  -19.8159982389  0.0003162101  0.6047929937
26  -19.8161542358  0.0002583619  0.6025807944
27  -19.8167180379  0.0002370630  0.6002092850
28  -19.8166479932  0.0002473123  0.6030228510
29  -19.8167651445  0.0002787041  0.6035258528
30  -19.8171488167  0.0002571324  0.6071502303
31  -19.8177043292  0.0002361293  0.6075648901
32  -19.8181336754  0.0004308201  0.6072980073
33  -19.8173584842  0.0004019363  0.6076216088
34  -19.8178457550  0.0001934383  0.6052740676
35  -19.8178995538  0.0002344761  0.6040983372
36  -19.8175446992  0.0002498723  0.6087306950
37  -19.8178369939  0.0002906317  0.6085295437
38  -19.8176210248  0.0003192472  0.6152976866
39  -19.8174733260  0.0002683357  0.6063487573
40  -19.8180395248  0.0003269728  0.6104349444
41  -19.8181809677  0.0000843831  0.6079569328
42  -19.8180432829  0.0002252803  0.6089584385
43  -19.8179122183  0.0003022672  0.6087404928
44  -19.8182242886  0.0001913982  0.6141219494
45  -19.8172178307  0.0001896704  0.6172841345
46  -19.8178374185  0.0002710317  0.6168195566
47  -19.8174298020  0.0001814027  0.6133297381
48  -19.8176301543  0.0002501829  0.6113767032
49  -19.8173828180  0.0003591261  0.6109183045


==> acta/methods_of_qmc/opt_methods/results/newton_opt_mixed2.dat <==
0  -18.4600314305  -19.5253611542  0.0004700461  1.3346285324
1  -18.4812127794  -19.5395373181  0.0009310833  1.2755208568
2  -18.4957369477  -19.5497251373  0.0006172887  1.2369473129
3  -18.5075348992  -19.5583597856  0.0005271812  1.2075338265
4  -18.5198983486  -19.5680868536  0.0006842805  1.1813903869
5  -18.5295149552  -19.5751981089  0.0008096510  1.1569204662
6  -18.5375702941  -19.5810566169  0.0001323959  1.1351959468
7  -18.5482163163  -19.5900523717  0.0005765366  1.1165432089
8  -18.5547113265  -19.5947818154  0.0005720089  1.0984661863
9  -18.5612179346  -19.5998525697  0.0008222771  1.0829774385
10  -18.5737469698  -19.6026090183  0.0003584227  0.9872344963
11  -18.6015754511  -19.6315917019  0.0006336081  0.9842425077
12  -18.7278699416  -19.7436191266  0.0003455996  0.7558866151
13  -18.7363198093  -19.7507775040  0.0003499756  0.7337413645
14  -18.7371322730  -19.7512821512  0.0004430823  0.7291881875
15  -18.7377003236  -19.7516605246  0.0002766527  0.7263218941
16  -18.7814501291  -19.7953667078  0.0002419135  0.6949567379
17  -18.7999578350  -19.8094093899  0.0003117748  0.6161344890
18  -18.7991455527  -19.8083335180  0.0004282506  0.6127199922
19  -18.7981812118  -19.8084973802  0.0003948840  0.6307344826
20  -18.8008559237  -19.8101489662  0.0001566642  0.6129534107
21  -18.8057463793  -19.8138175389  0.0002760883  0.5895809131
22  -18.8080429765  -19.8161010500  0.0003039070  0.5874184361
23  -18.8077454973  -19.8158067035  0.0002876964  0.5877222314
24  -18.8092456170  -19.8169364641  0.0002375200  0.5804140578
25  -18.8089747541  -19.8165547643  0.0003558594  0.5788310969
26  -18.8101221032  -19.8175454902  0.0003028371  0.5752584199
27  -18.8095623950  -19.8172111150  0.0003461184  0.5794508475
28  -18.8097135285  -19.8171430686  0.0001326541  0.5757149758
29  -18.8096664541  -19.8172656953  0.0003676123  0.5785491586
30  -18.8096578036  -19.8170945875  0.0003427700  0.5758828790
31  -18.8091112452  -19.8165646008  0.0001081168  0.5766303066
32  -18.8103974154  -19.8179178811  0.0003618711  0.5766207016
33  -18.8103429241  -19.8181308304  0.0002112210  0.5810570501
34  -18.8101422557  -19.8182703738  0.0003403643  0.5867639957
35  -18.8102889543  -19.8179124469  0.0003266298  0.5784093748
36  -18.8102939266  -19.8178440398  0.0002073664  0.5771985997
37  -18.8103261448  -19.8179237901  0.0002043916  0.5779525205
38  -18.8101115507  -19.8179308270  0.0001181543  0.5817685954
39  -18.8105604240  -19.8180367494  0.0003205902  0.5757514740
40  -18.8101788397  -19.8178401014  0.0002495634  0.5791244536
41  -18.8109375182  -19.8182640653  0.0002886975  0.5729457886
42  -18.8102297704  -19.8185776307  0.0002437187  0.5902368802
43  -18.8105846350  -19.8179824122  0.0001872619  0.5744328778
44  -18.8108415135  -19.8186110280  0.0003894267  0.5803268594
45  -18.8112542570  -19.8186763644  0.0002947301  0.5742523685
46  -18.8109191305  -19.8183715684  0.0001877723  0.5750453805
47  -18.8112390804  -19.8189863908  0.0002901673  0.5796204089
48  -18.8114276337  -19.8189683630  0.0003302730  0.5760609536
49  -18.8112018107  -19.8186073614  0.0002328438  0.5740240877


==> acta/methods_of_qmc/opt_methods/results/newton_opt_variance2.dat <==
0  1.3330875234  -19.5261501898  0.0008057275
1  0.6751828963  -19.7506453137  0.0002654263
2  0.5981707947  -19.7834199369  0.0002211310
3  0.5760115335  -19.7955225637  0.0002368281
4  0.5655891517  -19.7989304830  0.0001524297
5  0.5608484061  -19.8040399378  0.0002568928
6  0.5602264226  -19.8041845998  0.0001948410
7  0.5560871482  -19.8051134094  0.0002470875
8  0.5553129323  -19.8052919618  0.0002413264
9  0.5544161840  -19.8075005602  0.0003382396
10  0.5529415845  -19.8081016847  0.0001327254
11  0.5522801767  -19.8077977066  0.0002868734
12  0.5486913868  -19.8079888731  0.0002451576
13  0.5577269162  -19.8081946795  0.0002112729
14  0.5504062294  -19.8093010771  0.0002678780
15  0.5511531394  -19.8088599910  0.0003046363
16  0.5498529495  -19.8091888629  0.0002212720
17  0.5476983599  -19.8093815986  0.0002391667
18  0.5485197173  -19.8094675013  0.0002820080
19  0.5507966459  -19.8088917543  0.0002242793
20  0.5915215972  -19.8099071627  0.0002977090
21  0.5461059530  -19.8101436519  0.0003018434
22  0.5489257363  -19.8091925089  0.0001864090
23  0.5488105612  -19.8087971574  0.0003216221
24  0.5631736718  -19.8088440985  0.0003135181
25  0.5474009245  -19.8092124911  0.0002903668
26  0.5498142850  -19.8091716666  0.0002823150
27  0.5491853748  -19.8086962711  0.0002497235
28  0.5566006769  -19.8091070573  0.0003708370
29  0.5476586188  -19.8095124941  0.0001430613
30  0.5435607298  -19.8095717801  0.0002228598
31  0.5441827891  -19.8096551375  0.0002535836
32  0.5470628000  -19.8095026238  0.0002422032
33  0.5454083522  -19.8097873457  0.0003241243
34  0.5498448102  -19.8092122747  0.0002569343
35  0.5492045623  -19.8092185486  0.0002134250
36  0.5475561047  -19.8100354830  0.0001959036
37  0.5441756414  -19.8095295798  0.0002887914
38  0.5457672943  -19.8089638798  0.0002400084
39  0.5521252937  -19.8088331563  0.0003521580
40  0.5494301219  -19.8086624173  0.0002374959
41  0.5455250354  -19.8090388695  0.0001813726
42  0.5450629408  -19.8094465888  0.0001925234
43  0.5578903910  -19.8098397719  0.0003154943
44  0.5448977078  -19.8093402605  0.0003285945
45  0.5436817686  -19.8091064469  0.0001274560
46  0.5456905418  -19.8093508517  0.0002832535
47  0.5453647827  -19.8082467882  0.0001535220
48  0.5451452441  -19.8101869037  0.0003620749
49  0.5467446750  -19.8096627097  0.0001673529


==> backflow/backflow_functionsCatom_33pf.dat <==
# distance, f_e-n, d*f_e-n, like electrons f_e-e, d*f_e-e, unlike spin electrons f_e-e, d*f_e-e
0  0.00569104  0  -0.0159771  -0  -0.0892276  -0
0.02  0.00549588  0.000109918  -0.015754  -0.000315079  -0.0886453  -0.00177291
0.04  0.00493444  0.000197377  -0.0151149  -0.000604595  -0.086978  -0.00347912
0.06  0.00407344  0.000244407  -0.0141438  -0.000848628  -0.0844445  -0.00506667
0.08  0.00300788  0.000240631  -0.0129589  -0.00103671  -0.0813503  -0.00650803
0.1  0.00184196  0.000184196  -0.0116872  -0.00116872  -0.0780197  -0.00780197
0.12  0.000670945  8.05134e-05  -0.0104413  -0.00125295  -0.0747318  -0.00896782
0.14  -0.000431703  -6.04384e-05  -0.00930257  -0.00130236  -0.0716796  -0.0100351
0.16  -0.00141989  -0.000227183  -0.00831585  -0.00133054  -0.0689555  -0.0110329
0.18  -0.00227363  -0.000409253  -0.0074922  -0.0013486  -0.0665643  -0.0119816
0.2  -0.00299316  -0.000598632  -0.00681841  -0.00136368  -0.0644504  -0.0128901
0.22  -0.00359143  -0.000790115  -0.00626801  -0.00137896  -0.0625302  -0.0137566
0.24  -0.00408715  -0.000980915  -0.0058111  -0.00139466  -0.0607192  -0.0145726
0.26  -0.00449972  -0.00116993  -0.00542089  -0.00140943  -0.05895  -0.015327
0.28  -0.00484648  -0.00135701  -0.00507696  -0.00142155  -0.057179  -0.0160101
0.3  -0.0051416  -0.00154248  -0.00476579  -0.00142974  -0.0553868  -0.016616
0.32  -0.00539618  -0.00172678  -0.00447972  -0.00143351  -0.0535726  -0.0171432
0.34  -0.0056188  -0.00191039  -0.00421525  -0.00143319  -0.051748  -0.0175943
0.36  -0.00581617  -0.00209382  -0.00397141  -0.00142971  -0.0499306  -0.017975
0.38  -0.00599363  -0.00227758  -0.00374843  -0.0014244  -0.0481397  -0.0182931
0.4  -0.00615555  -0.00246222  -0.00354691  -0.00141876  -0.0463928  -0.0185571
0.42  -0.00630554  -0.00264833  -0.0033673  -0.00141426  -0.044704  -0.0187757
0.44  -0.00644654  -0.00283648  -0.00320965  -0.00141225  -0.0430836  -0.0189568
0.46  -0.00658096  -0.00302724  -0.00307358  -0.00141385  -0.0415377  -0.0191074
0.48  -0.00671072  -0.00322115  -0.00295827  -0.00141997  -0.0400691  -0.0192332
0.5  -0.00683732  -0.00341866  -0.00286256  -0.00143128  -0.0386777  -0.0193388
0.52  -0.00696187  -0.00362017  -0.00278502  -0.00144821  -0.0373609  -0.0194277
0.54  -0.0070852  -0.00382601  -0.00272409  -0.00147101  -0.036115  -0.0195021
0.56  -0.00720784  -0.00403639  -0.00267808  -0.00149973  -0.0349352  -0.0195637
0.58  -0.0073301  -0.00425146  -0.00264533  -0.00153429  -0.0338159  -0.0196132
0.6  -0.00745211  -0.00447127  -0.00262417  -0.0015745  -0.0327519  -0.0196512
0.62  -0.00757382  -0.00469577  -0.00261305  -0.00162009  -0.0317379  -0.0196775
0.64  -0.00769503  -0.00492482  -0.00261049  -0.00167072  -0.0307688  -0.0196921
0.66  -0.00781546  -0.0051582  -0.00261515  -0.001726  -0.0298403  -0.0196946
0.68  -0.00793468  -0.00539558  -0.00262582  -0.00178556  -0.0289485  -0.019685
0.7  -0.00805221  -0.00563655  -0.00264141  -0.00184899  -0.0280898  -0.0196629
0.72  -0.00816752  -0.00588061  -0.00266096  -0.00191589  -0.0272616  -0.0196283
0.74  -0.00828  -0.0061272  -0.00268363  -0.00198589  -0.0264613  -0.0195814
0.76  -0.00838904  -0.00637567  -0.00270871  -0.00205862  -0.0256871  -0.0195222
0.78  -0.00849399  -0.00662531  -0.00273556  -0.00213374  -0.0249375  -0.0194513
0.8  -0.0085942  -0.00687536  -0.00276365  -0.00221092  -0.0242113  -0.019369
0.82  -0.00868905  -0.00712502  -0.00279251  -0.00228986  -0.0235074  -0.0192761
0.84  -0.00877791  -0.00737344  -0.00282176  -0.00237028  -0.0228253  -0.0191732
0.86  -0.00886021  -0.00761978  -0.00285106  -0.00245191  -0.0221642  -0.0190612
0.88  -0.00893538  -0.00786314  -0.00288013  -0.00253451  -0.0215239  -0.018941
0.9  -0.00900293  -0.00810264  -0.00290873  -0.00261785  -0.0209038  -0.0188135
0.92  -0.0090624  -0.00833741  -0.00293665  -0.00270172  -0.0203039  -0.0186795
0.94  -0.00911337  -0.00856657  -0.00296372  -0.00278589  -0.0197237  -0.0185402
0.96  -0.00915551  -0.00878929  -0.00298978  -0.00287019  -0.019163  -0.0183965
0.98  -0.00918849  -0.00900473  -0.00301473  -0.00295443  -0.0186216  -0.0182492
1  -0.0092121  -0.0092121  -0.00303844  -0.00303844  -0.0180992  -0.0180992
1.02  -0.00922614  -0.00941066  -0.00306084  -0.00312205  -0.0175955  -0.0179475
1.04  -0.00923047  -0.00959969  -0.00308184  -0.00320512  -0.0171103  -0.0177947
1.06  -0.00922502  -0.00977852  -0.00310139  -0.00328748  -0.0166432  -0.0176418
1.08  -0.00920975  -0.00994653  -0.00311944  -0.003369  -0.0161938  -0.0174893
1.1  -0.0091847  -0.0101032  -0.00313595  -0.00344955  -0.0157617  -0.0173379
1.12  -0.0091499  -0.0102479  -0.0031509  -0.00352901  -0.0153465  -0.0171881
1.14  -0.00910548  -0.0103802  -0.00316426  -0.00360725  -0.0149478  -0.0170405
1.16  -0.00905156  -0.0104998  -0.00317602  -0.00368418  -0.0145652  -0.0168956
1.18  -0.00898832  -0.0106062  -0.00318617  -0.00375968  -0.014198  -0.0167537
1.2  -0.00891597  -0.0106992  -0.00319472  -0.00383367  -0.0138459  -0.0166151
1.22  -0.00883474  -0.0107784  -0.00320168  -0.00390605  -0.0135083  -0.0164801
1.24  -0.00874488  -0.0108437  -0.00320705  -0.00397675  -0.0131846  -0.0163489
1.26  -0.00864668  -0.0108948  -0.00321086  -0.00404568  -0.0128744  -0.0162218
1.28  -0.00854043  -0.0109317  -0.00321312  -0.00411279  -0.0125772  -0.0160988
1.3  -0.00842643  -0.0109544  -0.00321385  -0.00417801  -0.0122923  -0.0159799
1.32  -0.00830501  -0.0109626  -0.00321309  -0.00424128  -0.0120192  -0.0158653
1.34  -0.0081765  -0.0109565  -0.00321086  -0.00430256  -0.0117574  -0.0157549
1.36  -0.00804124  -0.0109361  -0.0032072  -0.00436179  -0.0115063  -0.0156486
1.38  -0.00789957  -0.0109014  -0.00320213  -0.00441893  -0.0112655  -0.0155464
1.4  -0.00775183  -0.0108526  -0.00319569  -0.00447396  -0.0110344  -0.0154482
1.42  -0.00759837  -0.0107897  -0.00318791  -0.00452684  -0.0108125  -0.0153538
1.44  -0.00743953  -0.0107129  -0.00317884  -0.00457753  -0.0105994  -0.0152631
1.46  -0.00727566  -0.0106225  -0.00316851  -0.00462602  -0.0103944  -0.0151758
1.48  -0.0071071  -0.0105185  -0.00315695  -0.00467229  -0.0101972  -0.0150918
1.5  -0.00693418  -0.0104013  -0.00314421  -0.00471632  -0.0100073  -0.0150109
1.52  -0.00675722  -0.010271  -0.00313033  -0.0047581  -0.00982424  -0.0149328
1.54  -0.00657656  -0.0101279  -0.00311533  -0.00479761  -0.00964765  -0.0148574
1.56  -0.0063925  -0.0099723  -0.00309926  -0.00483484  -0.00947709  -0.0147843
1.58  -0.00620535  -0.00980446  -0.00308215  -0.0048698  -0.0093122  -0.0147133
1.6  -0.00601541  -0.00962466  -0.00306404  -0.00490247  -0.00915259  -0.0146441
1.62  -0.00582297  -0.00943321  -0.00304497  -0.00493285  -0.00899792  -0.0145766
1.64  -0.0056283  -0.00923041  -0.00302497  -0.00496095  -0.00884786  -0.0145105
1.66  -0.00543168  -0.00901659  -0.00300408  -0.00498677  -0.00870209  -0.0144455
1.68  -0.00523337  -0.00879205  -0.00298233  -0.00501031  -0.00856032  -0.0143813
1.7  -0.00503361  -0.00855714  -0.00295975  -0.00503157  -0.00842226  -0.0143178
1.72  -0.00483266  -0.00831217  -0.00293638  -0.00505057  -0.00828766  -0.0142548
1.74  -0.00463074  -0.00805749  -0.00291224  -0.00506731  -0.00815626  -0.0141919
1.76  -0.00442807  -0.00779341  -0.00288738  -0.00508179  -0.00802784  -0.014129
1.78  -0.00422488  -0.00752028  -0.00286182  -0.00509403  -0.00790219  -0.0140659
1.8  -0.00402135  -0.00723844  -0.00283558  -0.00510405  -0.00777909  -0.0140024
1.82  -0.0038177  -0.00694821  -0.00280871  -0.00511184  -0.00765837  -0.0139382
1.84  -0.0036141  -0.00664994  -0.00278122  -0.00511744  -0.00753986  -0.0138733
1.86  -0.00341073  -0.00634396  -0.00275314  -0.00512084  -0.00742339  -0.0138075
1.88  -0.00320776  -0.00603059  -0.0027245  -0.00512207  -0.00730881  -0.0137406
1.9  -0.00300536  -0.00571018  -0.00269534  -0.00512114  -0.007196  -0.0136724
1.92  -0.00280367  -0.00538304  -0.00266566  -0.00511807  -0.00708483  -0.0136029
1.94  -0.00260284  -0.0050495  -0.0026355  -0.00511287  -0.00697519  -0.0135319
1.96  -0.00240301  -0.0047099  -0.00260488  -0.00510557  -0.00686696  -0.0134592
1.98  -0.00220431  -0.00436454  -0.00257383  -0.00509617  -0.00676006  -0.0133849
2  -0.00200687  -0.00401374  -0.00254236  -0.00508471  -0.0066544  -0.0133088
2.02  -0.0018108  -0.00365782  -0.0025105  -0.00507121  -0.0065499  -0.0132308
2.04  -0.00161622  -0.00329708  -0.00247827  -0.00505567  -0.00644649  -0.0131508
2.06  -0.00142322  -0.00293183  -0.00244569  -0.00503813  -0.00634411  -0.0130689
2.08  -0.00123191  -0.00256238  -0.00241279  -0.0050186  -0.0062427  -0.0129848
2.1  -0.00104239  -0.00218902  -0.00237958  -0.00499712  -0.00614221  -0.0128986
2.12  -0.00085474  -0.00181205  -0.00234608  -0.00497369  -0.00604259  -0.0128103
2.14  -0.000669042  -0.00143175  -0.00231231  -0.00494835  -0.00594379  -0.0127197
2.16  -0.000485375  -0.00104841  -0.0022783  -0.00492112  -0.0058458  -0.0126269
2.18  -0.000303814  -0.000662314  -0.00224405  -0.00489202  -0.00574856  -0.0125319
2.2  -0.000124425  -0.000273736  -0.00220958  -0.00486108  -0.00565206  -0.0124345
2.22  5.2726e-05  0.000117052  -0.00217492  -0.00482833  -0.00555626  -0.0123349
2.24  0.000227581  0.000509782  -0.00214008  -0.00479378  -0.00546115  -0.012233
2.26  0.000400085  0.000904192  -0.00210508  -0.00475747  -0.00536671  -0.0121288
2.28  0.000570186  0.00130002  -0.00206992  -0.00471942  -0.00527291  -0.0120222
2.3  0.000737836  0.00169702  -0.00203464  -0.00467966  -0.00517975  -0.0119134
2.32  0.000902993  0.00209494  -0.00199923  -0.00463822  -0.00508721  -0.0118023
2.34  0.00106562  0.00249354  -0.00196373  -0.00459512  -0.00499528  -0.011689
2.36  0.00122567  0.00289258  -0.00192814  -0.0045504  -0.00490396  -0.0115733
2.38  0.00138312  0.00329182  -0.00189247  -0.00450407  -0.00481323  -0.0114555
2.4  0.00153794  0.00369104  -0.00185674  -0.00445618  -0.00472309  -0.0113354
2.42  0.00169009  0.00409002  -0.00182097  -0.00440674  -0.00463353  -0.0112131
2.44  0.00183957  0.00448854  -0.00178516  -0.00435578  -0.00454455  -0.0110887
2.46  0.00198634  0.00488638  -0.00174933  -0.00430334  -0.00445615  -0.0109621
2.48  0.00213038  0.00528335  -0.00171349  -0.00424945  -0.00436833  -0.0108334
2.5  0.00227169  0.00567923  -0.00167765  -0.00419413  -0.00428107  -0.0107027
2.52  0.00241025  0.00607384  -0.00164183  -0.00413741  -0.00419439  -0.0105699
2.54  0.00254605  0.00646698  -0.00160603  -0.00407932  -0.00410828  -0.010435
2.56  0.00267909  0.00685847  -0.00157027  -0.0040199  -0.00402274  -0.0102982
2.58  0.00280935  0.00724813  -0.00153456  -0.00395916  -0.00393778  -0.0101595
2.6  0.00293684  0.00763578  -0.0014989  -0.00389715  -0.00385338  -0.0100188
2.62  0.00306155  0.00802126  -0.00146332  -0.00383389  -0.00376956  -0.00987625
2.64  0.00318349  0.00840441  -0.00142781  -0.00376941  -0.00368631  -0.00973186
2.66  0.00330266  0.00878507  -0.00139238  -0.00370373  -0.00360364  -0.00958567
2.68  0.00341906  0.00916308  -0.00135705  -0.0036369  -0.00352154  -0.00943772
2.7  0.00353271  0.00953831  -0.00132183  -0.00356894  -0.00344002  -0.00928805
2.72  0.00364361  0.00991061  -0.00128672  -0.00349987  -0.00335908  -0.00913669
2.74  0.00375177  0.0102799  -0.00125173  -0.00342973  -0.00327871  -0.00898368
2.76  0.00385721  0.0106459  -0.00121687  -0.00335855  -0.00319893  -0.00882906
2.78  0.00395994  0.0110086  -0.00118214  -0.00328635  -0.00311974  -0.00867287
2.8  0.00405998  0.0113679  -0.00114756  -0.00321317  -0.00304113  -0.00851515
2.82  0.00415734  0.0117237  -0.00111313  -0.00313904  -0.0029631  -0.00835594
2.84  0.00425205  0.0120758  -0.00107886  -0.00306397  -0.00288566  -0.00819528
2.86  0.00434412  0.0124242  -0.00104476  -0.00298801  -0.00280881  -0.00803321
2.88  0.00443357  0.0127687  -0.00101082  -0.00291117  -0.00273255  -0.00786976
2.9  0.00452043  0.0131093  -0.000977068  -0.0028335  -0.00265689  -0.00770498
2.92  0.00460473  0.0134458  -0.000943495  -0.00275501  -0.00258181  -0.0075389
2.94  0.00468648  0.0137783  -0.000910112  -0.00267573  -0.00250733  -0.00737156
2.96  0.00476572  0.0141065  -0.000876923  -0.00259569  -0.00243345  -0.00720301
2.98  0.00484246  0.0144305  -0.000843935  -0.00251493  -0.00236016  -0.00703328
3  0.00491675  0.0147502  -0.000811151  -0.00243345  -0.00228747  -0.00686241
3.02  0.0049886  0.0150656  -0.000778578  -0.0023513  -0.00221537  -0.00669043
3.04  0.00505805  0.0153765  -0.000746219  -0.0022685  -0.00214388  -0.00651739
3.06  0.00512512  0.0156829  -0.000714078  -0.00218508  -0.00207298  -0.00634332
3.08  0.00518985  0.0159848  -0.000682162  -0.00210106  -0.00200268  -0.00616826
3.1  0.00525228  0.0162821  -0.000650472  -0.00201646  -0.00193298  -0.00599225
3.12  0.00531242  0.0165748  -0.000619014  -0.00193132  -0.00186388  -0.00581532
3.14  0.00537032  0.0168628  -0.00058779  -0.00184566  -0.00179538  -0.00563751
3.16  0.00542601  0.0171462  -0.000556805  -0.0017595  -0.00172749  -0.00545886
3.18  0.00547953  0.0174249  -0.000526062  -0.00167288  -0.00166019  -0.0052794
3.2  0.00553089  0.0176989  -0.000495563  -0.0015858  -0.00159349  -0.00509917
3.22  0.00558015  0.0179681  -0.000465313  -0.00149831  -0.00152739  -0.0049182
3.24  0.00562734  0.0182326  -0.000435313  -0.00141041  -0.00146189  -0.00473653
3.26  0.00567249  0.0184923  -0.000405567  -0.00132215  -0.00139699  -0.00455419
3.28  0.00571563  0.0187473  -0.000376077  -0.00123353  -0.00133269  -0.00437123
3.3  0.0057568  0.0189974  -0.000346845  -0.00114459  -0.00126899  -0.00418766
3.32  0.00579604  0.0192429  -0.000317874  -0.00105534  -0.00120588  -0.00400353
3.34  0.00583339  0.0194835  -0.000289166  -0.000965814  -0.00114337  -0.00381887
3.36  0.00586887  0.0197194  -0.000260722  -0.000876028  -0.00108146  -0.00363371
3.38  0.00590253  0.0199506  -0.000232546  -0.000786005  -0.00102014  -0.00344808
3.4  0.0059344  0.020177  -0.000204638  -0.000695768  -0.00095942  -0.00326203
3.42  0.00596452  0.0203987  -0.000177  -0.000605339  -0.000899289  -0.00307557
3.44  0.00599292  0.0206156  -0.000149633  -0.000514738  -0.00083975  -0.00288874
3.46  0.00601964  0.0208279  -0.00012254  -0.000423987  -0.000780802  -0.00270157
3.48  0.00604471  0.0210356  -9.57204e-05  -0.000333107  -0.000722443  -0.0025141
3.5  0.00606817  0.0212386  -6.91764e-05  -0.000242118  -0.000664672  -0.00232635
3.52  0.00609005  0.021437  -4.29089e-05  -0.000151039  -0.000607487  -0.00213835
3.54  0.00611039  0.0216308  -1.69188e-05  -5.98924e-05  -0.000550887  -0.00195014
3.56  0.00612923  0.0218201  8.79319e-06  3.13037e-05  -0.00049487  -0.00176174
3.58  0.00614659  0.0220048  3.42262e-05  0.00012253  -0.000439435  -0.00157318
3.6  0.00616252  0.0221851  5.93796e-05  0.000213766  -0.000384579  -0.00138449
3.62  0.00617705  0.0223609  8.42528e-05  0.000304995  -0.000330302  -0.00119569
3.64  0.0061902  0.0225323  0.000108845  0.000396197  -0.000276601  -0.00100683
3.66  0.00620202  0.0226994  0.000133157  0.000487355  -0.000223474  -0.000817913
3.68  0.00621254  0.0228621  0.000157187  0.000578449  -0.000170919  -0.000628981
3.7  0.00622178  0.0230206  0.000180936  0.000669464  -0.000118934  -0.000440055
3.72  0.00622979  0.0231748  0.000204403  0.00076038  -6.75172e-05  -0.000251164
3.74  0.00623659  0.0233249  0.000227589  0.000851182  -1.66663e-05  -6.23321e-05
3.76  0.00624222  0.0234707  0.000250493  0.000941853  3.36209e-05  0.000126415
3.78  0.0062467  0.0236125  0.000273115  0.00103238  8.33468e-05  0.000315051
3.8  0.00625007  0.0237503  0.000295456  0.00112273  0.000132514  0.000503552
3.82  0.00625236  0.023884  0.000317516  0.00121291  0.000181124  0.000691894
3.84  0.0062536  0.0240138  0.000339295  0.00130289  0.00022918  0.000880052
3.86  0.00625381  0.0241397  0.000360794  0.00139266  0.000276684  0.001068
3.88  0.00625302  0.0242617  0.000382012  0.00148221  0.00032364  0.00125572
3.9  0.00625128  0.02438  0.000402952  0.00157151  0.000370048  0.00144319
3.92  0.00624859  0.0244945  0.000423612  0.00166056  0.000415913  0.00163038
3.94  0.00624499  0.0246053  0.000443994  0.00174934  0.000461236  0.00181727
3.96  0.00624051  0.0247124  0.000464099  0.00183783  0.000506021  0.00200384
3.98  0.00623518  0.024816  0.000483926  0.00192603  0.00055027  0.00219007
4  0.00622901  0.024916  0.000503478  0.00201391  0.000593985  0.00237594
4.02  0.00622204  0.0250126  0.000522755  0.00210147  0.000637171  0.00256143
4.04  0.00621428  0.0251057  0.000541757  0.0021887  0.000679828  0.00274651
4.06  0.00620578  0.0251955  0.000560486  0.00227557  0.000721962  0.00293116
4.08  0.00619654  0.0252819  0.000578943  0.00236209  0.000763573  0.00311538
4.1  0.0061866  0.025365  0.000597128  0.00244823  0.000804666  0.00329913
4.12  0.00617597  0.025445  0.000615044  0.00253398  0.000845243  0.0034824
4.14  0.00616468  0.0255218  0.00063269  0.00261934  0.000885308  0.00366517
4.16  0.00615275  0.0255955  0.000650069  0.00270429  0.000924862  0.00384743
4.18  0.00614021  0.0256661  0.000667181  0.00278882  0.00096391  0.00402914
4.2  0.00612707  0.0257337  0.000684028  0.00287292  0.00100245  0.00421031
4.22  0.00611335  0.0257984  0.000700611  0.00295658  0.0010405  0.0043909
4.24  0.00609908  0.0258601  0.000716932  0.00303979  0.00107805  0.00457091
4.26  0.00608428  0.025919  0.000732991  0.00312254  0.0011151  0.00475032
4.28  0.00606896  0.0259752  0.00074879  0.00320482  0.00115166  0.0049291
4.3  0.00605315  0.0260285  0.000764331  0.00328662  0.00118773  0.00510725
4.32  0.00603686  0.0260792  0.000779616  0.00336794  0.00122332  0.00528475
4.34  0.00602011  0.0261273  0.000794645  0.00344876  0.00125843  0.00546159
4.36  0.00600292  0.0261727  0.00080942  0.00352907  0.00129306  0.00563774
4.38  0.0059853  0.0262156  0.000823943  0.00360887  0.00132721  0.0058132
4.4  0.00596727  0.026256  0.000838216  0.00368815  0.0013609  0.00598795
4.42  0.00594886  0.026294  0.00085224  0.0037669  0.00139411  0.00616198
4.44  0.00593007  0.0263295  0.000866016  0.00384511  0.00142686  0.00633528
4.46  0.00591092  0.0263627  0.000879547  0.00392278  0.00145915  0.00650782
4.48  0.00589143  0.0263936  0.000892835  0.0039999  0.00149098  0.00667961
4.5  0.0058716  0.0264222  0.00090588  0.00407646  0.00152236  0.00685062
4.52  0.00585146  0.0264486  0.000918685  0.00415246  0.00155328  0.00702084
4.54  0.00583102  0.0264728  0.000931252  0.00422788  0.00158376  0.00719027
4.56  0.00581029  0.0264949  0.000943582  0.00430273  0.00161379  0.00735889
4.58  0.00578929  0.0265149  0.000955678  0.004377  0.00164338  0.00752669
4.6  0.00576802  0.0265329  0.00096754  0.00445068  0.00167253  0.00769366
4.62  0.00574651  0.0265489  0.000979172  0.00452377  0.00170125  0.00785978
4.64  0.00572476  0.0265629  0.000990574  0.00459626  0.00172954  0.00802506
4.66  0.00570278  0.026575  0.00100175  0.00466815  0.0017574  0.00818947
4.68  0.00568059  0.0265852  0.0010127  0.00473943  0.00178483  0.00835302
4.7  0.00565819  0.0265935  0.00102343  0.0048101  0.00181185  0.00851568
4.72  0.00563561  0.0266001  0.00103393  0.00488015  0.00183844  0.00867745
4.74  0.00561284  0.0266049  0.00104422  0.00494959  0.00186463  0.00883833
4.76  0.0055899  0.0266079  0.00105429  0.0050184  0.0018904  0.0089983
4.78  0.0055668  0.0266093  0.00106414  0.00508658  0.00191576  0.00915735
4.8  0.00554354  0.026609  0.00107378  0.00515414  0.00194073  0.00931548
4.82  0.00552014  0.0266071  0.00108321  0.00522106  0.00196529  0.00947269
4.84  0.00549661  0.0266036  0.00109243  0.00528734  0.00198945  0.00962895
4.86  0.00547295  0.0265985  0.00110144  0.00535299  0.00201322  0.00978427
4.88  0.00544918  0.026592  0.00111024  0.00541799  0.00203661  0.00993864
4.9  0.00542529  0.0265839  0.00111885  0.00548235  0.0020596  0.010092
4.92  0.00540131  0.0265744  0.00112725  0.00554607  0.00208221  0.0102445
4.94  0.00537723  0.0265635  0.00113545  0.00560914  0.00210445  0.010396
4.96  0.00535306  0.0265512  0.00114346  0.00567155  0.0021263  0.0105465
4.98  0.00532882  0.0265375  0.00115127  0.00573332  0.00214779  0.010696
5  0.0053045  0.0265225  0.00115889  0.00579444  0.0021689  0.0108445
5.02  0.00528012  0.0265062  0.00116632  0.00585491  0.00218965  0.0109921
5.04  0.00525568  0.0264886  0.00117355  0.00591472  0.00221004  0.0111386
5.06  0.00523118  0.0264698  0.00118061  0.00597387  0.00223007  0.0112842
5.08  0.00520664  0.0264497  0.00118748  0.00603237  0.00224974  0.0114287
5.1  0.00518206  0.0264285  0.00119416  0.00609022  0.00226906  0.0115722
5.12  0.00515744  0.0264061  0.00120067  0.00614741  0.00228803  0.0117147
5.14  0.00513279  0.0263825  0.00120699  0.00620394  0.00230666  0.0118562
5.16  0.00510812  0.0263579  0.00121314  0.00625982  0.00232494  0.0119967
5.18  0.00508342  0.0263321  0.00121912  0.00631504  0.00234289  0.0121362
5.2  0.00505871  0.0263053  0.00122493  0.00636961  0.0023605  0.0122746
5.22  0.00503399  0.0262775  0.00123056  0.00642352  0.00237778  0.012412
5.24  0.00500927  0.0262486  0.00123603  0.00647678  0.00239473  0.0125484
5.26  0.00498454  0.0262187  0.00124133  0.00652939  0.00241135  0.0126837
5.28  0.00495982  0.0261878  0.00124647  0.00658134  0.00242765  0.012818
5.3  0.0049351  0.026156  0.00125144  0.00663264  0.00244364  0.0129513
5.32  0.0049104  0.0261233  0.00125626  0.0066833  0.0024593  0.0130835
5.34  0.00488571  0.0260897  0.00126092  0.0067333  0.00247466  0.0132147
5.36  0.00486103  0.0260551  0.00126542  0.00678266  0.00248971  0.0133448
5.38  0.00483638  0.0260197  0.00126977  0.00683137  0.00250445  0.0134739
5.4  0.00481175  0.0259835  0.00127397  0.00687944  0.00251888  0.013602
5.42  0.00478715  0.0259464  0.00127802  0.00692686  0.00253302  0.013729
5.44  0.00476259  0.0259085  0.00128192  0.00697365  0.00254687  0.013855
5.46  0.00473805  0.0258698  0.00128568  0.0070198  0.00256042  0.0139799
5.48  0.00471356  0.0258303  0.00128929  0.00706531  0.00257368  0.0141037
5.5  0.0046891  0.0257901  0.00129276  0.00711019  0.00258665  0.0142266
5.52  0.00466469  0.0257491  0.0012961  0.00715444  0.00259934  0.0143484
5.54  0.00464032  0.0257074  0.00129929  0.00719807  0.00261175  0.0144691
5.56  0.004616  0.025665  0.00130235  0.00724106  0.00262388  0.0145888
5.58  0.00459173  0.0256219  0.00130528  0.00728344  0.00263574  0.0147074
5.6  0.00456751  0.0255781  0.00130807  0.00732519  0.00264733  0.014825
5.62  0.00454335  0.0255336  0.00131073  0.00736633  0.00265864  0.0149416
5.64  0.00451924  0.0254885  0.00131327  0.00740685  0.0026697  0.0150571
5.66  0.00449519  0.0254428  0.00131568  0.00744676  0.00268049  0.0151716
5.68  0.00447121  0.0253965  0.00131797  0.00748606  0.00269102  0.015285
5.7  0.00444728  0.0253495  0.00132013  0.00752476  0.0027013  0.0153974
5.72  0.00442342  0.025302  0.00132218  0.00756286  0.00271132  0.0155088
5.74  0.00439963  0.0252539  0.0013241  0.00760036  0.00272109  0.0156191
5.76  0.0043759  0.0252052  0.00132591  0.00763726  0.00273062  0.0157284
5.78  0.00435224  0.0251559  0.00132761  0.00767358  0.0027399  0.0158366
5.8  0.00432865  0.0251062  0.00132919  0.0077093  0.00274894  0.0159439
5.82  0.00430514  0.0250559  0.00133066  0.00774445  0.00275774  0.0160501
5.84  0.00428169  0.0250051  0.00133202  0.00777901  0.00276631  0.0161552
5.86  0.00425833  0.0249538  0.00133328  0.00781299  0.00277464  0.0162594
5.88  0.00423503  0.024902  0.00133442  0.00784641  0.00278274  0.0163625
5.9  0.00421182  0.0248497  0.00133547  0.00787925  0.00279062  0.0164646
5.92  0.00418868  0.024797  0.00133641  0.00791153  0.00279827  0.0165657
5.94  0.00416563  0.0247438  0.00133725  0.00794325  0.0028057  0.0166658
5.96  0.00414265  0.0246902  0.00133799  0.00797441  0.0028129  0.0167649
5.98  0.00411976  0.0246361  0.00133863  0.00800502  0.0028199  0.016863
6  0.00409694  0.0245817  0.00133918  0.00803508  0.00282668  0.0169601
6.02  0.00407421  0.0245268  0.00133963  0.00806459  0.00283324  0.0170561
6.04  0.00405157  0.0244715  0.00133999  0.00809357  0.0028396  0.0171512
6.06  0.00402901  0.0244158  0.00134027  0.00812201  0.00284575  0.0172453
6.08  0.00400654  0.0243597  0.00134045  0.00814991  0.0028517  0.0173384
6.1  0.00398415  0.0243033  0.00134054  0.00817729  0.00285745  0.0174305
6.12  0.00396185  0.0242465  0.00134055  0.00820415  0.002863  0.0175216
6.14  0.00393964  0.0241894  0.00134047  0.00823048  0.00286836  0.0176117
6.16  0.00391752  0.0241319  0.00134031  0.0082563  0.00287352  0.0177009
6.18  0.00389548  0.0240741  0.00134007  0.00828161  0.00287849  0.017789
6.2  0.00387354  0.0240159  0.00133974  0.00830641  0.00288327  0.0178763
6.22  0.00385169  0.0239575  0.00133934  0.00833071  0.00288786  0.0179625
6.24  0.00382992  0.0238987  0.00133887  0.00835452  0.00289228  0.0180478
6.26  0.00380825  0.0238397  0.00133831  0.00837783  0.00289651  0.0181321
6.28  0.00378667  0.0237803  0.00133768  0.00840065  0.00290056  0.0182155
6.3  0.00376519  0.0237207  0.00133698  0.00842299  0.00290443  0.0182979
6.32  0.00374379  0.0236608  0.00133621  0.00844484  0.00290814  0.0183794
6.34  0.00372249  0.0236006  0.00133537  0.00846622  0.00291166  0.01846
6.36  0.00370128  0.0235402  0.00133445  0.00848713  0.00291502  0.0185396
6.38  0.00368017  0.0234795  0.00133348  0.00850758  0.00291822  0.0186182
6.4  0.00365915  0.0234186  0.00133243  0.00852756  0.00292124  0.018696
6.42  0.00363823  0.0233574  0.00133132  0.00854708  0.00292411  0.0187728
6.44  0.00361739  0.023296  0.00133015  0.00856615  0.00292681  0.0188487
6.46  0.00359666  0.0232344  0.00132891  0.00858477  0.00292936  0.0189236
6.48  0.00357602  0.0231726  0.00132761  0.00860294  0.00293175  0.0189977
6.5  0.00355547  0.0231106  0.00132626  0.00862068  0.00293398  0.0190709
6.52  0.00353502  0.0230484  0.00132484  0.00863798  0.00293606  0.0191431
6.54  0.00351467  0.0229859  0.00132337  0.00865485  0.00293799  0.0192145
6.56  0.00349441  0.0229233  0.00132184  0.00867129  0.00293978  0.0192849
6.58  0.00347425  0.0228606  0.00132026  0.00868731  0.00294141  0.0193545
6.6  0.00345418  0.0227976  0.00131862  0.00870291  0.00294291  0.0194232
6.62  0.00343421  0.0227345  0.00131693  0.00871809  0.00294426  0.019491
6.64  0.00341434  0.0226712  0.00131519  0.00873287  0.00294547  0.0195579
6.66  0.00339456  0.0226078  0.0013134  0.00874724  0.00294654  0.019624
6.68  0.00337488  0.0225442  0.00131156  0.00876121  0.00294748  0.0196892
6.7  0.0033553  0.0224805  0.00130967  0.00877478  0.00294828  0.0197535
6.72  0.00333581  0.0224166  0.00130773  0.00878796  0.00294895  0.0198169
6.74  0.00331642  0.0223527  0.00130575  0.00880075  0.00294949  0.0198795
6.76  0.00329712  0.0222886  0.00130372  0.00881316  0.0029499  0.0199413
6.78  0.00327793  0.0222243  0.00130165  0.00882519  0.00295018  0.0200022
6.8  0.00325882  0.02216  0.00129953  0.00883684  0.00295034  0.0200623
6.82  0.00323982  0.0220956  0.00129738  0.00884812  0.00295037  0.0201215
6.84  0.00322091  0.022031  0.00129518  0.00885903  0.00295028  0.0201799
6.86  0.0032021  0.0219664  0.00129294  0.00886958  0.00295008  0.0202375
6.88  0.00318338  0.0219017  0.00129066  0.00887977  0.00294975  0.0202943
6.9  0.00316476  0.0218369  0.00128835  0.0088896  0.00294931  0.0203502
6.92  0.00314624  0.021772  0.001286  0.00889909  0.00294875  0.0204053
6.94  0.00312781  0.021707  0.00128361  0.00890822  0.00294808  0.0204597
6.96  0.00310948  0.021642  0.00128118  0.00891702  0.0029473  0.0205132
6.98  0.00309124  0.0215769  0.00127872  0.00892547  0.0029464  0.0205659
7  0.0030731  0.0215117  0.00127623  0.00893359  0.0029454  0.0206178
7.02  0.00305506  0.0214465  0.0012737  0.00894138  0.00294429  0.0206689
7.04  0.00303711  0.0213813  0.00127114  0.00894884  0.00294308  0.0207193
7.06  0.00301926  0.021316  0.00126855  0.00895597  0.00294176  0.0207688
7.08  0.0030015  0.0212506  0.00126593  0.00896279  0.00294034  0.0208176
7.1  0.00298384  0.0211852  0.00126328  0.00896928  0.00293882  0.0208656
7.12  0.00296627  0.0211198  0.0012606  0.00897547  0.0029372  0.0209129
7.14  0.0029488  0.0210544  0.00125789  0.00898135  0.00293549  0.0209594
7.16  0.00293142  0.0209889  0.00125516  0.00898692  0.00293367  0.0210051
7.18  0.00291413  0.0209235  0.00125239  0.00899219  0.00293176  0.0210501
7.2  0.00289694  0.020858  0.00124961  0.00899716  0.00292976  0.0210943
7.22  0.00287984  0.0207925  0.00124679  0.00900184  0.00292767  0.0211378
7.24  0.00286284  0.020727  0.00124395  0.00900623  0.00292548  0.0211805
7.26  0.00284593  0.0206615  0.00124109  0.00901033  0.00292321  0.0212225
7.28  0.00282912  0.020596  0.00123821  0.00901415  0.00292084  0.0212637
7.3  0.00281239  0.0205305  0.0012353  0.00901768  0.00291839  0.0213043
7.32  0.00279576  0.020465  0.00123237  0.00902094  0.00291586  0.0213441
7.34  0.00277923  0.0203995  0.00122942  0.00902392  0.00291324  0.0213832
7.36  0.00276278  0.0203341  0.00122645  0.00902664  0.00291054  0.0214216
7.38  0.00274643  0.0202686  0.00122345  0.00902909  0.00290775  0.0214592
7.4  0.00273017  0.0202032  0.00122044  0.00903127  0.00290489  0.0214962
7.42  0.002714  0.0201379  0.00121741  0.00903319  0.00290195  0.0215324
7.44  0.00269792  0.0200725  0.00121436  0.00903486  0.00289893  0.021568
7.46  0.00268193  0.0200072  0.0012113  0.00903627  0.00289583  0.0216029
7.48  0.00266603  0.0199419  0.00120821  0.00903743  0.00289265  0.0216371
7.5  0.00265023  0.0198767  0.00120511  0.00903835  0.00288941  0.0216706
7.52  0.00263451  0.0198115  0.001202  0.00903901  0.00288609  0.0217034
7.54  0.00261889  0.0197464  0.00119886  0.00903944  0.00288269  0.0217355
7.56  0.00260335  0.0196813  0.00119572  0.00903963  0.00287923  0.021767
7.58  0.0025879  0.0196163  0.00119256  0.00903958  0.00287569  0.0217978
7.6  0.00257254  0.0195513  0.00118938  0.0090393  0.00287209  0.0218279
7.62  0.00255728  0.0194864  0.00118619  0.00903879  0.00286842  0.0218574
7.64  0.00254209  0.0194216  0.00118299  0.00903805  0.00286468  0.0218862
7.66  0.002527  0.0193568  0.00117978  0.00903708  0.00286088  0.0219144
7.68  0.002512  0.0192921  0.00117655  0.0090359  0.00285701  0.0219419
7.7  0.00249708  0.0192275  0.00117331  0.0090345  0.00285308  0.0219687
7.72  0.00248225  0.019163  0.00117006  0.00903288  0.00284909  0.021995
7.74  0.00246751  0.0190985  0.0011668  0.00903105  0.00284504  0.0220206
7.76  0.00245285  0.0190341  0.00116353  0.009029  0.00284092  0.0220455
7.78  0.00243828  0.0189698  0.00116025  0.00902675  0.00283675  0.0220699
7.8  0.00242379  0.0189056  0.00115696  0.0090243  0.00283251  0.0220936
7.82  0.0024094  0.0188415  0.00115366  0.00902164  0.00282822  0.0221167
7.84  0.00239508  0.0187774  0.00115035  0.00901878  0.00282388  0.0221392
7.86  0.00238085  0.0187135  0.00114704  0.00901572  0.00281947  0.0221611
7.88  0.00236671  0.0186497  0.00114371  0.00901247  0.00281501  0.0221823
7.9  0.00235265  0.0185859  0.00114038  0.00900902  0.0028105  0.022203
7.92  0.00233867  0.0185223  0.00113704  0.00900539  0.00280594  0.022223
7.94  0.00232478  0.0184587  0.0011337  0.00900157  0.00280132  0.0222425
7.96  0.00231097  0.0183953  0.00113035  0.00899756  0.00279665  0.0222614
7.98  0.00229724  0.018332  0.00112699  0.00899336  0.00279193  0.0222796
8  0.00228359  0.0182687  0.00112362  0.00898899  0.00278717  0.0222973
8.02  0.00227003  0.0182056  0.00112025  0.00898444  0.00278235  0.0223144
8.04  0.00225655  0.0181427  0.00111688  0.00897971  0.00277748  0.022331
8.06  0.00224315  0.0180798  0.0011135  0.00897481  0.00277257  0.0223469
8.08  0.00222983  0.018017  0.00111012  0.00896974  0.00276762  0.0223623
8.1  0.00221659  0.0179544  0.00110673  0.00896449  0.00276261  0.0223772
8.12  0.00220343  0.0178919  0.00110334  0.00895908  0.00275756  0.0223914
8.14  0.00219035  0.0178295  0.00109994  0.0089535  0.00275247  0.0224051
8.16  0.00217735  0.0177672  0.00109654  0.00894776  0.00274734  0.0224183
8.18  0.00216443  0.0177051  0.00109314  0.00894186  0.00274216  0.0224309
8.2  0.00215159  0.0176431  0.00108973  0.0089358  0.00273694  0.0224429
8.22  0.00213883  0.0175812  0.00108632  0.00892958  0.00273168  0.0224544
8.24  0.00212615  0.0175194  0.00108291  0.00892321  0.00272638  0.0224654
8.26  0.00211354  0.0174578  0.0010795  0.00891668  0.00272104  0.0224758
8.28  0.00210101  0.0173963  0.00107609  0.00891  0.00271566  0.0224857
8.3  0.00208855  0.017335  0.00107267  0.00890318  0.00271025  0.0224951
8.32  0.00207618  0.0172738  0.00106925  0.0088962  0.0027048  0.0225039
8.34  0.00206388  0.0172127  0.00106584  0.00888908  0.00269931  0.0225122
8.36  0.00205165  0.0171518  0.00106242  0.00888181  0.00269378  0.02252
8.38  0.0020395  0.017091  0.001059  0.00887441  0.00268822  0.0225273
8.4  0.00202743  0.0170304  0.00105558  0.00886686  0.00268262  0.022534
8.42  0.00201543  0.0169699  0.00105216  0.00885917  0.002677  0.0225403
8.44  0.0020035  0.0169095  0.00104874  0.00885135  0.00267133  0.022546
8.46  0.00199165  0.0168493  0.00104532  0.00884339  0.00266564  0.0225513
8.48  0.00197987  0.0167893  0.0010419  0.0088353  0.00265991  0.022556
8.5  0.00196816  0.0167294  0.00103848  0.00882707  0.00265415  0.0225603
8.52  0.00195653  0.0166696  0.00103506  0.00881872  0.00264836  0.0225641
8.54  0.00194497  0.01661  0.00103164  0.00881024  0.00264254  0.0225673
8.56  0.00193348  0.0165506  0.00102823  0.00880163  0.00263669  0.0225701
8.58  0.00192206  0.0164913  0.00102481  0.00879289  0.00263082  0.0225724
8.6  0.00191071  0.0164321  0.0010214  0.00878403  0.00262491  0.0225742
8.62  0.00189944  0.0163732  0.00101799  0.00877505  0.00261898  0.0225756
8.64  0.00188823  0.0163143  0.00101458  0.00876595  0.00261302  0.0225765
8.66  0.0018771  0.0162557  0.00101117  0.00875673  0.00260703  0.0225769
8.68  0.00186603  0.0161971  0.00100776  0.00874739  0.00260102  0.0225768
8.7  0.00185503  0.0161388  0.00100436  0.00873794  0.00259498  0.0225763
8.72  0.0018441  0.0160806  0.00100096  0.00872837  0.00258891  0.0225753
8.74  0.00183324  0.0160226  0.000997562  0.00871869  0.00258282  0.0225739
8.76  0.00182245  0.0159647  0.000994167  0.0087089  0.00257671  0.022572
8.78  0.00181173  0.015907  0.000990774  0.008699  0.00257058  0.0225697
8.8  0.00180107  0.0158494  0.000987384  0.00868898  0.00256442  0.0225669
8.82  0.00179048  0.015792  0.000983998  0.00867886  0.00255824  0.0225637
8.84  0.00177995  0.0157348  0.000980615  0.00866864  0.00255204  0.02256
8.86  0.0017695  0.0156777  0.000977235  0.00865831  0.00254581  0.0225559
8.88  0.0017591  0.0156208  0.000973859  0.00864787  0.00253957  0.0225514
8.9  0.00174878  0.0155641  0.000970487  0.00863733  0.0025333  0.0225464
8.92  0.00173851  0.0155075  0.000967119  0.0086267  0.00252702  0.022541
8.94  0.00172832  0.0154512  0.000963754  0.00861596  0.00252071  0.0225352
8.96  0.00171818  0.0153949  0.000960393  0.00860512  0.00251439  0.022529
8.98  0.00170811  0.0153389  0.000957037  0.00859419  0.00250805  0.0225223
9  0.00169811  0.015283  0.000953685  0.00858316  0.00250169  0.0225152
9.02  0.00168816  0.0152272  0.000950337  0.00857204  0.00249532  0.0225078
9.04  0.00167828  0.0151717  0.000946994  0.00856082  0.00248892  0.0224999
9.06  0.00166846  0.0151163  0.000943655  0.00854951  0.00248251  0.0224916
9.08  0.00165871  0.0150611  0.000940321  0.00853811  0.00247609  0.0224829
9.1  0.00164901  0.015006  0.000936992  0.00852662  0.00246965  0.0224738
9.12  0.00163938  0.0149511  0.000933667  0.00851504  0.00246319  0.0224643
9.14  0.0016298  0.0148964  0.000930348  0.00850338  0.00245672  0.0224544
9.16  0.00162029  0.0148419  0.000927033  0.00849162  0.00245024  0.0224442
9.18  0.00161084  0.0147875  0.000923724  0.00847979  0.00244374  0.0224335
9.2  0.00160144  0.0147333  0.00092042  0.00846786  0.00243722  0.0224225
9.22  0.00159211  0.0146792  0.000917121  0.00845586  0.0024307  0.022411
9.24  0.00158283  0.0146254  0.000913828  0.00844377  0.00242416  0.0223992
9.26  0.00157362  0.0145717  0.00091054  0.0084316  0.00241761  0.0223871
9.28  0.00156446  0.0145182  0.000907258  0.00841935  0.00241105  0.0223745
9.3  0.00155536  0.0144648  0.000903981  0.00840702  0.00240447  0.0223616
9.32  0.00154631  0.0144116  0.00090071  0.00839462  0.00239789  0.0223483
9.34  0.00153732  0.0143586  0.000897445  0.00838213  0.00239129  0.0223347
9.36  0.00152839  0.0143058  0.000894185  0.00836957  0.00238469  0.0223207
9.38  0.00151952  0.0142531  0.000890932  0.00835694  0.00237807  0.0223063
9.4  0.0015107  0.0142006  0.000887684  0.00834423  0.00237145  0.0222916
9.42  0.00150194  0.0141483  0.000884443  0.00833145  0.00236481  0.0222765
9.44  0.00149323  0.0140961  0.000881207  0.0083186  0.00235817  0.0222611
9.46  0.00148458  0.0140441  0.000877978  0.00830567  0.00235152  0.0222453
9.48  0.00147598  0.0139923  0.000874755  0.00829268  0.00234486  0.0222292
9.5  0.00146744  0.0139407  0.000871539  0.00827962  0.00233819  0.0222128
9.52  0.00145895  0.0138892  0.000868328  0.00826649  0.00233151  0.022196
9.54  0.00145052  0.0138379  0.000865125  0.00825329  0.00232483  0.0221789
9.56  0.00144213  0.0137868  0.000861927  0.00824002  0.00231814  0.0221615
9.58  0.0014338  0.0137358  0.000858736  0.00822669  0.00231145  0.0221437
9.6  0.00142552  0.013685  0.000855552  0.0082133  0.00230475  0.0221256
9.62  0.0014173  0.0136344  0.000852374  0.00819984  0.00229804  0.0221072
9.64  0.00140913  0.013584  0.000849203  0.00818632  0.00229133  0.0220884
9.66  0.001401  0.0135337  0.000846039  0.00817274  0.00228461  0.0220694
9.68  0.00139293  0.0134836  0.000842881  0.00815909  0.00227789  0.02205
9.7  0.00138491  0.0134336  0.000839731  0.00814539  0.00227116  0.0220303
9.72  0.00137694  0.0133839  0.000836587  0.00813162  0.00226443  0.0220103
9.74  0.00136902  0.0133343  0.00083345  0.0081178  0.0022577  0.02199
9.76  0.00136115  0.0132848  0.00083032  0.00810392  0.00225096  0.0219694
9.78  0.00135333  0.0132355  0.000827197  0.00808998  0.00224422  0.0219485
9.8  0.00134556  0.0131864  0.000824081  0.00807599  0.00223748  0.0219273
9.82  0.00133783  0.0131375  0.000820972  0.00806194  0.00223073  0.0219058
9.84  0.00133016  0.0130888  0.00081787  0.00804784  0.00222398  0.021884
9.86  0.00132253  0.0130402  0.000814775  0.00803369  0.00221723  0.0218619
9.88  0.00131495  0.0129917  0.000811688  0.00801948  0.00221048  0.0218396
9.9  0.00130742  0.0129435  0.000808608  0.00800522  0.00220373  0.0218169
9.92  0.00129994  0.0128954  0.000805535  0.0079909  0.00219697  0.021794
9.94  0.0012925  0.0128474  0.000802469  0.00797654  0.00219022  0.0217708
9.96  0.00128511  0.0127997  0.00079941  0.00796213  0.00218346  0.0217473
9.98  0.00127776  0.0127521  0.000796359  0.00794766  0.0021767  0.0217235
10  0.00127046  0.0127046  0.000793315  0.00793315  0.00216995  0.0216995
10.02  0.00126321  0.0126573  0.000790279  0.0079186  0.00216319  0.0216752
10.04  0.001256  0.0126102  0.00078725  0.00790399  0.00215644  0.0216506
10.06  0.00124884  0.0125633  0.000784229  0.00788934  0.00214968  0.0216258
10.08  0.00124172  0.0125165  0.000781215  0.00787465  0.00214293  0.0216007
10.1  0.00123464  0.0124699  0.000778208  0.0078599  0.00213617  0.0215753
10.12  0.00122761  0.0124234  0.000775209  0.00784512  0.00212942  0.0215497
10.14  0.00122062  0.0123771  0.000772218  0.00783029  0.00212267  0.0215239
10.16  0.00121368  0.012331  0.000769234  0.00781542  0.00211592  0.0214978
10.18  0.00120678  0.012285  0.000766258  0.00780051  0.00210918  0.0214714
10.2  0.00119992  0.0122392  0.00076329  0.00778556  0.00210243  0.0214448
10.22  0.00119311  0.0121935  0.000760329  0.00777056  0.00209569  0.021418
10.24  0.00118633  0.0121481  0.000757376  0.00775553  0.00208895  0.0213909
10.26  0.0011796  0.0121027  0.00075443  0.00774045  0.00208222  0.0213636
10.28  0.00117291  0.0120575  0.000751493  0.00772534  0.00207549  0.021336
10.3  0.00116626  0.0120125  0.000748563  0.00771019  0.00206876  0.0213082
10.32  0.00115966  0.0119677  0.00074564  0.00769501  0.00206203  0.0212802
10.34  0.00115309  0.011923  0.000742726  0.00767978  0.00205531  0.0212519
10.36  0.00114657  0.0118784  0.000739819  0.00766453  0.0020486  0.0212235
10.38  0.00114008  0.011834  0.00073692  0.00764923  0.00204188  0.0211948
10.4  0.00113363  0.0117898  0.000734029  0.0076339  0.00203518  0.0211658
10.42  0.00112723  0.0117457  0.000731146  0.00761854  0.00202847  0.0211367
10.44  0.00112086  0.0117018  0.00072827  0.00760314  0.00202178  0.0211074
10.46  0.00111453  0.011658  0.000725403  0.00758771  0.00201508  0.0210778
10.48  0.00110825  0.0116144  0.000722543  0.00757225  0.0020084  0.021048
10.5  0.001102  0.011571  0.000719691  0.00755676  0.00200172  0.021018
10.52  0.00109578  0.0115277  0.000716848  0.00754124  0.00199504  0.0209878
10.54  0.00108961  0.0114845  0.000714012  0.00752568  0.00198837  0.0209574
10.56  0.00108348  0.0114415  0.000711184  0.0075101  0.00198171  0.0209268
10.58  0.00107738  0.0113986  0.000708364  0.00749449  0.00197505  0.020896
10.6  0.00107132  0.0113559  0.000705551  0.00747885  0.0019684  0.020865
10.62  0.00106529  0.0113134  0.000702747  0.00746318  0.00196176  0.0208339
10.64  0.0010593  0.011271  0.000699951  0.00744748  0.00195512  0.0208025
10.66  0.00105335  0.0112288  0.000697163  0.00743176  0.00194849  0.0207709
10.68  0.00104744  0.0111867  0.000694383  0.00741601  0.00194187  0.0207391
10.7  0.00104156  0.0111447  0.00069161  0.00740023  0.00193525  0.0207072
10.72  0.00103572  0.0111029  0.000688846  0.00738443  0.00192864  0.0206751
10.74  0.00102991  0.0110612  0.00068609  0.00736861  0.00192204  0.0206428
10.76  0.00102414  0.0110197  0.000683342  0.00735276  0.00191545  0.0206103
10.78  0.0010184  0.0109784  0.000680601  0.00733688  0.00190887  0.0205776
10.8  0.0010127  0.0109371  0.000677869  0.00732099  0.00190229  0.0205448
10.82  0.00100703  0.0108961  0.000675145  0.00730507  0.00189573  0.0205118
10.84  0.0010014  0.0108551  0.000672429  0.00728913  0.00188917  0.0204786
10.86  0.000995798  0.0108144  0.000669721  0.00727317  0.00188262  0.0204452
10.88  0.000990232  0.0107737  0.000667021  0.00725719  0.00187608  0.0204117
10.9  0.0009847  0.0107332  0.000664329  0.00724119  0.00186954  0.020378
10.92  0.000979201  0.0106929  0.000661645  0.00722516  0.00186302  0.0203442
10.94  0.000973735  0.0106527  0.000658969  0.00720912  0.00185651  0.0203102
10.96  0.000968303  0.0106126  0.000656301  0.00719306  0.00185  0.020276
10.98  0.000962902  0.0105727  0.000653642  0.00717699  0.00184351  0.0202417
11  0.000957534  0.0105329  0.00065099  0.00716089  0.00183702  0.0202072
11.02  0.000952199  0.0104932  0.000648346  0.00714478  0.00183055  0.0201726
11.04  0.000946895  0.0104537  0.000645711  0.00712865  0.00182408  0.0201379
11.06  0.000941623  0.0104144  0.000643083  0.0071125  0.00181763  0.0201029
11.08  0.000936383  0.0103751  0.000640464  0.00709634  0.00181118  0.0200679
11.1  0.000931174  0.010336  0.000637853  0.00708016  0.00180475  0.0200327
11.12  0.000925996  0.0102971  0.000635249  0.00706397  0.00179832  0.0199973
11.14  0.000920849  0.0102583  0.000632654  0.00704777  0.00179191  0.0199619
11.16  0.000915733  0.0102196  0.000630067  0.00703155  0.00178551  0.0199262
11.18  0.000910647  0.010181  0.000627488  0.00701531  0.00177911  0.0198905
11.2  0.000905591  0.0101426  0.000624917  0.00699907  0.00177273  0.0198546
11.22  0.000900565  0.0101043  0.000622354  0.00698281  0.00176636  0.0198186
11.24  0.000895569  0.0100662  0.000619799  0.00696654  0.00176  0.0197824
11.26  0.000890603  0.0100282  0.000617252  0.00695026  0.00175366  0.0197462
11.28  0.000885667  0.00999032  0.000614713  0.00693396  0.00174732  0.0197098
11.3  0.000880759  0.00995258  0.000612182  0.00691766  0.00174099  0.0196732
11.32  0.000875881  0.00991497  0.00060966  0.00690135  0.00173468  0.0196366
11.34  0.000871031  0.00987749  0.000607145  0.00688502  0.00172838  0.0195998
11.36  0.00086621  0.00984014  0.000604638  0.00686869  0.00172209  0.019563
11.38  0.000861417  0.00980293  0.00060214  0.00685235  0.00171581  0.019526
11.4  0.000856653  0.00976584  0.000599649  0.006836  0.00170955  0.0194888
11.42  0.000851917  0.00972889  0.000597167  0.00681964  0.00170329  0.0194516
11.44  0.000847208  0.00969206  0.000594692  0.00680328  0.00169705  0.0194143
11.46  0.000842528  0.00965537  0.000592226  0.00678691  0.00169082  0.0193768
11.48  0.000837874  0.0096188  0.000589767  0.00677053  0.00168461  0.0193393
11.5  0.000833248  0.00958236  0.000587317  0.00675414  0.0016784  0.0193016
11.52  0.000828649  0.00954604  0.000584874  0.00673775  0.00167221  0.0192639
11.54  0.000824077  0.00950985  0.00058244  0.00672135  0.00166603  0.019226
11.56  0.000819532  0.00947379  0.000580013  0.00670495  0.00165987  0.0191881
11.58  0.000815014  0.00943786  0.000577595  0.00668855  0.00165371  0.01915
11.6  0.000810521  0.00940205  0.000575184  0.00667213  0.00164757  0.0191119
11.62  0.000806055  0.00936636  0.000572781  0.00665572  0.00164145  0.0190736
11.64  0.000801615  0.0093308  0.000570387  0.0066393  0.00163533  0.0190353
11.66  0.000797201  0.00929537  0.000568  0.00662288  0.00162923  0.0189969
11.68  0.000792813  0.00926005  0.000565621  0.00660646  0.00162314  0.0189583
11.7  0.00078845  0.00922486  0.000563251  0.00659003  0.00161707  0.0189197
11.72  0.000784112  0.00918979  0.000560888  0.0065736  0.00161101  0.018881
11.74  0.0007798  0.00915485  0.000558533  0.00655718  0.00160496  0.0188423
11.76  0.000775512  0.00912002  0.000556186  0.00654075  0.00159893  0.0188034
11.78  0.00077125  0.00908532  0.000553847  0.00652431  0.00159291  0.0187644
11.8  0.000767012  0.00905074  0.000551515  0.00650788  0.0015869  0.0187254
11.82  0.000762798  0.00901627  0.000549192  0.00649145  0.00158091  0.0186863
11.84  0.000758609  0.00898193  0.000546877  0.00647502  0.00157493  0.0186472
11.86  0.000754444  0.00894771  0.000544569  0.00645859  0.00156896  0.0186079
11.88  0.000750303  0.0089136  0.000542269  0.00644216  0.00156301  0.0185686
11.9  0.000746186  0.00887962  0.000539977  0.00642573  0.00155707  0.0185292
11.92  0.000742093  0.00884575  0.000537693  0.0064093  0.00155115  0.0184897
11.94  0.000738023  0.008812  0.000535417  0.00639288  0.00154524  0.0184502
11.96  0.000733977  0.00877836  0.000533149  0.00637646  0.00153935  0.0184106
11.98  0.000729954  0.00874484  0.000530888  0.00636004  0.00153347  0.0183709
12  0.000725954  0.00871144  0.000528635  0.00634362  0.0015276  0.0183312
12.02  0.000721976  0.00867816  0.00052639  0.00632721  0.00152175  0.0182914
12.04  0.000718022  0.00864499  0.000524153  0.0063108  0.00151591  0.0182515
12.06  0.00071409  0.00861193  0.000521923  0.00629439  0.00151008  0.0182116
12.08  0.000710181  0.00857899  0.000519701  0.00627799  0.00150427  0.0181716
12.1  0.000706294  0.00854616  0.000517487  0.0062616  0.00149848  0.0181316
12.12  0.00070243  0.00851345  0.000515281  0.00624521  0.0014927  0.0180915
12.14  0.000698587  0.00848085  0.000513083  0.00622882  0.00148693  0.0180514
12.16  0.000694766  0.00844836  0.000510892  0.00621244  0.00148118  0.0180112
12.18  0.000690967  0.00841598  0.000508708  0.00619607  0.00147545  0.0179709
12.2  0.00068719  0.00838372  0.000506533  0.0061797  0.00146973  0.0179306
12.22  0.000683434  0.00835156  0.000504365  0.00616334  0.00146402  0.0178903
12.24  0.000679699  0.00831952  0.000502205  0.00614699  0.00145833  0.0178499
12.26  0.000675986  0.00828759  0.000500052  0.00613064  0.00145265  0.0178095
12.28  0.000672294  0.00825577  0.000497907  0.0061143  0.00144699  0.017769
12.3  0.000668623  0.00822406  0.00049577  0.00609797  0.00144134  0.0177285
12.32  0.000664972  0.00819246  0.00049364  0.00608165  0.00143571  0.0176879
12.34  0.000661342  0.00816096  0.000491518  0.00606533  0.00143009  0.0176473
12.36  0.000657733  0.00812958  0.000489403  0.00604903  0.00142449  0.0176067
12.38  0.000654144  0.0080983  0.000487296  0.00603273  0.0014189  0.017566
12.4  0.000650576  0.00806714  0.000485197  0.00601644  0.00141333  0.0175253
12.42  0.000647027  0.00803608  0.000483105  0.00600016  0.00140777  0.0174845
12.44  0.000643499  0.00800512  0.000481021  0.0059839  0.00140223  0.0174437
12.46  0.00063999  0.00797428  0.000478944  0.00596764  0.0013967  0.0174029
12.48  0.000636501  0.00794354  0.000476874  0.00595139  0.00139119  0.017362
12.5  0.000633032  0.0079129  0.000474812  0.00593515  0.00138569  0.0173211
12.52  0.000629583  0.00788237  0.000472758  0.00591893  0.00138021  0.0172802
12.54  0.000626152  0.00785195  0.000470711  0.00590271  0.00137474  0.0172393
12.56  0.000622741  0.00782163  0.000468671  0.00588651  0.00136929  0.0171983
12.58  0.00061935  0.00779142  0.000466639  0.00587031  0.00136386  0.0171573
12.6  0.000615977  0.00776131  0.000464614  0.00585413  0.00135844  0.0171163
12.62  0.000612623  0.0077313  0.000462596  0.00583797  0.00135303  0.0170752
12.64  0.000609288  0.0077014  0.000460586  0.00582181  0.00134764  0.0170342
12.66  0.000605971  0.0076716  0.000458584  0.00580567  0.00134227  0.0169931
12.68  0.000602674  0.0076419  0.000456588  0.00578954  0.00133691  0.016952
12.7  0.000599394  0.00761231  0.0004546  0.00577342  0.00133156  0.0169109
12.72  0.000596133  0.00758281  0.000452619  0.00575732  0.00132623  0.0168697
12.74  0.00059289  0.00755342  0.000450646  0.00574123  0.00132092  0.0168285
12.76  0.000589665  0.00752413  0.00044868  0.00572515  0.00131562  0.0167874
12.78  0.000586459  0.00749494  0.000446721  0.00570909  0.00131034  0.0167462
12.8  0.00058327  0.00746585  0.000444769  0.00569304  0.00130508  0.016705
12.82  0.000580099  0.00743687  0.000442825  0.00567701  0.00129982  0.0166637
12.84  0.000576945  0.00740798  0.000440887  0.00566099  0.00129459  0.0166225
12.86  0.000573809  0.00737919  0.000438957  0.00564499  0.00128937  0.0165813
12.88  0.000570691  0.0073505  0.000437034  0.005629  0.00128416  0.01654
12.9  0.00056759  0.00732191  0.000435119  0.00561303  0.00127897  0.0164988
12.92  0.000564506  0.00729342  0.00043321  0.00559707  0.0012738  0.0164575
12.94  0.000561439  0.00726502  0.000431309  0.00558113  0.00126864  0.0164162
12.96  0.000558389  0.00723673  0.000429414  0.00556521  0.0012635  0.0163749
12.98  0.000555357  0.00720853  0.000427527  0.0055493  0.00125837  0.0163337
13  0.000552341  0.00718043  0.000425647  0.00553341  0.00125326  0.0162924
13.02  0.000549341  0.00715242  0.000423774  0.00551753  0.00124816  0.0162511
13.04  0.000546359  0.00712452  0.000421908  0.00550168  0.00124308  0.0162098
13.06  0.000543392  0.00709671  0.000420049  0.00548584  0.00123802  0.0161685
13.08  0.000540443  0.00706899  0.000418197  0.00547001  0.00123297  0.0161272
13.1  0.000537509  0.00704137  0.000416352  0.00545421  0.00122793  0.0160859
13.12  0.000534592  0.00701385  0.000414514  0.00543842  0.00122291  0.0160446
13.14  0.000531691  0.00698642  0.000412683  0.00542265  0.00121791  0.0160033
13.16  0.000528806  0.00695908  0.000410858  0.0054069  0.00121292  0.015962
13.18  0.000525937  0.00693184  0.000409041  0.00539116  0.00120795  0.0159208
13.2  0.000523083  0.0069047  0.000407231  0.00537545  0.00120299  0.0158795
13.22  0.000520246  0.00687765  0.000405427  0.00535975  0.00119805  0.0158382
13.24  0.000517424  0.00685069  0.000403631  0.00534407  0.00119312  0.015797
13.26  0.000514617  0.00682383  0.000401841  0.00532842  0.00118821  0.0157557
13.28  0.000511826  0.00679705  0.000400058  0.00531278  0.00118332  0.0157145
13.3  0.000509051  0.00677038  0.000398282  0.00529716  0.00117844  0.0156732
13.32  0.00050629  0.00674379  0.000396513  0.00528155  0.00117358  0.015632
13.34  0.000503545  0.00671729  0.000394751  0.00526597  0.00116873  0.0155908
13.36  0.000500815  0.00669089  0.000392995  0.00525041  0.00116389  0.0155496
13.38  0.0004981  0.00666458  0.000391246  0.00523487  0.00115908  0.0155084
13.4  0.0004954  0.00663836  0.000389504  0.00521935  0.00115427  0.0154673
13.42  0.000492715  0.00661223  0.000387768  0.00520385  0.00114949  0.0154261
13.44  0.000490044  0.00658619  0.00038604  0.00518837  0.00114471  0.015385
13.46  0.000487388  0.00656025  0.000384317  0.00517291  0.00113996  0.0153438
13.48  0.000484747  0.00653439  0.000382602  0.00515747  0.00113522  0.0153027
13.5  0.00048212  0.00650862  0.000380893  0.00514206  0.00113049  0.0152616
13.52  0.000479508  0.00648294  0.000379191  0.00512666  0.00112578  0.0152206
13.54  0.000476909  0.00645735  0.000377495  0.00511129  0.00112109  0.0151795
13.56  0.000474325  0.00643185  0.000375806  0.00509593  0.00111641  0.0151385
13.58  0.000471756  0.00640644  0.000374124  0.0050806  0.00111174  0.0150975
13.6  0.0004692  0.00638112  0.000372448  0.00506529  0.00110709  0.0150565
13.62  0.000466658  0.00635588  0.000370778  0.00505  0.00110246  0.0150155
13.64  0.00046413  0.00633074  0.000369116  0.00503474  0.00109784  0.0149745
13.66  0.000461616  0.00630568  0.000367459  0.00501949  0.00109324  0.0149336
13.68  0.000459116  0.00628071  0.000365809  0.00500427  0.00108865  0.0148927
13.7  0.000456629  0.00625582  0.000364166  0.00498907  0.00108408  0.0148518
13.72  0.000454156  0.00623102  0.000362529  0.0049739  0.00107952  0.014811
13.74  0.000451697  0.00620631  0.000360898  0.00495874  0.00107498  0.0147702
13.76  0.000449251  0.00618169  0.000359274  0.00494361  0.00107045  0.0147294
13.78  0.000446818  0.00615715  0.000357656  0.0049285  0.00106594  0.0146886
13.8  0.000444398  0.0061327  0.000356045  0.00491342  0.00106144  0.0146479
13.82  0.000441992  0.00610833  0.00035444  0.00489836  0.00105696  0.0146071
13.84  0.000439599  0.00608405  0.000352841  0.00488332  0.00105249  0.0145665
13.86  0.000437219  0.00605985  0.000351248  0.0048683  0.00104804  0.0145258
13.88  0.000434852  0.00603574  0.000349662  0.00485331  0.0010436  0.0144852
13.9  0.000432497  0.00601171  0.000348082  0.00483834  0.00103918  0.0144446
13.92  0.000430156  0.00598777  0.000346509  0.0048234  0.00103477  0.014404
13.94  0.000427827  0.00596391  0.000344941  0.00480848  0.00103038  0.0143635
13.96  0.000425511  0.00594013  0.00034338  0.00479358  0.001026  0.014323
13.98  0.000423208  0.00591644  0.000341825  0.00477871  0.00102164  0.0142825
14  0.000420917  0.00589283  0.000340276  0.00476386  0.00101729  0.0142421
14.02  0.000418638  0.00586931  0.000338733  0.00474904  0.00101296  0.0142017
14.04  0.000416372  0.00584586  0.000337197  0.00473424  0.00100864  0.0141613
14.06  0.000414118  0.0058225  0.000335666  0.00471947  0.00100434  0.014121
14.08  0.000411877  0.00579923  0.000334142  0.00470472  0.00100005  0.0140807
14.1  0.000409647  0.00577603  0.000332624  0.00468999  0.000995778  0.0140405
14.12  0.00040743  0.00575291  0.000331111  0.00467529  0.000991519  0.0140003
14.14  0.000405225  0.00572988  0.000329605  0.00466062  0.000987275  0.0139601
14.16  0.000403032  0.00570693  0.000328105  0.00464597  0.000983046  0.0139199
14.18  0.000400851  0.00568406  0.000326611  0.00463134  0.000978832  0.0138798
14.2  0.000398681  0.00566127  0.000325123  0.00461674  0.000974632  0.0138398
14.22  0.000396523  0.00563856  0.000323641  0.00460217  0.000970447  0.0137998
14.24  0.000394377  0.00561593  0.000322164  0.00458762  0.000966276  0.0137598
14.26  0.000392243  0.00559339  0.000320694  0.0045731  0.00096212  0.0137198
14.28  0.00039012  0.00557092  0.00031923  0.0045586  0.000957978  0.0136799
14.3  0.000388009  0.00554853  0.000317771  0.00454413  0.000953851  0.0136401
14.32  0.000385909  0.00552622  0.000316319  0.00452968  0.000949739  0.0136003
14.34  0.000383821  0.00550399  0.000314872  0.00451526  0.000945641  0.0135605
14.36  0.000381744  0.00548184  0.000313431  0.00450087  0.000941557  0.0135208
14.38  0.000379678  0.00545976  0.000311996  0.0044865  0.000937488  0.0134811
14.4  0.000377623  0.00543777  0.000310566  0.00447216  0.000933433  0.0134414
14.42  0.000375579  0.00541585  0.000309143  0.00445784  0.000929392  0.0134018
14.44  0.000373547  0.00539402  0.000307725  0.00444355  0.000925366  0.0133623
14.46  0.000371525  0.00537226  0.000306313  0.00442929  0.000921354  0.0133228
14.48  0.000369515  0.00535057  0.000304907  0.00441505  0.000917356  0.0132833
14.5  0.000367515  0.00532897  0.000303506  0.00440084  0.000913372  0.0132439
14.52  0.000365526  0.00530744  0.000302111  0.00438666  0.000909403  0.0132045
14.54  0.000363548  0.00528599  0.000300722  0.0043725  0.000905447  0.0131652
14.56  0.000361581  0.00526462  0.000299338  0.00435837  0.000901506  0.0131259
14.58  0.000359624  0.00524332  0.00029796  0.00434426  0.000897579  0.0130867
14.6  0.000357678  0.0052221  0.000296588  0.00433019  0.000893666  0.0130475
14.62  0.000355742  0.00520095  0.000295221  0.00431614  0.000889767  0.0130084
14.64  0.000353817  0.00517988  0.00029386  0.00430211  0.000885882  0.0129693
14.66  0.000351902  0.00515889  0.000292504  0.00428812  0.000882011  0.0129303
14.68  0.000349998  0.00513797  0.000291154  0.00427415  0.000878154  0.0128913
14.7  0.000348104  0.00511712  0.00028981  0.0042602  0.000874311  0.0128524
14.72  0.00034622  0.00509635  0.000288471  0.00424629  0.000870482  0.0128135
14.74  0.000344346  0.00507566  0.000287137  0.0042324  0.000866667  0.0127747
14.76  0.000342482  0.00505504  0.000285809  0.00421854  0.000862865  0.0127359
14.78  0.000340629  0.00503449  0.000284486  0.00420471  0.000859077  0.0126972
14.8  0.000338785  0.00501402  0.000283169  0.0041909  0.000855303  0.0126585
14.82  0.000336951  0.00499362  0.000281857  0.00417712  0.000851543  0.0126199
14.84  0.000335128  0.0049733  0.000280551  0.00416337  0.000847796  0.0125813
14.86  0.000333314  0.00495304  0.000279249  0.00414965  0.000844063  0.0125428
14.88  0.00033151  0.00493287  0.000277954  0.00413595  0.000840344  0.0125043
14.9  0.000329715  0.00491276  0.000276663  0.00412228  0.000836638  0.0124659
14.92  0.000327931  0.00489273  0.000275378  0.00410864  0.000832946  0.0124276
14.94  0.000326156  0.00487277  0.000274098  0.00409503  0.000829267  0.0123892
14.96  0.00032439  0.00485288  0.000272824  0.00408144  0.000825602  0.012351
14.98  0.000322634  0.00483306  0.000271554  0.00406788  0.00082195  0.0123128
15  0.000320888  0.00481332  0.00027029  0.00405435  0.000818312  0.0122747
15.02  0.000319151  0.00479364  0.000269031  0.00404085  0.000814687  0.0122366
15.04  0.000317423  0.00477404  0.000267778  0.00402738  0.000811075  0.0121986
15.06  0.000315705  0.00475451  0.000266529  0.00401393  0.000807477  0.0121606
15.08  0.000313996  0.00473505  0.000265286  0.00400052  0.000803892  0.0121227
15.1  0.000312296  0.00471566  0.000264048  0.00398713  0.00080032  0.0120848
15.12  0.000310605  0.00469635  0.000262815  0.00397376  0.000796762  0.012047
15.14  0.000308923  0.0046771  0.000261587  0.00396043  0.000793216  0.0120093
15.16  0.000307251  0.00465792  0.000260364  0.00394712  0.000789684  0.0119716
15.18  0.000305587  0.00463881  0.000259147  0.00393385  0.000786165  0.011934
15.2  0.000303932  0.00461977  0.000257934  0.0039206  0.000782659  0.0118964
15.22  0.000302287  0.0046008  0.000256726  0.00390738  0.000779166  0.0118589
15.24  0.00030065  0.0045819  0.000255524  0.00389418  0.000775686  0.0118215
15.26  0.000299022  0.00456307  0.000254326  0.00388102  0.000772219  0.0117841
15.28  0.000297403  0.00454431  0.000253134  0.00386788  0.000768765  0.0117467
15.3  0.000295792  0.00452562  0.000251946  0.00385478  0.000765324  0.0117095
15.32  0.00029419  0.00450699  0.000250763  0.0038417  0.000761896  0.0116722
15.34  0.000292597  0.00448844  0.000249586  0.00382864  0.000758481  0.0116351
15.36  0.000291012  0.00446995  0.000248413  0.00381562  0.000755078  0.011598
15.38  0.000289436  0.00445153  0.000247245  0.00380263  0.000751688  0.011561
15.4  0.000287868  0.00443317  0.000246082  0.00378966  0.000748311  0.011524
15.42  0.000286309  0.00441489  0.000244924  0.00377673  0.000744947  0.0114871
15.44  0.000284758  0.00439667  0.00024377  0.00376382  0.000741595  0.0114502
15.46  0.000283216  0.00437851  0.000242622  0.00375094  0.000738256  0.0114134
15.48  0.000281681  0.00436043  0.000241478  0.00373808  0.00073493  0.0113767
15.5  0.000280156  0.00434241  0.000240339  0.00372526  0.000731616  0.01134
15.52  0.000278638  0.00432446  0.000239205  0.00371247  0.000728315  0.0113034
15.54  0.000277128  0.00430657  0.000238076  0.0036997  0.000725026  0.0112669
15.56  0.000275627  0.00428875  0.000236951  0.00368696  0.00072175  0.0112304
15.58  0.000274133  0.004271  0.000235831  0.00367425  0.000718486  0.011194
15.6  0.000272648  0.00425331  0.000234716  0.00366157  0.000715234  0.0111577
15.62  0.00027117  0.00423568  0.000233606  0.00364892  0.000711995  0.0111214
15.64  0.000269701  0.00421812  0.0002325  0.0036363  0.000708768  0.0110851
15.66  0.000268239  0.00420063  0.000231399  0.00362371  0.000705553  0.011049
15.68  0.000266786  0.0041832  0.000230302  0.00361114  0.000702351  0.0110129
15.7  0.00026534  0.00416583  0.00022921  0.0035986  0.000699161  0.0109768
15.72  0.000263902  0.00414853  0.000228123  0.0035861  0.000695983  0.0109409
15.74  0.000262471  0.0041313  0.00022704  0.00357362  0.000692817  0.0109049
15.76  0.000261048  0.00411412  0.000225962  0.00356117  0.000689664  0.0108691
15.78  0.000259633  0.00409701  0.000224889  0.00354874  0.000686522  0.0108333
15.8  0.000258226  0.00407997  0.00022382  0.00353635  0.000683393  0.0107976
15.82  0.000256826  0.00406298  0.000222755  0.00352399  0.000680275  0.010762
15.84  0.000255433  0.00404606  0.000221695  0.00351165  0.00067717  0.0107264
15.86  0.000254048  0.00402921  0.00022064  0.00349934  0.000674076  0.0106908
15.88  0.000252671  0.00401241  0.000219589  0.00348707  0.000670994  0.0106554
15.9  0.000251301  0.00399568  0.000218542  0.00347482  0.000667924  0.01062
15.92  0.000249938  0.00397901  0.0002175  0.0034626  0.000664866  0.0105847
15.94  0.000248582  0.0039624  0.000216462  0.0034504  0.00066182  0.0105494
15.96  0.000247234  0.00394586  0.000215429  0.00343824  0.000658786  0.0105142
15.98  0.000245893  0.00392937  0.0002144  0.00342611  0.000655763  0.0104791
16  0.000244559  0.00391295  0.000213375  0.003414  0.000652752  0.010444
16.02  0.000243233  0.00389659  0.000212355  0.00340192  0.000649753  0.010409
16.04  0.000241913  0.00388029  0.000211339  0.00338988  0.000646765  0.0103741
16.06  0.000240601  0.00386405  0.000210327  0.00337786  0.000643789  0.0103392
16.08  0.000239296  0.00384787  0.00020932  0.00336587  0.000640824  0.0103045
16.1  0.000237997  0.00383175  0.000208317  0.0033539  0.000637871  0.0102697
16.12  0.000236706  0.0038157  0.000207318  0.00334197  0.00063493  0.0102351
16.14  0.000235421  0.0037997  0.000206324  0.00333007  0.000632  0.0102005
16.16  0.000234143  0.00378376  0.000205334  0.00331819  0.000629081  0.0101659
16.18  0.000232873  0.00376788  0.000204348  0.00330634  0.000626174  0.0101315
16.2  0.000231609  0.00375206  0.000203366  0.00329453  0.000623278  0.0100971
16.22  0.000230351  0.0037363  0.000202388  0.00328274  0.000620393  0.0100628
16.24  0.000229101  0.0037206  0.000201415  0.00327098  0.000617519  0.0100285
16.26  0.000227857  0.00370496  0.000200445  0.00325924  0.000614657  0.00999433
16.28  0.00022662  0.00368938  0.00019948  0.00324754  0.000611806  0.00996021
16.3  0.00022539  0.00367385  0.000198519  0.00323587  0.000608967  0.00992616
16.32  0.000224166  0.00365838  0.000197563  0.00322422  0.000606138  0.00989217
16.34  0.000222948  0.00364298  0.00019661  0.0032126  0.00060332  0.00985826
16.36  0.000221737  0.00362763  0.000195661  0.00320101  0.000600514  0.00982441
16.38  0.000220533  0.00361233  0.000194716  0.00318945  0.000597719  0.00979063
16.4  0.000219335  0.0035971  0.000193776  0.00317792  0.000594934  0.00975692
16.42  0.000218144  0.00358192  0.000192839  0.00316642  0.000592161  0.00972328
16.44  0.000216959  0.0035668  0.000191907  0.00315495  0.000589398  0.00968971
16.46  0.00021578  0.00355173  0.000190978  0.0031435  0.000586647  0.0096562
16.48  0.000214607  0.00353673  0.000190054  0.00313208  0.000583906  0.00962277
16.5  0.000213441  0.00352178  0.000189133  0.0031207  0.000581176  0.00958941
16.52  0.000212281  0.00350688  0.000188217  0.00310934  0.000578457  0.00955611
16.54  0.000211127  0.00349205  0.000187304  0.00309801  0.000575749  0.00952288
16.56  0.00020998  0.00347726  0.000186395  0.0030867  0.000573051  0.00948972
16.58  0.000208838  0.00346254  0.00018549  0.00307543  0.000570364  0.00945664
16.6  0.000207703  0.00344787  0.000184589  0.00306418  0.000567688  0.00942362
16.62  0.000206574  0.00343325  0.000183692  0.00305297  0.000565022  0.00939067
16.64  0.00020545  0.00341869  0.000182799  0.00304178  0.000562367  0.00935779
16.66  0.000204333  0.00340419  0.00018191  0.00303062  0.000559723  0.00932498
16.68  0.000203222  0.00338974  0.000181024  0.00301949  0.000557089  0.00929224
16.7  0.000202116  0.00337534  0.000180143  0.00300838  0.000554465  0.00925957
16.72  0.000201017  0.003361  0.000179265  0.00299731  0.000551852  0.00922697
16.74  0.000199923  0.00334672  0.000178391  0.00298626  0.00054925  0.00919444
16.76  0.000198835  0.00333248  0.000177521  0.00297524  0.000546658  0.00916198
16.78  0.000197754  0.0033183  0.000176654  0.00296425  0.000544076  0.00912959
16.8  0.000196677  0.00330418  0.000175791  0.00295329  0.000541504  0.00909728
16.82  0.000195607  0.00329011  0.000174932  0.00294236  0.000538943  0.00906503
16.84  0.000194542  0.00327609  0.000174077  0.00293146  0.000536392  0.00903285
16.86  0.000193483  0.00326213  0.000173225  0.00292058  0.000533852  0.00900074
16.88  0.00019243  0.00324822  0.000172377  0.00290973  0.000531321  0.0089687
16.9  0.000191382  0.00323436  0.000171533  0.00289891  0.000528801  0.00893674
16.92  0.00019034  0.00322055  0.000170693  0.00288812  0.000526291  0.00890484
16.94  0.000189303  0.0032068  0.000169856  0.00287736  0.000523791  0.00887301
16.96  0.000188272  0.0031931  0.000169022  0.00286662  0.000521301  0.00884126
16.98  0.000187247  0.00317945  0.000168193  0.00285591  0.000518821  0.00880958
17  0.000186226  0.00316585  0.000167367  0.00284523  0.000516351  0.00877796
17.02  0.000185212  0.0031523  0.000166544  0.00283458  0.000513891  0.00874642
17.04  0.000184202  0.00313881  0.000165725  0.00282396  0.000511441  0.00871495
17.06  0.000183199  0.00312537  0.00016491  0.00281336  0.000509  0.00868355
17.08  0.0001822  0.00311198  0.000164098  0.0028028  0.00050657  0.00865222
17.1  0.000181207  0.00309864  0.00016329  0.00279226  0.00050415  0.00862096
17.12  0.000180219  0.00308535  0.000162485  0.00278175  0.000501739  0.00858977
17.14  0.000179236  0.00307211  0.000161684  0.00277127  0.000499338  0.00855865
17.16  0.000178259  0.00305892  0.000160886  0.00276081  0.000496947  0.00852761
17.18  0.000177286  0.00304578  0.000160092  0.00275038  0.000494565  0.00849664
17.2  0.000176319  0.00303269  0.000159301  0.00273998  0.000492194  0.00846573
17.22  0.000175357  0.00301966  0.000158514  0.00272961  0.000489832  0.0084349
17.24  0.000174401  0.00300667  0.00015773  0.00271927  0.000487479  0.00840414
17.26  0.000173449  0.00299373  0.00015695  0.00270895  0.000485136  0.00837345
17.28  0.000172502  0.00298084  0.000156173  0.00269867  0.000482803  0.00834283
17.3  0.000171561  0.002968  0.000155399  0.0026884  0.000480479  0.00831229
17.32  0.000170624  0.00295521  0.000154629  0.00267817  0.000478165  0.00828181
17.34  0.000169693  0.00294247  0.000153862  0.00266797  0.00047586  0.00825141
17.36  0.000168766  0.00292977  0.000153099  0.00265779  0.000473564  0.00822108
17.38  0.000167844  0.00291713  0.000152338  0.00264764  0.000471278  0.00819081
17.4  0.000166927  0.00290453  0.000151582  0.00263752  0.000469001  0.00816062
17.42  0.000166015  0.00289199  0.000150828  0.00262742  0.000466734  0.00813051
17.44  0.000165108  0.00287949  0.000150078  0.00261736  0.000464476  0.00810046
17.46  0.000164206  0.00286703  0.000149331  0.00260732  0.000462227  0.00807049
17.48  0.000163308  0.00285463  0.000148587  0.00259731  0.000459988  0.00804058
17.5  0.000162416  0.00284227  0.000147847  0.00258732  0.000457757  0.00801075
17.52  0.000161528  0.00282996  0.00014711  0.00257737  0.000455536  0.00798099
17.54  0.000160644  0.0028177  0.000146376  0.00256744  0.000453324  0.0079513
17.56  0.000159766  0.00280549  0.000145645  0.00255753  0.000451121  0.00792168
17.58  0.000158892  0.00279332  0.000144918  0.00254766  0.000448927  0.00789214
17.6  0.000158023  0.0027812  0.000144194  0.00253781  0.000446742  0.00786266
17.62  0.000157158  0.00276912  0.000143473  0.00252799  0.000444567  0.00783326
17.64  0.000156298  0.00275709  0.000142755  0.0025182  0.0004424  0.00780393
17.66  0.000155442  0.00274511  0.00014204  0.00250843  0.000440242  0.00777467
17.68  0.000154591  0.00273317  0.000141329  0.00249869  0.000438093  0.00774548
17.7  0.000153745  0.00272128  0.000140621  0.00248898  0.000435953  0.00771637
17.72  0.000152903  0.00270944  0.000139915  0.0024793  0.000433822  0.00768732
17.74  0.000152065  0.00269764  0.000139213  0.00246964  0.0004317  0.00765835
17.76  0.000151232  0.00268588  0.000138514  0.00246001  0.000429586  0.00762945
17.78  0.000150404  0.00267418  0.000137818  0.00245041  0.000427482  0.00760062
17.8  0.000149579  0.00266251  0.000137125  0.00244083  0.000425386  0.00757186
17.82  0.000148759  0.00265089  0.000136436  0.00243128  0.000423298  0.00754318
17.84  0.000147944  0.00263932  0.000135749  0.00242176  0.00042122  0.00751456
17.86  0.000147133  0.00262779  0.000135065  0.00241227  0.00041915  0.00748602
17.88  0.000146326  0.0026163  0.000134385  0.0024028  0.000417089  0.00745755
17.9  0.000145523  0.00260486  0.000133707  0.00239336  0.000415036  0.00742915
17.92  0.000144725  0.00259346  0.000133032  0.00238394  0.000412992  0.00740082
17.94  0.00014393  0.00258211  0.000132361  0.00237455  0.000410957  0.00737257
17.96  0.00014314  0.0025708  0.000131692  0.00236519  0.00040893  0.00734438
17.98  0.000142355  0.00255954  0.000131027  0.00235586  0.000406911  0.00731627
18  0.000141573  0.00254831  0.000130364  0.00234655  0.000404901  0.00728822
18.02  0.000140795  0.00253713  0.000129704  0.00233727  0.0004029  0.00726025
18.04  0.000140022  0.002526  0.000129047  0.00232801  0.000400907  0.00723236
18.06  0.000139253  0.00251491  0.000128393  0.00231878  0.000398922  0.00720453
18.08  0.000138488  0.00250386  0.000127742  0.00230958  0.000396945  0.00717677
18.1  0.000137726  0.00249285  0.000127094  0.00230041  0.000394977  0.00714909
18.12  0.000136969  0.00248188  0.000126449  0.00229126  0.000393017  0.00712148
18.14  0.000136216  0.00247096  0.000125807  0.00228214  0.000391066  0.00709393
18.16  0.000135467  0.00246008  0.000125167  0.00227304  0.000389122  0.00706646
18.18  0.000134722  0.00244924  0.000124531  0.00226397  0.000387187  0.00703906
18.2  0.00013398  0.00243844  0.000123897  0.00225493  0.00038526  0.00701174
18.22  0.000133243  0.00242769  0.000123266  0.00224591  0.000383341  0.00698448
18.24  0.00013251  0.00241698  0.000122638  0.00223692  0.000381431  0.0069573
18.26  0.00013178  0.0024063  0.000122013  0.00222796  0.000379528  0.00693018
18.28  0.000131054  0.00239567  0.00012139  0.00221902  0.000377634  0.00690314
18.3  0.000130332  0.00238508  0.000120771  0.0022101  0.000375747  0.00687617
18.32  0.000129614  0.00237454  0.000120154  0.00220122  0.000373868  0.00684927
18.34  0.0001289  0.00236403  0.00011954  0.00219236  0.000371998  0.00682244
18.36  0.00012819  0.00235356  0.000118928  0.00218352  0.000370135  0.00679568
18.38  0.000127483  0.00234313  0.00011832  0.00217472  0.000368281  0.006769
18.4  0.00012678  0.00233275  0.000117714  0.00216593  0.000366434  0.00674238
18.42  0.000126081  0.0023224  0.000117111  0.00215718  0.000364595  0.00671584
18.44  0.000125385  0.0023121  0.00011651  0.00214845  0.000362764  0.00668937
18.46  0.000124693  0.00230183  0.000115912  0.00213974  0.000360941  0.00666296
18.48  0.000124005  0.00229161  0.000115317  0.00213106  0.000359125  0.00663663
18.5  0.00012332  0.00228142  0.000114725  0.00212241  0.000357317  0.00661037
18.52  0.000122639  0.00227127  0.000114135  0.00211378  0.000355517  0.00658418
18.54  0.000121961  0.00226116  0.000113548  0.00210518  0.000353725  0.00655806
18.56  0.000121287  0.0022511  0.000112964  0.00209661  0.000351941  0.00653202
18.58  0.000120617  0.00224107  0.000112382  0.00208806  0.000350164  0.00650604
18.6  0.00011995  0.00223108  0.000111803  0.00207953  0.000348394  0.00648013
18.62  0.000119287  0.00222112  0.000111226  0.00207103  0.000346633  0.0064543
18.64  0.000118627  0.00221121  0.000110652  0.00206256  0.000344878  0.00642853
18.66  0.000117971  0.00220134  0.000110081  0.00205411  0.000343132  0.00640284
18.68  0.000117318  0.0021915  0.000109512  0.00204569  0.000341393  0.00637722
18.7  0.000116669  0.0021817  0.000108946  0.00203729  0.000339661  0.00635166
18.72  0.000116023  0.00217194  0.000108382  0.00202892  0.000337937  0.00632618
18.74  0.00011538  0.00216222  0.000107821  0.00202057  0.00033622  0.00630077
18.76  0.000114741  0.00215254  0.000107263  0.00201225  0.000334511  0.00627543
18.78  0.000114105  0.00214289  0.000106707  0.00200395  0.000332809  0.00625016
18.8  0.000113472  0.00213328  0.000106153  0.00199568  0.000331115  0.00622496
18.82  0.000112843  0.00212371  0.000105602  0.00198744  0.000329427  0.00619982
18.84  0.000112217  0.00211418  0.000105054  0.00197921  0.000327748  0.00617476
18.86  0.000111595  0.00210468  0.000104508  0.00197102  0.000326075  0.00614977
18.88  0.000110976  0.00209522  0.000103964  0.00196285  0.00032441  0.00612485
18.9  0.00011036  0.0020858  0.000103423  0.0019547  0.000322752  0.0061
18.92  0.000109747  0.00207641  0.000102885  0.00194658  0.000321101  0.00607522
18.94  0.000109137  0.00206706  0.000102349  0.00193849  0.000319457  0.00605051
18.96  0.000108531  0.00205775  0.000101815  0.00193041  0.00031782  0.00602587
18.98  0.000107928  0.00204847  0.000101284  0.00192237  0.000316191  0.0060013
19  0.000107328  0.00203923  0.000100755  0.00191435  0.000314569  0.0059768
19.02  0.000106731  0.00203002  0.000100229  0.00190635  0.000312953  0.00595237
19.04  0.000106137  0.00202086  9.97048e-05  0.00189838  0.000311345  0.00592801
19.06  0.000105547  0.00201172  9.91832e-05  0.00189043  0.000309744  0.00590372
19.08  0.000104959  0.00200262  9.8664e-05  0.00188251  0.00030815  0.0058795
19.1  0.000104375  0.00199356  9.81472e-05  0.00187461  0.000306563  0.00585535
19.12  0.000103794  0.00198454  9.76327e-05  0.00186674  0.000304982  0.00583126
19.14  0.000103215  0.00197554  9.71206e-05  0.00185889  0.000303409  0.00580725
19.16  0.00010264  0.00196659  9.66109e-05  0.00185106  0.000301843  0.00578331
19.18  0.000102068  0.00195767  9.61035e-05  0.00184326  0.000300283  0.00575943
19.2  0.000101499  0.00194878  9.55984e-05  0.00183549  0.000298731  0.00573563
19.22  0.000100933  0.00193993  9.50956e-05  0.00182774  0.000297185  0.00571189
19.24  0.00010037  0.00193111  9.45951e-05  0.00182001  0.000295646  0.00568822
19.26  9.98094e-05  0.00192233  9.4097e-05  0.00181231  0.000294113  0.00566463
19.28  9.92521e-05  0.00191358  9.36011e-05  0.00180463  0.000292588  0.0056411
19.3  9.86978e-05  0.00190487  9.31075e-05  0.00179698  0.000291069  0.00561764
19.32  9.81464e-05  0.00189619  9.26162e-05  0.00178935  0.000289557  0.00559425
19.34  9.75978e-05  0.00188754  9.21272e-05  0.00178174  0.000288052  0.00557092
19.36  9.70522e-05  0.00187893  9.16404e-05  0.00177416  0.000286553  0.00554767
19.38  9.65094e-05  0.00187035  9.11558e-05  0.0017666  0.000285061  0.00552449
19.4  9.59695e-05  0.00186181  9.06735e-05  0.00175907  0.000283576  0.00550137
19.42  9.54324e-05  0.0018533  9.01934e-05  0.00175156  0.000282097  0.00547832
19.44  9.48981e-05  0.00184482  8.97156e-05  0.00174407  0.000280625  0.00545534
19.46  9.43667e-05  0.00183638  8.92399e-05  0.00173661  0.000279159  0.00543243
19.48  9.3838e-05  0.00182796  8.87665e-05  0.00172917  0.0002777  0.00540959
19.5  9.33121e-05  0.00181959  8.82952e-05  0.00172176  0.000276247  0.00538682
19.52  9.2789e-05  0.00181124  8.78261e-05  0.00171437  0.000274801  0.00536411
19.54  9.22686e-05  0.00180293  8.73592e-05  0.001707  0.000273361  0.00534147
19.56  9.1751e-05  0.00179465  8.68945e-05  0.00169966  0.000271928  0.0053189
19.58  9.12361e-05  0.0017864  8.64319e-05  0.00169234  0.000270501  0.0052964
19.6  9.07238e-05  0.00177819  8.59714e-05  0.00168504  0.00026908  0.00527397
19.62  9.02143e-05  0.00177  8.55131e-05  0.00167777  0.000267666  0.0052516
19.64  8.97075e-05  0.00176185  8.5057e-05  0.00167052  0.000266258  0.0052293
19.66  8.92033e-05  0.00175374  8.46029e-05  0.00166329  0.000264856  0.00520707
19.68  8.87018e-05  0.00174565  8.4151e-05  0.00165609  0.000263461  0.00518491
19.7  8.82029e-05  0.0017376  8.37011e-05  0.00164891  0.000262072  0.00516282
19.72  8.77066e-05  0.00172957  8.32534e-05  0.00164176  0.000260689  0.00514079
19.74  8.72129e-05  0.00172158  8.28077e-05  0.00163462  0.000259313  0.00511883
19.76  8.67219e-05  0.00171362  8.23642e-05  0.00162752  0.000257942  0.00509694
19.78  8.62334e-05  0.0017057  8.19227e-05  0.00162043  0.000256578  0.00507511
19.8  8.57474e-05  0.0016978  8.14832e-05  0.00161337  0.00025522  0.00505335
19.82  8.52641e-05  0.00168993  8.10459e-05  0.00160633  0.000253868  0.00503166
19.84  8.47832e-05  0.0016821  8.06105e-05  0.00159931  0.000252522  0.00501004
19.86  8.43049e-05  0.0016743  8.01772e-05  0.00159232  0.000251182  0.00498848
19.88  8.38291e-05  0.00166652  7.97459e-05  0.00158535  0.000249849  0.00496699
19.9  8.33558e-05  0.00165878  7.93167e-05  0.0015784  0.000248521  0.00494557
19.92  8.2885e-05  0.00165107  7.88895e-05  0.00157148  0.000247199  0.00492421
19.94  8.24167e-05  0.00164339  7.84642e-05  0.00156458  0.000245884  0.00490292
19.96  8.19509e-05  0.00163574  7.8041e-05  0.0015577  0.000244574  0.0048817
19.98  8.14874e-05  0.00162812  7.76197e-05  0.00155084  0.00024327  0.00486054


==> backflow/backflow_functionsCatom_33sj.dat <==
# distance, f_e-n, d*f_e-n, like electrons f_e-e, d*f_e-e, unlike spin electrons f_e-e, d*f_e-e
0  -0.0265294  -0  -0.0192962  -0  -0.103245  -0
0.02  -0.0259686  -0.000519372  -0.0189428  -0.000378856  -0.102544  -0.00205087
0.04  -0.0243704  -0.000974815  -0.0179342  -0.000717369  -0.100533  -0.00402133
0.06  -0.0219673  -0.00131804  -0.0164128  -0.000984767  -0.0974673  -0.00584804
0.08  -0.0190856  -0.00152684  -0.0145782  -0.00116625  -0.093702  -0.00749616
0.1  -0.0160746  -0.00160746  -0.0126438  -0.00126438  -0.0896166  -0.00896166
0.12  -0.0132402  -0.00158882  -0.0107961  -0.00129553  -0.0855414  -0.010265
0.14  -0.0107991  -0.00151188  -0.00916687  -0.00128336  -0.0817088  -0.0114392
0.16  -0.00886302  -0.00141808  -0.00782375  -0.0012518  -0.0782371  -0.0125179
0.18  -0.00744737  -0.00134053  -0.00677618  -0.00121971  -0.0751434  -0.0135258
0.2  -0.00649838  -0.00129968  -0.00599219  -0.00119844  -0.0723744  -0.0144749
0.22  -0.00592458  -0.00130341  -0.00541806  -0.00119197  -0.069843  -0.0153655
0.24  -0.00562481  -0.00134995  -0.00499549  -0.00119892  -0.0674586  -0.0161901
0.26  -0.00550744  -0.00143193  -0.00467315  -0.00121502  -0.0651476  -0.0169384
0.28  -0.00549991  -0.00153998  -0.0044122  -0.00123542  -0.0628619  -0.0176013
0.3  -0.00555073  -0.00166522  -0.00418705  -0.00125611  -0.060579  -0.0181737
0.32  -0.00562685  -0.00180059  -0.00398329  -0.00127465  -0.0582967  -0.0186549
0.34  -0.00570918  -0.00194112  -0.00379455  -0.00129015  -0.0560259  -0.0190488
0.36  -0.00578806  -0.0020837  -0.00361941  -0.00130299  -0.0537845  -0.0193624
0.38  -0.0058596  -0.00222665  -0.00345898  -0.00131441  -0.0515919  -0.0196049
0.4  -0.00592308  -0.00236923  -0.00331521  -0.00132609  -0.0494657  -0.0197863
0.42  -0.00597936  -0.00251133  -0.00318995  -0.00133978  -0.0474201  -0.0199165
0.44  -0.00602996  -0.00265318  -0.00308443  -0.00135715  -0.0454651  -0.0200047
0.46  -0.00607651  -0.0027952  -0.00299915  -0.00137961  -0.0436064  -0.020059
0.48  -0.0061206  -0.00293789  -0.00293386  -0.00140825  -0.0418461  -0.0200861
0.5  -0.0061636  -0.0030818  -0.0028877  -0.00144385  -0.0401831  -0.0200916
0.52  -0.00620666  -0.00322747  -0.00285935  -0.00148686  -0.0386143  -0.0200794
0.54  -0.00625073  -0.0033754  -0.00284716  -0.00153747  -0.0371346  -0.0200527
0.56  -0.0062965  -0.00352604  -0.00284929  -0.0015956  -0.0357383  -0.0200134
0.58  -0.00634447  -0.00367979  -0.00286384  -0.00166103  -0.0344189  -0.019963
0.6  -0.00639494  -0.00383696  -0.0028889  -0.00173334  -0.0331699  -0.0199019
0.62  -0.00644802  -0.00399777  -0.00292267  -0.00181206  -0.031985  -0.0198307
0.64  -0.00650365  -0.00416233  -0.00296345  -0.00189661  -0.0308584  -0.0197494
0.66  -0.00656164  -0.00433068  -0.00300972  -0.00198641  -0.0297845  -0.0196578
0.68  -0.00662165  -0.00450272  -0.00306008  -0.00208085  -0.0287587  -0.0195559
0.7  -0.00668323  -0.00467826  -0.00311333  -0.00217933  -0.0277767  -0.0194437
0.72  -0.00674585  -0.00485701  -0.00316845  -0.00228128  -0.0268348  -0.0193211
0.74  -0.00680889  -0.00503858  -0.00322452  -0.00238615  -0.0259302  -0.0191883
0.76  -0.00687168  -0.00522248  -0.00328082  -0.00249343  -0.0250601  -0.0190457
0.78  -0.00693351  -0.00540814  -0.00333673  -0.00260265  -0.0242225  -0.0188936
0.8  -0.00699365  -0.00559492  -0.00339172  -0.00271338  -0.0234157  -0.0187325
0.82  -0.00705137  -0.00578212  -0.00344541  -0.00282524  -0.0226381  -0.0185632
0.84  -0.00710593  -0.00596899  -0.00349746  -0.00293787  -0.0218886  -0.0183864
0.86  -0.00715665  -0.00615472  -0.00354761  -0.00305095  -0.0211662  -0.018203
0.88  -0.00720283  -0.00633849  -0.00359567  -0.00316419  -0.0204701  -0.0180137
0.9  -0.00724385  -0.00651947  -0.0036415  -0.00327735  -0.0197996  -0.0178196
0.92  -0.00727912  -0.00669679  -0.00368496  -0.00339017  -0.0191539  -0.0176216
0.94  -0.00730811  -0.00686963  -0.00372601  -0.00350245  -0.0185325  -0.0174206
0.96  -0.00733034  -0.00703713  -0.00376457  -0.00361399  -0.0179349  -0.0172175
0.98  -0.00734538  -0.00719848  -0.00380063  -0.00372461  -0.0173605  -0.0170133
1  -0.00735289  -0.00735289  -0.00383416  -0.00383416  -0.0168088  -0.0168088
1.02  -0.00735255  -0.0074996  -0.00386518  -0.00394248  -0.0162792  -0.0166047
1.04  -0.00734414  -0.0076379  -0.00389369  -0.00404944  -0.0157711  -0.016402
1.06  -0.00732746  -0.00776711  -0.00391972  -0.0041549  -0.0152842  -0.0162012
1.08  -0.0073024  -0.00788659  -0.00394329  -0.00425876  -0.0148176  -0.0160031
1.1  -0.00726887  -0.00799575  -0.00396445  -0.0043609  -0.014371  -0.0158081
1.12  -0.00722685  -0.00809408  -0.00398324  -0.00446122  -0.0139436  -0.0156169
1.14  -0.00717638  -0.00818107  -0.00399969  -0.00455964  -0.0135349  -0.0154298
1.16  -0.00711751  -0.00825631  -0.00401385  -0.00465607  -0.0131442  -0.0152473
1.18  -0.00705034  -0.0083194  -0.00402579  -0.00475043  -0.012771  -0.0150697
1.2  -0.00697503  -0.00837003  -0.00403555  -0.00484266  -0.0124145  -0.0148974
1.22  -0.00689173  -0.00840791  -0.00404318  -0.00493268  -0.0120741  -0.0147304
1.24  -0.00680066  -0.00843282  -0.00404876  -0.00502046  -0.0117492  -0.0145691
1.26  -0.00670203  -0.00844456  -0.00405232  -0.00510592  -0.0114392  -0.0144134
1.28  -0.0065961  -0.00844301  -0.00405394  -0.00518904  -0.0111434  -0.0142635
1.3  -0.00648312  -0.00842806  -0.00405367  -0.00526977  -0.0108611  -0.0141194
1.32  -0.00636338  -0.00839966  -0.00405157  -0.00534808  -0.0105918  -0.0139811
1.34  -0.00623717  -0.00835781  -0.00404771  -0.00542393  -0.0103347  -0.0138485
1.36  -0.00610478  -0.00830251  -0.00404214  -0.00549731  -0.0100894  -0.0137216
1.38  -0.00596653  -0.00823382  -0.00403493  -0.0055682  -0.00985519  -0.0136002
1.4  -0.00582273  -0.00815182  -0.00402613  -0.00563658  -0.00963148  -0.0134841
1.42  -0.00567369  -0.00805664  -0.0040158  -0.00570243  -0.00941772  -0.0133732
1.44  -0.00551973  -0.00794841  -0.004004  -0.00576576  -0.00921334  -0.0132672
1.46  -0.00536116  -0.0078273  -0.00399079  -0.00582655  -0.00901781  -0.013166
1.48  -0.0051983  -0.00769348  -0.00397622  -0.0058848  -0.00883062  -0.0130693
1.5  -0.00503145  -0.00754718  -0.00396035  -0.00594053  -0.00865125  -0.0129769
1.52  -0.00486092  -0.0073886  -0.00394324  -0.00599372  -0.00847922  -0.0128884
1.54  -0.00468702  -0.00721801  -0.00392493  -0.00604439  -0.00831406  -0.0128037
1.56  -0.00451002  -0.00703564  -0.00390548  -0.00609254  -0.00815535  -0.0127223
1.58  -0.00433023  -0.00684176  -0.00388493  -0.00613819  -0.00800264  -0.0126442
1.6  -0.00414791  -0.00663666  -0.00386334  -0.00618135  -0.00785553  -0.0125689
1.62  -0.00396334  -0.00642062  -0.00384076  -0.00622203  -0.00771365  -0.0124961
1.64  -0.00377679  -0.00619393  -0.00381722  -0.00626025  -0.00757662  -0.0124257
1.66  -0.00358849  -0.0059569  -0.00379278  -0.00629602  -0.0074441  -0.0123572
1.68  -0.00339871  -0.00570984  -0.00376748  -0.00632936  -0.00731577  -0.0122905
1.7  -0.00320768  -0.00545306  -0.00374135  -0.00636029  -0.00719132  -0.0122253
1.72  -0.00301562  -0.00518687  -0.00371444  -0.00638883  -0.00707047  -0.0121612
1.74  -0.00282276  -0.0049116  -0.00368678  -0.006415  -0.00695293  -0.0120981
1.76  -0.0026293  -0.00462756  -0.00365842  -0.00643881  -0.00683847  -0.0120357
1.78  -0.00243544  -0.00433509  -0.00362938  -0.0064603  -0.00672684  -0.0119738
1.8  -0.00224139  -0.00403449  -0.00359971  -0.00647948  -0.00661783  -0.0119121
1.82  -0.00204731  -0.00372611  -0.00356944  -0.00649638  -0.00651123  -0.0118504
1.84  -0.00185339  -0.00341025  -0.00353859  -0.00651101  -0.00640686  -0.0117886
1.86  -0.00165981  -0.00308724  -0.0035072  -0.0065234  -0.00630453  -0.0117264
1.88  -0.0014667  -0.0027574  -0.00347531  -0.00653358  -0.0062041  -0.0116637
1.9  -0.00127424  -0.00242106  -0.00344292  -0.00654156  -0.00610541  -0.0116003
1.92  -0.00108256  -0.00207852  -0.00341009  -0.00654737  -0.00600832  -0.011536
1.94  -0.000891807  -0.0017301  -0.00337682  -0.00655103  -0.00591272  -0.0114707
1.96  -0.000702105  -0.00137613  -0.00334315  -0.00655257  -0.00581848  -0.0114042
1.98  -0.000513582  -0.00101689  -0.0033091  -0.00655202  -0.00572551  -0.0113365
2  -0.000326355  -0.00065271  -0.00327469  -0.00654939  -0.00563371  -0.0112674
2.02  -0.000140535  -0.000283881  -0.00323996  -0.00654471  -0.00554299  -0.0111968
2.04  4.37708e-05  8.92925e-05  -0.0032049  -0.00653801  -0.00545328  -0.0111247
2.06  0.000226464  0.000466516  -0.00316956  -0.0065293  -0.00536451  -0.0110509
2.08  0.00040745  0.000847495  -0.00313395  -0.00651862  -0.0052766  -0.0109753
2.1  0.00058664  0.00123194  -0.00309809  -0.00650599  -0.00518952  -0.010898
2.12  0.00076395  0.00161957  -0.003062  -0.00649144  -0.0051032  -0.0108188
2.14  0.000939302  0.00201011  -0.00302569  -0.00647499  -0.0050176  -0.0107377
2.16  0.00111262  0.00240326  -0.00298919  -0.00645666  -0.00493268  -0.0106546
2.18  0.00128384  0.00279877  -0.00295252  -0.00643649  -0.00484841  -0.0105695
2.2  0.00145289  0.00319637  -0.00291568  -0.00641449  -0.00476475  -0.0104825
2.22  0.00161972  0.00359578  -0.00287869  -0.0063907  -0.00468168  -0.0103933
2.24  0.00178427  0.00399676  -0.00284158  -0.00636513  -0.00459917  -0.0103021
2.26  0.00194648  0.00439904  -0.00280435  -0.00633783  -0.0045172  -0.0102089
2.28  0.00210631  0.00480238  -0.00276702  -0.0063088  -0.00443576  -0.0101135
2.3  0.00226371  0.00520653  -0.0027296  -0.00627809  -0.00435482  -0.0100161
2.32  0.00241864  0.00561125  -0.00269211  -0.00624571  -0.00427437  -0.00991654
2.34  0.00257107  0.00601631  -0.00265457  -0.00621169  -0.00419441  -0.00981491
2.36  0.00272096  0.00642146  -0.00261698  -0.00617606  -0.00411492  -0.0097112
2.38  0.00286828  0.0068265  -0.00257935  -0.00613885  -0.00403589  -0.00960541
2.4  0.003013  0.0072312  -0.0025417  -0.00610009  -0.00395732  -0.00949757
2.42  0.0031551  0.00763533  -0.00250405  -0.0060598  -0.0038792  -0.00938767
2.44  0.00329455  0.0080387  -0.00246639  -0.006018  -0.00380153  -0.00927575
2.46  0.00343134  0.00844109  -0.00242875  -0.00597473  -0.00372431  -0.00916181
2.48  0.00356545  0.00884231  -0.00239114  -0.00593002  -0.00364754  -0.00904589
2.5  0.00369687  0.00924216  -0.00235355  -0.00588389  -0.0035712  -0.008928
2.52  0.00382558  0.00964046  -0.00231602  -0.00583636  -0.00349531  -0.00880817
2.54  0.00395158  0.010037  -0.00227853  -0.00578748  -0.00341985  -0.00868643
2.56  0.00407486  0.0104316  -0.00224111  -0.00573725  -0.00334484  -0.00856279
2.58  0.00419542  0.0108242  -0.00220377  -0.00568572  -0.00327027  -0.00843731
2.6  0.00431325  0.0112145  -0.00216651  -0.00563292  -0.00319615  -0.00830999
2.62  0.00442836  0.0116023  -0.00212933  -0.00557886  -0.00312247  -0.00818087
2.64  0.00454075  0.0119876  -0.00209226  -0.00552357  -0.00304924  -0.00804999
2.66  0.00465043  0.0123701  -0.0020553  -0.00546709  -0.00297645  -0.00791737
2.68  0.00475739  0.0127498  -0.00201845  -0.00540944  -0.00290412  -0.00778304
2.7  0.00486165  0.0131265  -0.00198172  -0.00535065  -0.00283224  -0.00764705
2.72  0.00496323  0.0135  -0.00194513  -0.00529074  -0.00276082  -0.00750942
2.74  0.00506212  0.0138702  -0.00190867  -0.00522975  -0.00268985  -0.00737019
2.76  0.00515834  0.014237  -0.00187236  -0.0051677  -0.00261934  -0.00722939
2.78  0.00525192  0.0146003  -0.00183619  -0.00510462  -0.0025493  -0.00708705
2.8  0.00534286  0.01496  -0.00180019  -0.00504053  -0.00247972  -0.00694322
2.82  0.00543118  0.0153159  -0.00176435  -0.00497547  -0.00241061  -0.00679792
2.84  0.00551691  0.015668  -0.00172868  -0.00490946  -0.00234197  -0.00665119
2.86  0.00560006  0.0160162  -0.00169319  -0.00484252  -0.0022738  -0.00650307
2.88  0.00568066  0.0163603  -0.00165788  -0.00477468  -0.00220611  -0.00635359
2.9  0.00575873  0.0167003  -0.00162275  -0.00470598  -0.00213889  -0.00620279
2.92  0.00583428  0.0170361  -0.00158782  -0.00463643  -0.00207215  -0.00605069
2.94  0.00590736  0.0173676  -0.00155308  -0.00456606  -0.0020059  -0.00589734
2.96  0.00597798  0.0176948  -0.00151855  -0.00449491  -0.00194013  -0.00574278
2.98  0.00604618  0.0180176  -0.00148422  -0.00442298  -0.00187484  -0.00558703
3  0.00611197  0.0183359  -0.00145011  -0.00435032  -0.00181004  -0.00543013
3.02  0.00617539  0.0186497  -0.0014162  -0.00427694  -0.00174573  -0.00527211
3.04  0.00623648  0.0189589  -0.00138252  -0.00420287  -0.00168192  -0.00511302
3.06  0.00629525  0.0192635  -0.00134906  -0.00412813  -0.00161859  -0.00495289
3.08  0.00635174  0.0195634  -0.00131583  -0.00405276  -0.00155576  -0.00479174
3.1  0.00640598  0.0198585  -0.00128283  -0.00397677  -0.00149343  -0.00462962
3.12  0.00645801  0.020149  -0.00125006  -0.00390018  -0.00143159  -0.00446655
3.14  0.00650785  0.0204346  -0.00121753  -0.00382304  -0.00137025  -0.00430258
3.16  0.00655554  0.0207155  -0.00118524  -0.00374535  -0.00130941  -0.00413774
3.18  0.00660112  0.0209916  -0.00115319  -0.00366714  -0.00124907  -0.00397205
3.2  0.00664461  0.0212628  -0.00112138  -0.00358843  -0.00118924  -0.00380556
3.22  0.00668606  0.0215291  -0.00108983  -0.00350925  -0.0011299  -0.00363829
3.24  0.00672549  0.0217906  -0.00105853  -0.00342963  -0.00107107  -0.00347028
3.26  0.00676295  0.0220472  -0.00102748  -0.00334957  -0.00101275  -0.00330156
3.28  0.00679846  0.022299  -0.000996681  -0.00326911  -0.00095493  -0.00313217
3.3  0.00683206  0.0225458  -0.000966144  -0.00318827  -0.000897616  -0.00296213
3.32  0.0068638  0.0227878  -0.000935866  -0.00310707  -0.000840808  -0.00279148
3.34  0.00689369  0.0230249  -0.00090585  -0.00302554  -0.000784506  -0.00262025
3.36  0.00692178  0.0232572  -0.000876097  -0.00294368  -0.000728712  -0.00244847
3.38  0.00694811  0.0234846  -0.000846608  -0.00286154  -0.000673424  -0.00227617
3.4  0.0069727  0.0237072  -0.000817386  -0.00277911  -0.000618643  -0.00210339
3.42  0.0069956  0.023925  -0.000788432  -0.00269644  -0.000564369  -0.00193014
3.44  0.00701684  0.0241379  -0.000759747  -0.00261353  -0.000510602  -0.00175647
3.46  0.00703646  0.0243461  -0.000731332  -0.00253041  -0.000457341  -0.0015824
3.48  0.00705449  0.0245496  -0.000703188  -0.0024471  -0.000404587  -0.00140796
3.5  0.00707096  0.0247484  -0.000675317  -0.00236361  -0.00035234  -0.00123319
3.52  0.00708591  0.0249424  -0.000647719  -0.00227997  -0.000300598  -0.0010581
3.54  0.00709938  0.0251318  -0.000620395  -0.0021962  -0.000249361  -0.000882739
3.56  0.0071114  0.0253166  -0.000593346  -0.00211231  -0.000198629  -0.000707121
3.58  0.007122  0.0254968  -0.000566572  -0.00202833  -0.000148402  -0.000531278
3.6  0.00713122  0.0256724  -0.000540074  -0.00194427  -9.86771e-05  -0.000355238
3.62  0.00713909  0.0258435  -0.000513852  -0.00186015  -4.94553e-05  -0.000179028
3.64  0.00714564  0.0260101  -0.000487907  -0.00177598  -7.35091e-07  -2.67573e-06
3.66  0.00715092  0.0261724  -0.00046224  -0.0016918  4.74843e-05  0.000173793
3.68  0.00715494  0.0263302  -0.000436849  -0.0016076  9.52039e-05  0.00035035
3.7  0.00715774  0.0264837  -0.000411736  -0.00152342  0.000142425  0.000526972
3.72  0.00715936  0.0266328  -0.0003869  -0.00143927  0.000189148  0.000703631
3.74  0.00715983  0.0267778  -0.000362341  -0.00135516  0.000235375  0.000880303
3.76  0.00715917  0.0269185  -0.00033806  -0.00127111  0.000281107  0.00105696
3.78  0.00715742  0.027055  -0.000314056  -0.00118713  0.000326345  0.00123359
3.8  0.0071546  0.0271875  -0.000290329  -0.00110325  0.000371091  0.00141015
3.82  0.00715076  0.0273159  -0.000266879  -0.00101948  0.000415346  0.00158662
3.84  0.00714591  0.0274403  -0.000243705  -0.000935826  0.000459111  0.00176299
3.86  0.00714009  0.0275607  -0.000220806  -0.000852313  0.000502389  0.00193922
3.88  0.00713332  0.0276773  -0.000198184  -0.000768953  0.00054518  0.0021153
3.9  0.00712563  0.02779  -0.000175836  -0.000685761  0.000587487  0.0022912
3.92  0.00711706  0.0278989  -0.000153763  -0.00060275  0.000629311  0.0024669
3.94  0.00710762  0.028004  -0.000131963  -0.000519934  0.000670654  0.00264238
3.96  0.00709734  0.0281055  -0.000110436  -0.000437328  0.000711518  0.00281761
3.98  0.00708626  0.0282033  -8.9182e-05  -0.000354944  0.000751905  0.00299258
4  0.00707439  0.0282976  -6.8199e-05  -0.000272796  0.000791816  0.00316726
4.02  0.00706176  0.0283883  -4.74867e-05  -0.000190897  0.000831254  0.00334164
4.04  0.0070484  0.0284755  -2.70441e-05  -0.000109258  0.00087022  0.00351569
4.06  0.00703433  0.0285594  -6.87032e-06  -2.78935e-05  0.000908717  0.00368939
4.08  0.00701957  0.0286398  1.30357e-05  5.31857e-05  0.000946747  0.00386273
4.1  0.00700415  0.028717  3.2675e-05  0.000133967  0.000984312  0.00403568
4.12  0.00698809  0.0287909  5.20486e-05  0.00021444  0.00102141  0.00420823
4.14  0.00697141  0.0288616  7.11576e-05  0.000294592  0.00105806  0.00438035
4.16  0.00695414  0.0289292  9.00032e-05  0.000374413  0.00109424  0.00455204
4.18  0.00693629  0.0289937  0.000108587  0.000453892  0.00112997  0.00472326
4.2  0.00691789  0.0290551  0.000126909  0.000533018  0.00116524  0.00489401
4.22  0.00689895  0.0291136  0.000144972  0.000611781  0.00120006  0.00506426
4.24  0.00687951  0.0291691  0.000162776  0.000690171  0.00123444  0.00523401
4.26  0.00685957  0.0292218  0.000180324  0.000768179  0.00126836  0.00540323
4.28  0.00683915  0.0292716  0.000197615  0.000845794  0.00130185  0.0055719
4.3  0.00681828  0.0293186  0.000214653  0.000923007  0.00133489  0.00574002
4.32  0.00679698  0.0293629  0.000231438  0.00099981  0.00136749  0.00590756
4.34  0.00677525  0.0294046  0.000247971  0.00107619  0.00139966  0.00607452
4.36  0.00675312  0.0294436  0.000264255  0.00115215  0.00143139  0.00624087
4.38  0.0067306  0.02948  0.00028029  0.00122767  0.00146269  0.0064066
4.4  0.00670772  0.029514  0.000296079  0.00130275  0.00149357  0.0065717
4.42  0.00668448  0.0295454  0.000311622  0.00137737  0.00152402  0.00673615
4.44  0.00666091  0.0295744  0.000326922  0.00145153  0.00155404  0.00689994
4.46  0.00663701  0.0296011  0.00034198  0.00152523  0.00158364  0.00706306
4.48  0.00661281  0.0296254  0.000356798  0.00159846  0.00161283  0.00722549
4.5  0.00658831  0.0296474  0.000371378  0.0016712  0.0016416  0.00738722
4.52  0.00656354  0.0296672  0.000385721  0.00174346  0.00166996  0.00754824
4.54  0.0065385  0.0296848  0.000399828  0.00181522  0.00169792  0.00770854
4.56  0.00651321  0.0297002  0.000413703  0.00188648  0.00172546  0.0078681
4.58  0.00648767  0.0297135  0.000427346  0.00195724  0.0017526  0.00802692
4.6  0.00646191  0.0297248  0.000440759  0.00202749  0.00177934  0.00818498
4.62  0.00643594  0.029734  0.000453944  0.00209722  0.00180569  0.00834227
4.64  0.00640976  0.0297413  0.000466903  0.00216643  0.00183163  0.00849878
4.66  0.0063834  0.0297466  0.000479638  0.00223511  0.00185719  0.00865451
4.68  0.00635685  0.0297501  0.000492151  0.00230326  0.00188236  0.00880943
4.7  0.00633013  0.0297516  0.000504443  0.00237088  0.00190714  0.00896355
4.72  0.00630325  0.0297514  0.000516516  0.00243795  0.00193154  0.00911685
4.74  0.00627623  0.0297493  0.000528372  0.00250448  0.00195555  0.00926932
4.76  0.00624906  0.0297455  0.000540014  0.00257047  0.00197919  0.00942096
4.78  0.00622177  0.0297401  0.000551443  0.0026359  0.00200246  0.00957176
4.8  0.00619436  0.0297329  0.000562661  0.00270077  0.00202535  0.0097217
4.82  0.00616683  0.0297241  0.000573669  0.00276509  0.00204788  0.00987079
4.84  0.0061392  0.0297137  0.000584471  0.00282884  0.00207004  0.010019
4.86  0.00611148  0.0297018  0.000595068  0.00289203  0.00209184  0.0101663
4.88  0.00608367  0.0296883  0.000605461  0.00295465  0.00211328  0.0103128
4.9  0.00605578  0.0296733  0.000615653  0.0030167  0.00213436  0.0104584
4.92  0.00602782  0.0296569  0.000625646  0.00307818  0.00215509  0.0106031
4.94  0.0059998  0.029639  0.000635442  0.00313908  0.00217547  0.0107468
4.96  0.00597172  0.0296197  0.000645042  0.00319941  0.0021955  0.0108897
4.98  0.00594359  0.0295991  0.00065445  0.00325916  0.00221519  0.0110317
5  0.00591542  0.0295771  0.000663666  0.00331833  0.00223454  0.0111727
5.02  0.00588722  0.0295538  0.000672692  0.00337692  0.00225355  0.0113128
5.04  0.00585898  0.0295292  0.000681532  0.00343492  0.00227222  0.011452
5.06  0.00583071  0.0295034  0.000690186  0.00349234  0.00229056  0.0115902
5.08  0.00580243  0.0294764  0.000698657  0.00354918  0.00230857  0.0117275
5.1  0.00577414  0.0294481  0.000706947  0.00360543  0.00232626  0.0118639
5.12  0.00574584  0.0294187  0.000715058  0.00366109  0.00234362  0.0119993
5.14  0.00571753  0.0293881  0.000722991  0.00371617  0.00236066  0.0121338
5.16  0.00568923  0.0293564  0.000730749  0.00377066  0.00237739  0.0122673
5.18  0.00566094  0.0293236  0.000738334  0.00382457  0.0023938  0.0123999
5.2  0.00563265  0.0292898  0.000745748  0.00387789  0.0024099  0.0125315
5.22  0.00560438  0.0292549  0.000752992  0.00393062  0.00242569  0.0126621
5.24  0.00557614  0.029219  0.000760069  0.00398276  0.00244118  0.0127918
5.26  0.00554792  0.029182  0.000766981  0.00403432  0.00245636  0.0129205
5.28  0.00551972  0.0291441  0.00077373  0.0040853  0.00247125  0.0130482
5.3  0.00549156  0.0291053  0.000780318  0.00413568  0.00248584  0.0131749
5.32  0.00546344  0.0290655  0.000786746  0.00418549  0.00250014  0.0133007
5.34  0.00543535  0.0290248  0.000793017  0.00423471  0.00251414  0.0134255
5.36  0.00540731  0.0289832  0.000799132  0.00428335  0.00252786  0.0135493
5.38  0.00537932  0.0289407  0.000805094  0.00433141  0.00254129  0.0136722
5.4  0.00535137  0.0288974  0.000810905  0.00437889  0.00255445  0.013794
5.42  0.00532348  0.0288533  0.000816566  0.00442579  0.00256732  0.0139149
5.44  0.00529564  0.0288083  0.00082208  0.00447211  0.00257992  0.0140348
5.46  0.00526786  0.0287625  0.000827448  0.00451787  0.00259225  0.0141537
5.48  0.00524014  0.028716  0.000832672  0.00456304  0.0026043  0.0142716
5.5  0.00521249  0.0286687  0.000837754  0.00460765  0.00261609  0.0143885
5.52  0.0051849  0.0286206  0.000842697  0.00465169  0.00262762  0.0145044
5.54  0.00515738  0.0285719  0.000847501  0.00469516  0.00263888  0.0146194
5.56  0.00512993  0.0285224  0.00085217  0.00473806  0.00264988  0.0147334
5.58  0.00510255  0.0284722  0.000856704  0.00478041  0.00266063  0.0148463
5.6  0.00507525  0.0284214  0.000861105  0.00482219  0.00267113  0.0149583
5.62  0.00504803  0.0283699  0.000865376  0.00486341  0.00268138  0.0150693
5.64  0.00502088  0.0283178  0.000869518  0.00490408  0.00269137  0.0151794
5.66  0.00499381  0.028265  0.000873534  0.0049442  0.00270113  0.0152884
5.68  0.00496683  0.0282116  0.000877424  0.00498377  0.00271064  0.0153964
5.7  0.00493993  0.0281576  0.000881191  0.00502279  0.00271992  0.0155035
5.72  0.00491312  0.028103  0.000884836  0.00506126  0.00272895  0.0156096
5.74  0.00488639  0.0280479  0.000888362  0.0050992  0.00273776  0.0157147
5.76  0.00485975  0.0279922  0.000891769  0.00513659  0.00274633  0.0158189
5.78  0.0048332  0.0279359  0.000895061  0.00517345  0.00275467  0.015922
5.8  0.00480675  0.0278791  0.000898238  0.00520978  0.00276279  0.0160242
5.82  0.00478038  0.0278218  0.000901302  0.00524558  0.00277069  0.0161254
5.84  0.00475411  0.027764  0.000904255  0.00528085  0.00277836  0.0162256
5.86  0.00472793  0.0277057  0.000907099  0.0053156  0.00278582  0.0163249
5.88  0.00470185  0.0276469  0.000909835  0.00534983  0.00279306  0.0164232
5.9  0.00467587  0.0275876  0.000912465  0.00538354  0.00280009  0.0165205
5.92  0.00464998  0.0275279  0.00091499  0.00541674  0.00280691  0.0166169
5.94  0.0046242  0.0274677  0.000917413  0.00544943  0.00281352  0.0167123
5.96  0.00459851  0.0274071  0.000919735  0.00548162  0.00281993  0.0168068
5.98  0.00457293  0.0273461  0.000921957  0.0055133  0.00282613  0.0169003
6  0.00454744  0.0272847  0.000924082  0.00554449  0.00283213  0.0169928
6.02  0.00452206  0.0272228  0.00092611  0.00557518  0.00283794  0.0170844
6.04  0.00449678  0.0271606  0.000928043  0.00560538  0.00284355  0.017175
6.06  0.0044716  0.0270979  0.000929883  0.00563509  0.00284897  0.0172647
6.08  0.00444653  0.0270349  0.000931632  0.00566432  0.00285419  0.0173535
6.1  0.00442157  0.0269716  0.00093329  0.00569307  0.00285923  0.0174413
6.12  0.0043967  0.0269078  0.000934859  0.00572134  0.00286408  0.0175282
6.14  0.00437195  0.0268438  0.000936342  0.00574914  0.00286875  0.0176141
6.16  0.0043473  0.0267794  0.000937739  0.00577647  0.00287324  0.0176992
6.18  0.00432276  0.0267146  0.000939051  0.00580334  0.00287755  0.0177833
6.2  0.00429832  0.0266496  0.000940281  0.00582974  0.00288168  0.0178664
6.22  0.00427399  0.0265842  0.000941429  0.00585569  0.00288564  0.0179487
6.24  0.00424977  0.0265186  0.000942497  0.00588118  0.00288943  0.01803
6.26  0.00422566  0.0264526  0.000943487  0.00590623  0.00289304  0.0181104
6.28  0.00420166  0.0263864  0.0009444  0.00593083  0.00289649  0.01819
6.3  0.00417776  0.0263199  0.000945236  0.00595499  0.00289977  0.0182686
6.32  0.00415398  0.0262532  0.000945998  0.00597871  0.00290289  0.0183463
6.34  0.0041303  0.0261861  0.000946687  0.006002  0.00290585  0.0184231
6.36  0.00410674  0.0261189  0.000947305  0.00602486  0.00290865  0.018499
6.38  0.00408328  0.0260513  0.000947851  0.00604729  0.00291129  0.018574
6.4  0.00405994  0.0259836  0.000948328  0.0060693  0.00291378  0.0186482
6.42  0.0040367  0.0259156  0.000948738  0.0060909  0.00291611  0.0187214
6.44  0.00401358  0.0258474  0.00094908  0.00611208  0.00291829  0.0187938
6.46  0.00399056  0.025779  0.000949357  0.00613285  0.00292033  0.0188653
6.48  0.00396766  0.0257104  0.00094957  0.00615321  0.00292221  0.0189359
6.5  0.00394486  0.0256416  0.000949719  0.00617318  0.00292395  0.0190057
6.52  0.00392218  0.0255726  0.000949807  0.00619274  0.00292555  0.0190746
6.54  0.00389961  0.0255034  0.000949834  0.00621191  0.00292701  0.0191426
6.56  0.00387715  0.0254341  0.000949801  0.00623069  0.00292833  0.0192098
6.58  0.0038548  0.0253646  0.00094971  0.00624909  0.00292951  0.0192762
6.6  0.00383256  0.0252949  0.000949561  0.0062671  0.00293055  0.0193417
6.62  0.00381043  0.025225  0.000949356  0.00628474  0.00293147  0.0194063
6.64  0.00378841  0.025155  0.000949096  0.006302  0.00293225  0.0194701
6.66  0.0037665  0.0250849  0.000948782  0.00631889  0.0029329  0.0195331
6.68  0.0037447  0.0250146  0.000948415  0.00633541  0.00293342  0.0195952
6.7  0.00372301  0.0249442  0.000947996  0.00635158  0.00293381  0.0196566
6.72  0.00370144  0.0248737  0.000947526  0.00636738  0.00293409  0.0197171
6.74  0.00367997  0.024803  0.000947007  0.00638283  0.00293423  0.0197767
6.76  0.00365862  0.0247322  0.000946438  0.00639792  0.00293426  0.0198356
6.78  0.00363737  0.0246614  0.000945822  0.00641267  0.00293417  0.0198937
6.8  0.00361623  0.0245904  0.000945158  0.00642707  0.00293396  0.0199509
6.82  0.00359521  0.0245193  0.000944449  0.00644114  0.00293363  0.0200074
6.84  0.00357429  0.0244482  0.000943694  0.00645487  0.00293319  0.020063
6.86  0.00355348  0.0243769  0.000942896  0.00646826  0.00293263  0.0201179
6.88  0.00353279  0.0243056  0.000942054  0.00648133  0.00293197  0.0201719
6.9  0.0035122  0.0242342  0.00094117  0.00649407  0.00293119  0.0202252
6.92  0.00349172  0.0241627  0.000940245  0.00650649  0.00293031  0.0202777
6.94  0.00347135  0.0240912  0.000939279  0.00651859  0.00292932  0.0203295
6.96  0.00345109  0.0240196  0.000938273  0.00653038  0.00292822  0.0203804
6.98  0.00343093  0.0239479  0.000937229  0.00654186  0.00292702  0.0204306
7  0.00341089  0.0238762  0.000936147  0.00655303  0.00292572  0.0204801
7.02  0.00339095  0.0238045  0.000935027  0.00656389  0.00292432  0.0205287
7.04  0.00337112  0.0237327  0.000933872  0.00657446  0.00292282  0.0205766
7.06  0.0033514  0.0236609  0.000932681  0.00658472  0.00292122  0.0206238
7.08  0.00333178  0.023589  0.000931455  0.0065947  0.00291953  0.0206702
7.1  0.00331227  0.0235171  0.000930195  0.00660438  0.00291774  0.0207159
7.12  0.00329287  0.0234453  0.000928902  0.00661378  0.00291585  0.0207609
7.14  0.00327358  0.0233733  0.000927576  0.00662289  0.00291388  0.0208051
7.16  0.00325439  0.0233014  0.000926219  0.00663173  0.00291181  0.0208486
7.18  0.00323531  0.0232295  0.00092483  0.00664028  0.00290965  0.0208913
7.2  0.00321633  0.0231576  0.000923412  0.00664856  0.00290741  0.0209333
7.22  0.00319746  0.0230856  0.000921964  0.00665658  0.00290508  0.0209747
7.24  0.00317869  0.0230137  0.000920486  0.00666432  0.00290266  0.0210153
7.26  0.00316003  0.0229418  0.000918981  0.0066718  0.00290016  0.0210552
7.28  0.00314147  0.0228699  0.000917448  0.00667902  0.00289758  0.0210943
7.3  0.00312301  0.022798  0.000915888  0.00668598  0.00289491  0.0211328
7.32  0.00310466  0.0227261  0.000914302  0.00669269  0.00289216  0.0211706
7.34  0.00308642  0.0226543  0.00091269  0.00669914  0.00288934  0.0212077
7.36  0.00306827  0.0225825  0.000911053  0.00670535  0.00288643  0.0212441
7.38  0.00305023  0.0225107  0.000909392  0.00671131  0.00288345  0.0212799
7.4  0.00303229  0.022439  0.000907707  0.00671703  0.0028804  0.0213149
7.42  0.00301446  0.0223673  0.000905998  0.00672251  0.00287726  0.0213493
7.44  0.00299672  0.0222956  0.000904267  0.00672775  0.00287406  0.021383
7.46  0.00297909  0.022224  0.000902514  0.00673275  0.00287078  0.021416
7.48  0.00296156  0.0221524  0.000900739  0.00673753  0.00286743  0.0214484
7.5  0.00294412  0.0220809  0.000898943  0.00674207  0.00286401  0.0214801
7.52  0.00292679  0.0220095  0.000897127  0.00674639  0.00286053  0.0215112
7.54  0.00290956  0.0219381  0.00089529  0.00675049  0.00285697  0.0215416
7.56  0.00289243  0.0218668  0.000893434  0.00675436  0.00285335  0.0215713
7.58  0.0028754  0.0217955  0.00089156  0.00675802  0.00284966  0.0216004
7.6  0.00285846  0.0217243  0.000889667  0.00676147  0.00284591  0.0216289
7.62  0.00284163  0.0216532  0.000887756  0.0067647  0.00284209  0.0216567
7.64  0.00282489  0.0215822  0.000885827  0.00676772  0.00283821  0.0216839
7.66  0.00280825  0.0215112  0.000883881  0.00677053  0.00283427  0.0217105
7.68  0.00279171  0.0214403  0.000881919  0.00677314  0.00283027  0.0217364
7.7  0.00277526  0.0213695  0.000879941  0.00677555  0.0028262  0.0217618
7.72  0.00275891  0.0212988  0.000877947  0.00677775  0.00282208  0.0217865
7.74  0.00274266  0.0212282  0.000875938  0.00677976  0.0028179  0.0218106
7.76  0.00272651  0.0211577  0.000873914  0.00678157  0.00281366  0.021834
7.78  0.00271044  0.0210873  0.000871876  0.00678319  0.00280937  0.0218569
7.8  0.00269448  0.0210169  0.000869824  0.00678462  0.00280502  0.0218792
7.82  0.00267861  0.0209467  0.000867758  0.00678587  0.00280062  0.0219009
7.84  0.00266283  0.0208766  0.000865679  0.00678692  0.00279617  0.0219219
7.86  0.00264714  0.0208066  0.000863587  0.00678779  0.00279166  0.0219424
7.88  0.00263155  0.0207366  0.000861483  0.00678849  0.0027871  0.0219623
7.9  0.00261606  0.0206668  0.000859367  0.006789  0.00278249  0.0219816
7.92  0.00260065  0.0205972  0.000857239  0.00678933  0.00277783  0.0220004
7.94  0.00258534  0.0205276  0.0008551  0.00678949  0.00277312  0.0220185
7.96  0.00257012  0.0204581  0.00085295  0.00678948  0.00276836  0.0220361
7.98  0.00255499  0.0203888  0.000850789  0.0067893  0.00276355  0.0220532
8  0.00253995  0.0203196  0.000848618  0.00678895  0.0027587  0.0220696
8.02  0.002525  0.0202505  0.000846438  0.00678843  0.0027538  0.0220855
8.04  0.00251014  0.0201815  0.000844247  0.00678775  0.00274886  0.0221008
8.06  0.00249537  0.0201127  0.000842047  0.0067869  0.00274387  0.0221156
8.08  0.00248069  0.020044  0.000839839  0.0067859  0.00273884  0.0221298
8.1  0.0024661  0.0199754  0.000837621  0.00678473  0.00273377  0.0221435
8.12  0.0024516  0.019907  0.000835396  0.00678341  0.00272865  0.0221566
8.14  0.00243718  0.0198387  0.000833162  0.00678194  0.00272349  0.0221692
8.16  0.00242286  0.0197705  0.00083092  0.00678031  0.00271829  0.0221813
8.18  0.00240862  0.0197025  0.000828671  0.00677853  0.00271306  0.0221928
8.2  0.00239446  0.0196346  0.000826415  0.0067766  0.00270778  0.0222038
8.22  0.00238039  0.0195668  0.000824152  0.00677453  0.00270246  0.0222142
8.24  0.00236641  0.0194992  0.000821882  0.0067723  0.00269711  0.0222242
8.26  0.00235252  0.0194318  0.000819605  0.00676994  0.00269172  0.0222336
8.28  0.0023387  0.0193645  0.000817323  0.00676743  0.00268629  0.0222425
8.3  0.00232498  0.0192973  0.000815034  0.00676478  0.00268083  0.0222509
8.32  0.00231133  0.0192303  0.00081274  0.006762  0.00267533  0.0222588
8.34  0.00229778  0.0191634  0.00081044  0.00675907  0.0026698  0.0222661
8.36  0.0022843  0.0190967  0.000808136  0.00675601  0.00266423  0.022273
8.38  0.00227091  0.0190302  0.000805826  0.00675282  0.00265863  0.0222794
8.4  0.00225759  0.0189638  0.000803511  0.0067495  0.002653  0.0222852
8.42  0.00224436  0.0188976  0.000801192  0.00674604  0.00264734  0.0222906
8.44  0.00223122  0.0188315  0.000798869  0.00674245  0.00264165  0.0222955
8.46  0.00221815  0.0187656  0.000796542  0.00673874  0.00263592  0.0222999
8.48  0.00220516  0.0186998  0.00079421  0.0067349  0.00263017  0.0223038
8.5  0.00219226  0.0186342  0.000791875  0.00673094  0.00262438  0.0223072
8.52  0.00217943  0.0185688  0.000789537  0.00672685  0.00261857  0.0223102
8.54  0.00216668  0.0185035  0.000787195  0.00672264  0.00261273  0.0223127
8.56  0.00215402  0.0184384  0.00078485  0.00671832  0.00260686  0.0223147
8.58  0.00214143  0.0183734  0.000782502  0.00671387  0.00260096  0.0223162
8.6  0.00212891  0.0183087  0.000780152  0.00670931  0.00259504  0.0223173
8.62  0.00211648  0.0182441  0.000777799  0.00670463  0.00258909  0.0223179
8.64  0.00210412  0.0181796  0.000775443  0.00669983  0.00258311  0.0223181
8.66  0.00209184  0.0181153  0.000773086  0.00669492  0.00257711  0.0223178
8.68  0.00207964  0.0180512  0.000770726  0.0066899  0.00257109  0.022317
8.7  0.00206751  0.0179873  0.000768365  0.00668477  0.00256504  0.0223159
8.72  0.00205545  0.0179236  0.000766001  0.00667953  0.00255897  0.0223142
8.74  0.00204348  0.01786  0.000763637  0.00667418  0.00255288  0.0223121
8.76  0.00203157  0.0177966  0.000761271  0.00666873  0.00254676  0.0223096
8.78  0.00201974  0.0177333  0.000758903  0.00666317  0.00254062  0.0223067
8.8  0.00200799  0.0176703  0.000756535  0.00665751  0.00253446  0.0223033
8.82  0.0019963  0.0176074  0.000754165  0.00665174  0.00252828  0.0222994
8.84  0.00198469  0.0175447  0.000751795  0.00664587  0.00252208  0.0222952
8.86  0.00197316  0.0174822  0.000749425  0.0066399  0.00251586  0.0222905
8.88  0.00196169  0.0174198  0.000747053  0.00663383  0.00250962  0.0222854
8.9  0.0019503  0.0173576  0.000744682  0.00662767  0.00250336  0.0222799
8.92  0.00193897  0.0172956  0.00074231  0.0066214  0.00249709  0.022274
8.94  0.00192772  0.0172338  0.000739938  0.00661504  0.00249079  0.0222677
8.96  0.00191654  0.0171722  0.000737566  0.00660859  0.00248448  0.0222609
8.98  0.00190542  0.0171107  0.000735194  0.00660204  0.00247815  0.0222538
9  0.00189438  0.0170494  0.000732822  0.0065954  0.0024718  0.0222462
9.02  0.00188341  0.0169883  0.000730451  0.00658867  0.00246544  0.0222383
9.04  0.0018725  0.0169274  0.00072808  0.00658184  0.00245906  0.0222299
9.06  0.00186166  0.0168667  0.00072571  0.00657493  0.00245267  0.0222212
9.08  0.00185089  0.0168061  0.000723341  0.00656793  0.00244626  0.0222121
9.1  0.00184019  0.0167457  0.000720972  0.00656084  0.00243984  0.0222026
9.12  0.00182956  0.0166856  0.000718604  0.00655367  0.00243341  0.0221927
9.14  0.00181899  0.0166255  0.000716238  0.00654641  0.00242696  0.0221824
9.16  0.00180848  0.0165657  0.000713872  0.00653907  0.00242049  0.0221717
9.18  0.00179805  0.0165061  0.000711508  0.00653164  0.00241402  0.0221607
9.2  0.00178768  0.0164466  0.000709145  0.00652413  0.00240753  0.0221493
9.22  0.00177737  0.0163873  0.000706784  0.00651655  0.00240103  0.0221375
9.24  0.00176713  0.0163282  0.000704424  0.00650888  0.00239452  0.0221253
9.26  0.00175695  0.0162693  0.000702065  0.00650113  0.00238799  0.0221128
9.28  0.00174683  0.0162106  0.000699709  0.0064933  0.00238146  0.0221
9.3  0.00173678  0.0161521  0.000697354  0.00648539  0.00237492  0.0220867
9.32  0.00172679  0.0160937  0.000695001  0.00647741  0.00236836  0.0220731
9.34  0.00171686  0.0160355  0.000692651  0.00646936  0.0023618  0.0220592
9.36  0.001707  0.0159775  0.000690302  0.00646122  0.00235523  0.0220449
9.38  0.0016972  0.0159197  0.000687955  0.00645302  0.00234864  0.0220303
9.4  0.00168746  0.0158621  0.000685611  0.00644474  0.00234205  0.0220153
9.42  0.00167777  0.0158046  0.000683269  0.00643639  0.00233545  0.022
9.44  0.00166815  0.0157474  0.000680929  0.00642797  0.00232885  0.0219843
9.46  0.00165859  0.0156903  0.000678592  0.00641948  0.00232223  0.0219683
9.48  0.00164909  0.0156334  0.000676257  0.00641092  0.00231561  0.021952
9.5  0.00163965  0.0155767  0.000673925  0.00640229  0.00230898  0.0219353
9.52  0.00163027  0.0155202  0.000671595  0.00639359  0.00230235  0.0219183
9.54  0.00162095  0.0154638  0.000669269  0.00638482  0.00229571  0.021901
9.56  0.00161168  0.0154077  0.000666945  0.00637599  0.00228906  0.0218834
9.58  0.00160247  0.0153517  0.000664624  0.0063671  0.00228241  0.0218655
9.6  0.00159332  0.0152959  0.000662306  0.00635814  0.00227575  0.0218472
9.62  0.00158423  0.0152403  0.000659991  0.00634911  0.00226909  0.0218286
9.64  0.00157519  0.0151848  0.000657679  0.00634003  0.00226242  0.0218097
9.66  0.00156621  0.0151296  0.00065537  0.00633088  0.00225575  0.0217905
9.68  0.00155729  0.0150745  0.000653065  0.00632167  0.00224907  0.021771
9.7  0.00154842  0.0150196  0.000650762  0.00631239  0.00224239  0.0217512
9.72  0.0015396  0.0149649  0.000648463  0.00630306  0.00223571  0.0217311
9.74  0.00153084  0.0149104  0.000646168  0.00629367  0.00222902  0.0217107
9.76  0.00152214  0.0148561  0.000643875  0.00628422  0.00222233  0.02169
9.78  0.00151349  0.0148019  0.000641587  0.00627472  0.00221564  0.021669
9.8  0.00150489  0.0147479  0.000639302  0.00626515  0.00220895  0.0216477
9.82  0.00149635  0.0146941  0.00063702  0.00625554  0.00220225  0.0216261
9.84  0.00148786  0.0146405  0.000634742  0.00624586  0.00219556  0.0216043
9.86  0.00147942  0.0145871  0.000632468  0.00623613  0.00218886  0.0215821
9.88  0.00147103  0.0145338  0.000630197  0.00622635  0.00218216  0.0215597
9.9  0.0014627  0.0144807  0.00062793  0.00621651  0.00217546  0.021537
9.92  0.00145442  0.0144278  0.000625668  0.00620662  0.00216876  0.0215141
9.94  0.00144618  0.0143751  0.000623409  0.00619668  0.00216206  0.0214908
9.96  0.001438  0.0143225  0.000621154  0.00618669  0.00215535  0.0214673
9.98  0.00142987  0.0142701  0.000618902  0.00617665  0.00214865  0.0214436
10  0.00142179  0.0142179  0.000616655  0.00616655  0.00214195  0.0214195
10.02  0.00141376  0.0141659  0.000614412  0.00615641  0.00213525  0.0213952
10.04  0.00140578  0.0141141  0.000612173  0.00614622  0.00212855  0.0213707
10.06  0.00139785  0.0140624  0.000609939  0.00613598  0.00212185  0.0213459
10.08  0.00138997  0.0140109  0.000607708  0.0061257  0.00211516  0.0213208
10.1  0.00138214  0.0139596  0.000605482  0.00611536  0.00210846  0.0212955
10.12  0.00137435  0.0139084  0.000603259  0.00610499  0.00210177  0.0212699
10.14  0.00136661  0.0138575  0.000601042  0.00609456  0.00209508  0.0212441
10.16  0.00135892  0.0138067  0.000598828  0.00608409  0.00208839  0.0212181
10.18  0.00135128  0.013756  0.000596619  0.00607358  0.00208171  0.0211918
10.2  0.00134369  0.0137056  0.000594414  0.00606303  0.00207502  0.0211652
10.22  0.00133614  0.0136553  0.000592214  0.00605243  0.00206834  0.0211385
10.24  0.00132863  0.0136052  0.000590018  0.00604179  0.00206167  0.0211115
10.26  0.00132118  0.0135553  0.000587827  0.0060311  0.00205499  0.0210842
10.28  0.00131376  0.0135055  0.00058564  0.00602038  0.00204832  0.0210568
10.3  0.0013064  0.0134559  0.000583458  0.00600962  0.00204166  0.0210291
10.32  0.00129908  0.0134065  0.00058128  0.00599881  0.002035  0.0210012
10.34  0.0012918  0.0133572  0.000579107  0.00598797  0.00202834  0.020973
10.36  0.00128457  0.0133081  0.000576939  0.00597709  0.00202169  0.0209447
10.38  0.00127738  0.0132592  0.000574775  0.00596617  0.00201504  0.0209161
10.4  0.00127024  0.0132105  0.000572616  0.00595521  0.0020084  0.0208873
10.42  0.00126313  0.0131619  0.000570462  0.00594422  0.00200176  0.0208583
10.44  0.00125608  0.0131134  0.000568313  0.00593318  0.00199513  0.0208291
10.46  0.00124906  0.0130652  0.000566168  0.00592212  0.0019885  0.0207997
10.48  0.00124209  0.0130171  0.000564028  0.00591102  0.00198188  0.0207701
10.5  0.00123516  0.0129692  0.000561893  0.00589988  0.00197526  0.0207403
10.52  0.00122827  0.0129214  0.000559763  0.00588871  0.00196866  0.0207103
10.54  0.00122143  0.0128738  0.000557638  0.00587751  0.00196205  0.02068
10.56  0.00121462  0.0128264  0.000555518  0.00586627  0.00195546  0.0206496
10.58  0.00120786  0.0127791  0.000553402  0.005855  0.00194887  0.020619
10.6  0.00120113  0.012732  0.000551292  0.0058437  0.00194228  0.0205882
10.62  0.00119445  0.0126851  0.000549187  0.00583236  0.00193571  0.0205572
10.64  0.00118781  0.0126383  0.000547086  0.005821  0.00192914  0.020526
10.66  0.00118121  0.0125917  0.000544991  0.0058096  0.00192258  0.0204947
10.68  0.00117465  0.0125452  0.000542901  0.00579818  0.00191602  0.0204631
10.7  0.00116812  0.0124989  0.000540816  0.00578673  0.00190948  0.0204314
10.72  0.00116164  0.0124528  0.000538735  0.00577524  0.00190294  0.0203995
10.74  0.00115519  0.0124068  0.00053666  0.00576373  0.00189641  0.0203674
10.76  0.00114879  0.012361  0.000534591  0.00575219  0.00188989  0.0203352
10.78  0.00114242  0.0123153  0.000532526  0.00574063  0.00188337  0.0203028
10.8  0.00113609  0.0122698  0.000530466  0.00572903  0.00187687  0.0202702
10.82  0.0011298  0.0122244  0.000528412  0.00571742  0.00187037  0.0202374
10.84  0.00112355  0.0121792  0.000526363  0.00570577  0.00186388  0.0202045
10.86  0.00111733  0.0121342  0.000524319  0.0056941  0.0018574  0.0201714
10.88  0.00111115  0.0120893  0.00052228  0.0056824  0.00185093  0.0201381
10.9  0.00110501  0.0120446  0.000520246  0.00567068  0.00184447  0.0201047
10.92  0.0010989  0.012  0.000518218  0.00565894  0.00183802  0.0200712
10.94  0.00109283  0.0119556  0.000516195  0.00564717  0.00183158  0.0200374
10.96  0.0010868  0.0119113  0.000514177  0.00563538  0.00182514  0.0200036
10.98  0.0010808  0.0118672  0.000512165  0.00562357  0.00181872  0.0199696
11  0.00107484  0.0118232  0.000510158  0.00561173  0.00181231  0.0199354
11.02  0.00106891  0.0117794  0.000508156  0.00559988  0.0018059  0.0199011
11.04  0.00106302  0.0117357  0.000506159  0.005588  0.00179951  0.0198666
11.06  0.00105716  0.0116922  0.000504168  0.0055761  0.00179313  0.019832
11.08  0.00105134  0.0116488  0.000502182  0.00556418  0.00178675  0.0197972
11.1  0.00104555  0.0116056  0.000500202  0.00555224  0.00178039  0.0197624
11.12  0.00103979  0.0115625  0.000498227  0.00554028  0.00177404  0.0197273
11.14  0.00103407  0.0115196  0.000496257  0.00552831  0.0017677  0.0196922
11.16  0.00102839  0.0114768  0.000494293  0.00551631  0.00176137  0.0196569
11.18  0.00102274  0.0114342  0.000492334  0.0055043  0.00175505  0.0196215
11.2  0.00101712  0.0113917  0.000490381  0.00549226  0.00174874  0.0195859
11.22  0.00101153  0.0113494  0.000488433  0.00548022  0.00174245  0.0195502
11.24  0.00100598  0.0113072  0.00048649  0.00546815  0.00173616  0.0195144
11.26  0.00100045  0.0112651  0.000484553  0.00545607  0.00172989  0.0194785
11.28  0.000994965  0.0112232  0.000482621  0.00544397  0.00172362  0.0194425
11.3  0.000989508  0.0111814  0.000480695  0.00543186  0.00171737  0.0194063
11.32  0.000984083  0.0111398  0.000478774  0.00541973  0.00171113  0.01937
11.34  0.000978689  0.0110983  0.000476859  0.00540758  0.0017049  0.0193336
11.36  0.000973327  0.011057  0.000474949  0.00539543  0.00169869  0.0192971
11.38  0.000967997  0.0110158  0.000473045  0.00538325  0.00169248  0.0192605
11.4  0.000962697  0.0109747  0.000471146  0.00537107  0.00168629  0.0192237
11.42  0.000957428  0.0109338  0.000469253  0.00535887  0.00168011  0.0191869
11.44  0.00095219  0.0108931  0.000467365  0.00534666  0.00167394  0.0191499
11.46  0.000946983  0.0108524  0.000465483  0.00533443  0.00166779  0.0191129
11.48  0.000941805  0.0108119  0.000463606  0.0053222  0.00166165  0.0190757
11.5  0.000936658  0.0107716  0.000461735  0.00530995  0.00165552  0.0190384
11.52  0.00093154  0.0107313  0.000459869  0.00529769  0.0016494  0.0190011
11.54  0.000926452  0.0106913  0.000458009  0.00528542  0.00164329  0.0189636
11.56  0.000921393  0.0106513  0.000456154  0.00527314  0.0016372  0.0189261
11.58  0.000916364  0.0106115  0.000454305  0.00526085  0.00163112  0.0188884
11.6  0.000911363  0.0105718  0.000452461  0.00524855  0.00162506  0.0188507
11.62  0.000906392  0.0105323  0.000450623  0.00523624  0.001619  0.0188128
11.64  0.000901449  0.0104929  0.000448791  0.00522393  0.00161296  0.0187749
11.66  0.000896534  0.0104536  0.000446964  0.0052116  0.00160694  0.0187369
11.68  0.000891648  0.0104145  0.000445142  0.00519926  0.00160092  0.0186988
11.7  0.00088679  0.0103754  0.000443326  0.00518692  0.00159492  0.0186606
11.72  0.00088196  0.0103366  0.000441516  0.00517457  0.00158893  0.0186223
11.74  0.000877157  0.0102978  0.000439711  0.00516221  0.00158296  0.018584
11.76  0.000872382  0.0102592  0.000437912  0.00514985  0.001577  0.0185455
11.78  0.000867634  0.0102207  0.000436118  0.00513747  0.00157105  0.018507
11.8  0.000862914  0.0101824  0.00043433  0.0051251  0.00156512  0.0184684
11.82  0.00085822  0.0101442  0.000432548  0.00511271  0.0015592  0.0184298
11.84  0.000853553  0.0101061  0.000430771  0.00510032  0.0015533  0.018391
11.86  0.000848913  0.0100681  0.000428999  0.00508793  0.0015474  0.0183522
11.88  0.000844299  0.0100303  0.000427233  0.00507553  0.00154153  0.0183133
11.9  0.000839712  0.00999257  0.000425473  0.00506312  0.00153566  0.0182744
11.92  0.00083515  0.00995499  0.000423718  0.00505072  0.00152981  0.0182354
11.94  0.000830615  0.00991754  0.000421969  0.0050383  0.00152398  0.0181963
11.96  0.000826105  0.00988022  0.000420225  0.00502589  0.00151815  0.0181571
11.98  0.000821621  0.00984302  0.000418487  0.00501347  0.00151235  0.0181179
12  0.000817163  0.00980595  0.000416754  0.00500105  0.00150655  0.0180786
12.02  0.000812729  0.009769  0.000415027  0.00498862  0.00150077  0.0180393
12.04  0.000808321  0.00973218  0.000413305  0.00497619  0.00149501  0.0179999
12.06  0.000803938  0.00969549  0.000411589  0.00496377  0.00148926  0.0179605
12.08  0.000799579  0.00965891  0.000409879  0.00495133  0.00148352  0.017921
12.1  0.000795245  0.00962246  0.000408174  0.0049389  0.0014778  0.0178814
12.12  0.000790935  0.00958614  0.000406474  0.00492647  0.00147209  0.0178418
12.14  0.00078665  0.00954993  0.00040478  0.00491403  0.0014664  0.0178021
12.16  0.000782389  0.00951385  0.000403092  0.0049016  0.00146072  0.0177624
12.18  0.000778152  0.00947789  0.000401409  0.00488916  0.00145506  0.0177226
12.2  0.000773939  0.00944205  0.000399732  0.00487673  0.00144941  0.0176828
12.22  0.000769749  0.00940634  0.00039806  0.00486429  0.00144378  0.0176429
12.24  0.000765583  0.00937074  0.000396394  0.00485186  0.00143816  0.017603
12.26  0.000761441  0.00933526  0.000394733  0.00483942  0.00143255  0.0175631
12.28  0.000757321  0.00929991  0.000393077  0.00482699  0.00142696  0.0175231
12.3  0.000753225  0.00926467  0.000391428  0.00481456  0.00142139  0.017483
12.32  0.000749152  0.00922955  0.000389783  0.00480213  0.00141582  0.017443
12.34  0.000745101  0.00919455  0.000388144  0.0047897  0.00141028  0.0174028
12.36  0.000741073  0.00915966  0.000386511  0.00477727  0.00140475  0.0173627
12.38  0.000737068  0.0091249  0.000384883  0.00476485  0.00139923  0.0173225
12.4  0.000733085  0.00909025  0.000383261  0.00475243  0.00139373  0.0172823
12.42  0.000729124  0.00905572  0.000381644  0.00474001  0.00138825  0.017242
12.44  0.000725185  0.0090213  0.000380032  0.0047276  0.00138278  0.0172017
12.46  0.000721268  0.008987  0.000378426  0.00471519  0.00137732  0.0171614
12.48  0.000717373  0.00895282  0.000376825  0.00470278  0.00137188  0.017121
12.5  0.0007135  0.00891875  0.00037523  0.00469038  0.00136645  0.0170807
12.52  0.000709648  0.0088848  0.00037364  0.00467798  0.00136104  0.0170402
12.54  0.000705818  0.00885096  0.000372056  0.00466558  0.00135565  0.0169998
12.56  0.000702009  0.00881723  0.000370477  0.00465319  0.00135027  0.0169593
12.58  0.000698221  0.00878362  0.000368904  0.00464081  0.0013449  0.0169189
12.6  0.000694454  0.00875012  0.000367336  0.00462843  0.00133955  0.0168783
12.62  0.000690708  0.00871673  0.000365773  0.00461605  0.00133422  0.0168378
12.64  0.000686982  0.00868346  0.000364216  0.00460368  0.0013289  0.0167973
12.66  0.000683278  0.0086503  0.000362664  0.00459132  0.00132359  0.0167567
12.68  0.000679594  0.00861725  0.000361117  0.00457897  0.0013183  0.0167161
12.7  0.00067593  0.00858431  0.000359576  0.00456661  0.00131303  0.0166755
12.72  0.000672286  0.00855148  0.00035804  0.00455427  0.00130777  0.0166348
12.74  0.000668663  0.00851876  0.00035651  0.00454193  0.00130253  0.0165942
12.76  0.000665059  0.00848615  0.000354985  0.0045296  0.0012973  0.0165535
12.78  0.000661476  0.00845366  0.000353465  0.00451728  0.00129209  0.0165129
12.8  0.000657912  0.00842127  0.00035195  0.00450496  0.00128689  0.0164722
12.82  0.000654367  0.00838899  0.000350441  0.00449266  0.00128171  0.0164315
12.84  0.000650843  0.00835682  0.000348937  0.00448036  0.00127654  0.0163908
12.86  0.000647337  0.00832476  0.000347439  0.00446806  0.00127139  0.01635
12.88  0.000643851  0.00829281  0.000345946  0.00445578  0.00126625  0.0163093
12.9  0.000640385  0.00826096  0.000344458  0.00444351  0.00126113  0.0162686
12.92  0.000636937  0.00822922  0.000342975  0.00443124  0.00125602  0.0162278
12.94  0.000633508  0.00819759  0.000341498  0.00441898  0.00125093  0.0161871
12.96  0.000630098  0.00816607  0.000340026  0.00440673  0.00124586  0.0161463
12.98  0.000626706  0.00813465  0.000338559  0.00439449  0.0012408  0.0161056
13  0.000623334  0.00810334  0.000337097  0.00438226  0.00123576  0.0160648
13.02  0.000619979  0.00807213  0.000335641  0.00437004  0.00123073  0.0160241
13.04  0.000616643  0.00804103  0.00033419  0.00435783  0.00122571  0.0159833
13.06  0.000613326  0.00801003  0.000332744  0.00434563  0.00122071  0.0159425
13.08  0.000610026  0.00797914  0.000331303  0.00433344  0.00121573  0.0159018
13.1  0.000606745  0.00794835  0.000329867  0.00432126  0.00121076  0.015861
13.12  0.000603481  0.00791767  0.000328437  0.00430909  0.00120581  0.0158203
13.14  0.000600235  0.00788709  0.000327012  0.00429693  0.00120088  0.0157795
13.16  0.000597007  0.00785662  0.000325592  0.00428478  0.00119595  0.0157388
13.18  0.000593797  0.00782624  0.000324177  0.00427265  0.00119105  0.015698
13.2  0.000590604  0.00779597  0.000322767  0.00426052  0.00118616  0.0156573
13.22  0.000587429  0.00776581  0.000321362  0.00424841  0.00118128  0.0156165
13.24  0.00058427  0.00773574  0.000319963  0.00423631  0.00117642  0.0155758
13.26  0.000581129  0.00770578  0.000318568  0.00422422  0.00117158  0.0155351
13.28  0.000578006  0.00767591  0.000317179  0.00421214  0.00116675  0.0154944
13.3  0.000574899  0.00764615  0.000315795  0.00420007  0.00116193  0.0154537
13.32  0.000571809  0.00761649  0.000314416  0.00418802  0.00115713  0.015413
13.34  0.000568736  0.00758693  0.000313042  0.00417597  0.00115235  0.0153723
13.36  0.000565679  0.00755747  0.000311673  0.00416395  0.00114758  0.0153317
13.38  0.000562639  0.00752811  0.000310309  0.00415193  0.00114283  0.015291
13.4  0.000559616  0.00749885  0.00030895  0.00413993  0.00113809  0.0152504
13.42  0.000556609  0.00746969  0.000307596  0.00412793  0.00113337  0.0152098
13.44  0.000553619  0.00744063  0.000306247  0.00411596  0.00112866  0.0151692
13.46  0.000550644  0.00741167  0.000304903  0.00410399  0.00112397  0.0151286
13.48  0.000547686  0.00738281  0.000303564  0.00409204  0.00111929  0.015088
13.5  0.000544744  0.00735404  0.00030223  0.00408011  0.00111463  0.0150475
13.52  0.000541818  0.00732537  0.000300901  0.00406818  0.00110998  0.015007
13.54  0.000538907  0.0072968  0.000299577  0.00405627  0.00110535  0.0149664
13.56  0.000536012  0.00726833  0.000298258  0.00404438  0.00110073  0.014926
13.58  0.000533134  0.00723995  0.000296944  0.0040325  0.00109613  0.0148855
13.6  0.00053027  0.00721167  0.000295635  0.00402063  0.00109155  0.014845
13.62  0.000527422  0.00718349  0.00029433  0.00400878  0.00108698  0.0148046
13.64  0.00052459  0.0071554  0.000293031  0.00399694  0.00108242  0.0147642
13.66  0.000521773  0.00712741  0.000291736  0.00398512  0.00107788  0.0147238
13.68  0.000518971  0.00709952  0.000290447  0.00397331  0.00107335  0.0146835
13.7  0.000516184  0.00707172  0.000289162  0.00396152  0.00106884  0.0146431
13.72  0.000513412  0.00704401  0.000287882  0.00394974  0.00106435  0.0146028
13.74  0.000510655  0.0070164  0.000286607  0.00393798  0.00105986  0.0145625
13.76  0.000507913  0.00698889  0.000285337  0.00392623  0.0010554  0.0145223
13.78  0.000505186  0.00696147  0.000284071  0.0039145  0.00105095  0.0144821
13.8  0.000502474  0.00693414  0.00028281  0.00390278  0.00104651  0.0144419
13.82  0.000499776  0.0069069  0.000281554  0.00389108  0.00104209  0.0144017
13.84  0.000497093  0.00687976  0.000280303  0.0038794  0.00103768  0.0143615
13.86  0.000494424  0.00685272  0.000279057  0.00386773  0.00103329  0.0143214
13.88  0.00049177  0.00682576  0.000277815  0.00385608  0.00102892  0.0142813
13.9  0.000489129  0.0067989  0.000276579  0.00384444  0.00102455  0.0142413
13.92  0.000486504  0.00677213  0.000275346  0.00383282  0.00102021  0.0142013
13.94  0.000483892  0.00674545  0.000274119  0.00382122  0.00101587  0.0141613
13.96  0.000481294  0.00671887  0.000272896  0.00380963  0.00101156  0.0141213
13.98  0.00047871  0.00669237  0.000271678  0.00379806  0.00100725  0.0140814
14  0.000476141  0.00666597  0.000270465  0.00378651  0.00100297  0.0140415
14.02  0.000473585  0.00663966  0.000269256  0.00377497  0.000998693  0.0140017
14.04  0.000471042  0.00661344  0.000268052  0.00376345  0.000994434  0.0139619
14.06  0.000468514  0.00658731  0.000266853  0.00375195  0.00099019  0.0139221
14.08  0.000465999  0.00656127  0.000265658  0.00374046  0.000985961  0.0138823
14.1  0.000463497  0.00653531  0.000264468  0.00372899  0.000981746  0.0138426
14.12  0.000461009  0.00650945  0.000263282  0.00371754  0.000977546  0.0138029
14.14  0.000458535  0.00648368  0.000262101  0.00370611  0.00097336  0.0137633
14.16  0.000456073  0.006458  0.000260925  0.00369469  0.000969189  0.0137237
14.18  0.000453625  0.00643241  0.000259753  0.00368329  0.000965032  0.0136842
14.2  0.00045119  0.0064069  0.000258585  0.00367191  0.00096089  0.0136446
14.22  0.000448768  0.00638149  0.000257423  0.00366055  0.000956762  0.0136052
14.24  0.000446359  0.00635616  0.000256264  0.00364921  0.000952649  0.0135657
14.26  0.000443963  0.00633092  0.000255111  0.00363788  0.00094855  0.0135263
14.28  0.00044158  0.00630577  0.000253961  0.00362657  0.000944465  0.013487
14.3  0.00043921  0.0062807  0.000252817  0.00361528  0.000940395  0.0134476
14.32  0.000436852  0.00625572  0.000251676  0.00360401  0.000936338  0.0134084
14.34  0.000434507  0.00623083  0.000250541  0.00359275  0.000932297  0.0133691
14.36  0.000432175  0.00620603  0.000249409  0.00358151  0.000928269  0.0133299
14.38  0.000429855  0.00618131  0.000248282  0.0035703  0.000924256  0.0132908
14.4  0.000427547  0.00615668  0.00024716  0.0035591  0.000920257  0.0132517
14.42  0.000425252  0.00613213  0.000246041  0.00354792  0.000916271  0.0132126
14.44  0.000422969  0.00610767  0.000244928  0.00353676  0.000912301  0.0131736
14.46  0.000420698  0.0060833  0.000243818  0.00352561  0.000908344  0.0131347
14.48  0.00041844  0.00605901  0.000242713  0.00351449  0.000904401  0.0130957
14.5  0.000416193  0.0060348  0.000241613  0.00350338  0.000900472  0.0130568
14.52  0.000413959  0.00601068  0.000240516  0.0034923  0.000896558  0.013018
14.54  0.000411737  0.00598665  0.000239424  0.00348123  0.000892657  0.0129792
14.56  0.000409526  0.0059627  0.000238337  0.00347018  0.00088877  0.0129405
14.58  0.000407327  0.00593883  0.000237253  0.00345915  0.000884897  0.0129018
14.6  0.00040514  0.00591505  0.000236174  0.00344814  0.000881038  0.0128632
14.62  0.000402965  0.00589135  0.000235099  0.00343715  0.000877193  0.0128246
14.64  0.000400801  0.00586773  0.000234029  0.00342618  0.000873362  0.012786
14.66  0.000398649  0.0058442  0.000232963  0.00341523  0.000869544  0.0127475
14.68  0.000396509  0.00582075  0.0002319  0.0034043  0.000865741  0.0127091
14.7  0.00039438  0.00579738  0.000230843  0.00339339  0.000861951  0.0126707
14.72  0.000392262  0.00577409  0.000229789  0.00338249  0.000858174  0.0126323
14.74  0.000390155  0.00575089  0.00022874  0.00337162  0.000854412  0.012594
14.76  0.00038806  0.00572777  0.000227694  0.00336077  0.000850663  0.0125558
14.78  0.000385976  0.00570473  0.000226653  0.00334993  0.000846928  0.0125176
14.8  0.000383903  0.00568177  0.000225616  0.00333912  0.000843206  0.0124794
14.82  0.000381842  0.00565889  0.000224583  0.00332833  0.000839497  0.0124414
14.84  0.000379791  0.0056361  0.000223555  0.00331755  0.000835803  0.0124033
14.86  0.000377751  0.00561338  0.00022253  0.0033068  0.000832121  0.0123653
14.88  0.000375722  0.00559075  0.00022151  0.00329607  0.000828454  0.0123274
14.9  0.000373704  0.00556819  0.000220493  0.00328535  0.000824799  0.0122895
14.92  0.000371697  0.00554571  0.000219481  0.00327466  0.000821158  0.0122517
14.94  0.0003697  0.00552332  0.000218473  0.00326399  0.00081753  0.0122139
14.96  0.000367714  0.005501  0.000217469  0.00325333  0.000813916  0.0121762
14.98  0.000365739  0.00547877  0.000216469  0.0032427  0.000810315  0.0121385
15  0.000363774  0.00545661  0.000215473  0.00323209  0.000806727  0.0121009
15.02  0.00036182  0.00543453  0.00021448  0.0032215  0.000803152  0.0120634
15.04  0.000359876  0.00541253  0.000213492  0.00321092  0.000799591  0.0120258
15.06  0.000357942  0.00539061  0.000212508  0.00320037  0.000796043  0.0119884
15.08  0.000356019  0.00536876  0.000211528  0.00318984  0.000792508  0.011951
15.1  0.000354106  0.005347  0.000210552  0.00317933  0.000788985  0.0119137
15.12  0.000352203  0.00532531  0.00020958  0.00316884  0.000785476  0.0118764
15.14  0.00035031  0.0053037  0.000208611  0.00315838  0.00078198  0.0118392
15.16  0.000348428  0.00528217  0.000207647  0.00314793  0.000778497  0.011802
15.18  0.000346555  0.00526071  0.000206687  0.0031375  0.000775027  0.0117649
15.2  0.000344693  0.00523933  0.00020573  0.0031271  0.00077157  0.0117279
15.22  0.00034284  0.00521803  0.000204777  0.00311671  0.000768126  0.0116909
15.24  0.000340997  0.0051968  0.000203828  0.00310634  0.000764694  0.0116539
15.26  0.000339165  0.00517565  0.000202883  0.003096  0.000761275  0.0116171
15.28  0.000337341  0.00515458  0.000201942  0.00308568  0.00075787  0.0115802
15.3  0.000335528  0.00513358  0.000201005  0.00307538  0.000754476  0.0115435
15.32  0.000333724  0.00511265  0.000200072  0.0030651  0.000751096  0.0115068
15.34  0.00033193  0.0050918  0.000199142  0.00305484  0.000747728  0.0114702
15.36  0.000330145  0.00507103  0.000198216  0.0030446  0.000744373  0.0114336
15.38  0.00032837  0.00505033  0.000197294  0.00303438  0.000741031  0.0113971
15.4  0.000326604  0.00502971  0.000196375  0.00302418  0.000737701  0.0113606
15.42  0.000324848  0.00500916  0.000195461  0.00301401  0.000734383  0.0113242
15.44  0.000323101  0.00498868  0.00019455  0.00300385  0.000731078  0.0112879
15.46  0.000321364  0.00496828  0.000193643  0.00299372  0.000727786  0.0112516
15.48  0.000319635  0.00494795  0.000192739  0.00298361  0.000724506  0.0112154
15.5  0.000317916  0.0049277  0.00019184  0.00297352  0.000721238  0.0111792
15.52  0.000316206  0.00490752  0.000190944  0.00296345  0.000717983  0.0111431
15.54  0.000314505  0.00488741  0.000190051  0.0029534  0.00071474  0.0111071
15.56  0.000312813  0.00486737  0.000189163  0.00294337  0.00071151  0.0110711
15.58  0.00031113  0.00484741  0.000188278  0.00293336  0.000708291  0.0110352
15.6  0.000309456  0.00482752  0.000187396  0.00292338  0.000705085  0.0109993
15.62  0.000307791  0.0048077  0.000186518  0.00291342  0.000701891  0.0109635
15.64  0.000306135  0.00478795  0.000185644  0.00290348  0.00069871  0.0109278
15.66  0.000304488  0.00476828  0.000184774  0.00289356  0.00069554  0.0108922
15.68  0.000302849  0.00474867  0.000183907  0.00288366  0.000692382  0.0108566
15.7  0.000301219  0.00472914  0.000183043  0.00287378  0.000689237  0.010821
15.72  0.000299598  0.00470968  0.000182183  0.00286392  0.000686103  0.0107855
15.74  0.000297985  0.00469029  0.000181327  0.00285409  0.000682982  0.0107501
15.76  0.000296381  0.00467097  0.000180474  0.00284428  0.000679872  0.0107148
15.78  0.000294786  0.00465172  0.000179625  0.00283448  0.000676775  0.0106795
15.8  0.000293198  0.00463254  0.000178779  0.00282471  0.000673689  0.0106443
15.82  0.00029162  0.00461343  0.000177937  0.00281497  0.000670615  0.0106091
15.84  0.00029005  0.00459439  0.000177098  0.00280524  0.000667553  0.010574
15.86  0.000288488  0.00457541  0.000176263  0.00279553  0.000664503  0.010539
15.88  0.000286934  0.00455651  0.000175431  0.00278585  0.000661464  0.0105041
15.9  0.000285389  0.00453768  0.000174603  0.00277619  0.000658438  0.0104692
15.92  0.000283852  0.00451892  0.000173778  0.00276655  0.000655422  0.0104343
15.94  0.000282323  0.00450022  0.000172957  0.00275693  0.000652419  0.0103996
15.96  0.000280802  0.0044816  0.000172139  0.00274733  0.000649427  0.0103649
15.98  0.000279289  0.00446304  0.000171324  0.00273776  0.000646447  0.0103302
16  0.000277784  0.00444455  0.000170513  0.0027282  0.000643478  0.0102956
16.02  0.000276287  0.00442612  0.000169705  0.00271867  0.000640521  0.0102611
16.04  0.000274799  0.00440777  0.0001689  0.00270916  0.000637575  0.0102267
16.06  0.000273318  0.00438948  0.000168099  0.00269967  0.00063464  0.0101923
16.08  0.000271845  0.00437126  0.000167301  0.0026902  0.000631717  0.010158
16.1  0.000270379  0.00435311  0.000166507  0.00268076  0.000628806  0.0101238
16.12  0.000268922  0.00433502  0.000165715  0.00267133  0.000625905  0.0100896
16.14  0.000267472  0.004317  0.000164928  0.00266193  0.000623016  0.0100555
16.16  0.00026603  0.00429904  0.000164143  0.00265255  0.000620139  0.0100214
16.18  0.000264596  0.00428116  0.000163362  0.00264319  0.000617272  0.00998746
16.2  0.000263169  0.00426333  0.000162584  0.00263385  0.000614417  0.00995355
16.22  0.00026175  0.00424558  0.000161809  0.00262454  0.000611573  0.00991971
16.24  0.000260338  0.00422789  0.000161037  0.00261524  0.00060874  0.00988593
16.26  0.000258934  0.00421026  0.000160269  0.00260597  0.000605918  0.00985222
16.28  0.000257537  0.0041927  0.000159504  0.00259672  0.000603107  0.00981858
16.3  0.000256147  0.0041752  0.000158742  0.00258749  0.000600307  0.009785
16.32  0.000254765  0.00415777  0.000157983  0.00257829  0.000597518  0.00975149
16.34  0.000253391  0.0041404  0.000157228  0.0025691  0.00059474  0.00971805
16.36  0.000252023  0.0041231  0.000156475  0.00255994  0.000591973  0.00968468
16.38  0.000250663  0.00410586  0.000155726  0.0025508  0.000589217  0.00965137
16.4  0.00024931  0.00408869  0.00015498  0.00254168  0.000586472  0.00961814
16.42  0.000247964  0.00407157  0.000154237  0.00253258  0.000583737  0.00958497
16.44  0.000246626  0.00405453  0.000153498  0.0025235  0.000581014  0.00955186
16.46  0.000245294  0.00403754  0.000152761  0.00251445  0.000578301  0.00951883
16.48  0.00024397  0.00402062  0.000152028  0.00250541  0.000575599  0.00948586
16.5  0.000242652  0.00400376  0.000151297  0.0024964  0.000572907  0.00945297
16.52  0.000241342  0.00398696  0.00015057  0.00248741  0.000570226  0.00942014
16.54  0.000240038  0.00397023  0.000149845  0.00247844  0.000567556  0.00938738
16.56  0.000238741  0.00395355  0.000149124  0.0024695  0.000564896  0.00935468
16.58  0.000237451  0.00393694  0.000148406  0.00246057  0.000562247  0.00932206
16.6  0.000236168  0.00392039  0.000147691  0.00245167  0.000559609  0.0092895
16.62  0.000234892  0.00390391  0.000146979  0.00244279  0.000556981  0.00925702
16.64  0.000233623  0.00388748  0.00014627  0.00243393  0.000554363  0.0092246
16.66  0.00023236  0.00387112  0.000145564  0.00242509  0.000551756  0.00919225
16.68  0.000231104  0.00385481  0.000144861  0.00241628  0.000549159  0.00915997
16.7  0.000229854  0.00383857  0.000144161  0.00240748  0.000546572  0.00912776
16.72  0.000228612  0.00382239  0.000143464  0.00239871  0.000543996  0.00909562
16.74  0.000227375  0.00380626  0.000142769  0.00238996  0.00054143  0.00906355
16.76  0.000226146  0.0037902  0.000142078  0.00238123  0.000538875  0.00903154
16.78  0.000224922  0.0037742  0.00014139  0.00237252  0.000536329  0.00899961
16.8  0.000223706  0.00375825  0.000140705  0.00236384  0.000533794  0.00896774
16.82  0.000222495  0.00374237  0.000140022  0.00235517  0.000531269  0.00893595
16.84  0.000221291  0.00372655  0.000139343  0.00234653  0.000528754  0.00890422
16.86  0.000220094  0.00371078  0.000138666  0.00233791  0.000526249  0.00887256
16.88  0.000218903  0.00369508  0.000137992  0.00232931  0.000523755  0.00884098
16.9  0.000217718  0.00367943  0.000137321  0.00232073  0.00052127  0.00880946
16.92  0.000216539  0.00366384  0.000136653  0.00231217  0.000518795  0.00877801
16.94  0.000215366  0.00364831  0.000135988  0.00230364  0.00051633  0.00874663
16.96  0.0002142  0.00363284  0.000135326  0.00229513  0.000513875  0.00871532
16.98  0.00021304  0.00361742  0.000134666  0.00228663  0.00051143  0.00868409
17  0.000211886  0.00360206  0.00013401  0.00227816  0.000508995  0.00865292
17.02  0.000210738  0.00358676  0.000133356  0.00226971  0.00050657  0.00862182
17.04  0.000209596  0.00357152  0.000132705  0.00226129  0.000504154  0.00859079
17.06  0.000208461  0.00355634  0.000132056  0.00225288  0.000501749  0.00855983
17.08  0.000207331  0.00354121  0.000131411  0.0022445  0.000499353  0.00852894
17.1  0.000206207  0.00352614  0.000130768  0.00223614  0.000496966  0.00849812
17.12  0.000205089  0.00351112  0.000130128  0.00222779  0.00049459  0.00846738
17.14  0.000203977  0.00349616  0.000129491  0.00221947  0.000492223  0.0084367
17.16  0.000202871  0.00348126  0.000128856  0.00221118  0.000489865  0.00840609
17.18  0.00020177  0.00346642  0.000128225  0.0022029  0.000487518  0.00837555
17.2  0.000200676  0.00345162  0.000127596  0.00219464  0.000485179  0.00834508
17.22  0.000199587  0.00343689  0.000126969  0.00218641  0.000482851  0.00831469
17.24  0.000198504  0.00342221  0.000126346  0.0021782  0.000480531  0.00828436
17.26  0.000197427  0.00340759  0.000125725  0.00217001  0.000478221  0.0082541
17.28  0.000196355  0.00339302  0.000125106  0.00216184  0.000475921  0.00822392
17.3  0.000195289  0.0033785  0.000124491  0.00215369  0.00047363  0.0081938
17.32  0.000194229  0.00336404  0.000123878  0.00214556  0.000471348  0.00816375
17.34  0.000193174  0.00334964  0.000123267  0.00213746  0.000469076  0.00813378
17.36  0.000192125  0.00333529  0.00012266  0.00212937  0.000466813  0.00810387
17.38  0.000191081  0.00332099  0.000122055  0.00212131  0.000464559  0.00807404
17.4  0.000190043  0.00330675  0.000121452  0.00211327  0.000462315  0.00804428
17.42  0.00018901  0.00329256  0.000120852  0.00210525  0.000460079  0.00801458
17.44  0.000187983  0.00327842  0.000120255  0.00209725  0.000457853  0.00798496
17.46  0.000186961  0.00326434  0.00011966  0.00208927  0.000455636  0.00795541
17.48  0.000185944  0.00325031  0.000119068  0.00208131  0.000453428  0.00792593
17.5  0.000184933  0.00323633  0.000118479  0.00207338  0.000451229  0.00789652
17.52  0.000183927  0.00322241  0.000117892  0.00206546  0.00044904  0.00786718
17.54  0.000182927  0.00320854  0.000117307  0.00205757  0.000446859  0.00783791
17.56  0.000181931  0.00319472  0.000116725  0.00204969  0.000444687  0.00780871
17.58  0.000180941  0.00318095  0.000116146  0.00204184  0.000442524  0.00777958
17.6  0.000179957  0.00316724  0.000115569  0.00203401  0.00044037  0.00775052
17.62  0.000178977  0.00315357  0.000114995  0.0020262  0.000438225  0.00772153
17.64  0.000178002  0.00313996  0.000114423  0.00201842  0.000436089  0.00769262
17.66  0.000177033  0.0031264  0.000113853  0.00201065  0.000433962  0.00766377
17.68  0.000176069  0.00311289  0.000113286  0.0020029  0.000431844  0.007635
17.7  0.000175109  0.00309944  0.000112722  0.00199518  0.000429734  0.00760629
17.72  0.000174155  0.00308603  0.00011216  0.00198747  0.000427633  0.00757766
17.74  0.000173206  0.00307268  0.0001116  0.00197979  0.000425541  0.00754909
17.76  0.000172262  0.00305937  0.000111043  0.00197213  0.000423457  0.0075206
17.78  0.000171323  0.00304612  0.000110489  0.00196449  0.000421382  0.00749218
17.8  0.000170388  0.00303291  0.000109936  0.00195687  0.000419316  0.00746383
17.82  0.000169459  0.00301976  0.000109387  0.00194927  0.000417259  0.00743555
17.84  0.000168534  0.00300666  0.000108839  0.00194169  0.000415209  0.00740734
17.86  0.000167615  0.0029936  0.000108294  0.00193413  0.000413169  0.0073792
17.88  0.0001667  0.0029806  0.000107752  0.0019266  0.000411137  0.00735113
17.9  0.00016579  0.00296764  0.000107211  0.00191908  0.000409113  0.00732313
17.92  0.000164885  0.00295473  0.000106673  0.00191159  0.000407098  0.0072952
17.94  0.000163984  0.00294188  0.000106138  0.00190411  0.000405092  0.00726735
17.96  0.000163088  0.00292907  0.000105605  0.00189666  0.000403094  0.00723956
17.98  0.000162197  0.00291631  0.000105074  0.00188922  0.000401104  0.00721184
18  0.000161311  0.0029036  0.000104545  0.00188181  0.000399122  0.0071842
18.02  0.000160429  0.00289094  0.000104019  0.00187442  0.000397149  0.00715662
18.04  0.000159552  0.00287832  0.000103495  0.00186705  0.000395184  0.00712912
18.06  0.00015868  0.00286575  0.000102973  0.0018597  0.000393227  0.00710169
18.08  0.000157812  0.00285324  0.000102454  0.00185237  0.000391279  0.00707432
18.1  0.000156948  0.00284076  0.000101937  0.00184506  0.000389339  0.00704703
18.12  0.000156089  0.00282834  0.000101422  0.00183777  0.000387407  0.00701981
18.14  0.000155235  0.00281596  0.00010091  0.00183051  0.000385483  0.00699266
18.16  0.000154385  0.00280363  0.0001004  0.00182326  0.000383567  0.00696558
18.18  0.00015354  0.00279135  9.98917e-05  0.00181603  0.000381659  0.00693857
18.2  0.000152699  0.00277912  9.93859e-05  0.00180882  0.00037976  0.00691163
18.22  0.000151862  0.00276693  9.88825e-05  0.00180164  0.000377868  0.00688476
18.24  0.00015103  0.00275479  9.83812e-05  0.00179447  0.000375984  0.00685796
18.26  0.000150202  0.00274269  9.78821e-05  0.00178733  0.000374109  0.00683123
18.28  0.000149379  0.00273064  9.73853e-05  0.0017802  0.000372241  0.00680457
18.3  0.000148559  0.00271864  9.68906e-05  0.0017731  0.000370381  0.00677798
18.32  0.000147744  0.00270668  9.63982e-05  0.00176601  0.000368529  0.00675146
18.34  0.000146934  0.00269477  9.59079e-05  0.00175895  0.000366685  0.00672501
18.36  0.000146127  0.0026829  9.54198e-05  0.00175191  0.000364849  0.00669863
18.38  0.000145325  0.00267108  9.49338e-05  0.00174488  0.000363021  0.00667233
18.4  0.000144527  0.0026593  9.445e-05  0.00173788  0.0003612  0.00664609
18.42  0.000143733  0.00264757  9.39684e-05  0.0017309  0.000359388  0.00661992
18.44  0.000142944  0.00263588  9.34889e-05  0.00172394  0.000357583  0.00659382
18.46  0.000142158  0.00262424  9.30115e-05  0.00171699  0.000355785  0.00656779
18.48  0.000141377  0.00261264  9.25363e-05  0.00171007  0.000353995  0.00654184
18.5  0.0001406  0.00260109  9.20632e-05  0.00170317  0.000352213  0.00651595
18.52  0.000139826  0.00258958  9.15921e-05  0.00169629  0.000350439  0.00649013
18.54  0.000139057  0.00257812  9.11232e-05  0.00168942  0.000348672  0.00646438
18.56  0.000138292  0.0025667  9.06564e-05  0.00168258  0.000346913  0.0064387
18.58  0.000137531  0.00255532  9.01916e-05  0.00167576  0.000345161  0.0064131
18.6  0.000136774  0.00254399  8.97289e-05  0.00166896  0.000343417  0.00638756
18.62  0.00013602  0.0025327  8.92683e-05  0.00166218  0.00034168  0.00636209
18.64  0.000135271  0.00252145  8.88098e-05  0.00165541  0.000339951  0.00633669
18.66  0.000134526  0.00251025  8.83533e-05  0.00164867  0.000338229  0.00631136
18.68  0.000133784  0.00249909  8.78988e-05  0.00164195  0.000336515  0.0062861
18.7  0.000133047  0.00248797  8.74464e-05  0.00163525  0.000334808  0.00626091
18.72  0.000132313  0.00247689  8.6996e-05  0.00162856  0.000333108  0.00623579
18.74  0.000131583  0.00246586  8.65476e-05  0.0016219  0.000331416  0.00621074
18.76  0.000130857  0.00245487  8.61012e-05  0.00161526  0.000329731  0.00618575
18.78  0.000130134  0.00244392  8.56568e-05  0.00160864  0.000328053  0.00616084
18.8  0.000129416  0.00243302  8.52144e-05  0.00160203  0.000326383  0.006136
18.82  0.000128701  0.00242215  8.4774e-05  0.00159545  0.00032472  0.00611123
18.84  0.00012799  0.00241133  8.43356e-05  0.00158888  0.000323064  0.00608652
18.86  0.000127283  0.00240055  8.38992e-05  0.00158234  0.000321415  0.00606189
18.88  0.000126579  0.00238981  8.34647e-05  0.00157581  0.000319773  0.00603732
18.9  0.000125879  0.00237912  8.30322e-05  0.00156931  0.000318139  0.00601282
18.92  0.000125183  0.00236846  8.26016e-05  0.00156282  0.000316511  0.00598839
18.94  0.00012449  0.00235784  8.2173e-05  0.00155636  0.000314891  0.00596403
18.96  0.000123801  0.00234727  8.17463e-05  0.00154991  0.000313278  0.00593974
18.98  0.000123116  0.00233674  8.13215e-05  0.00154348  0.000311671  0.00591552
19  0.000122434  0.00232624  8.08987e-05  0.00153707  0.000310072  0.00589137
19.02  0.000121755  0.00231579  8.04777e-05  0.00153069  0.00030848  0.00586729
19.04  0.000121081  0.00230538  8.00587e-05  0.00152432  0.000306895  0.00584327
19.06  0.000120409  0.002295  7.96415e-05  0.00151797  0.000305316  0.00581933
19.08  0.000119742  0.00228467  7.92263e-05  0.00151164  0.000303745  0.00579545
19.1  0.000119077  0.00227438  7.88129e-05  0.00150533  0.00030218  0.00577164
19.12  0.000118417  0.00226413  7.84014e-05  0.00149903  0.000300622  0.0057479
19.14  0.000117759  0.00225391  7.79917e-05  0.00149276  0.000299071  0.00572423
19.16  0.000117105  0.00224374  7.7584e-05  0.00148651  0.000297527  0.00570062
19.18  0.000116455  0.00223361  7.7178e-05  0.00148027  0.00029599  0.00567709
19.2  0.000115808  0.00222351  7.6774e-05  0.00147406  0.000294459  0.00565362
19.22  0.000115164  0.00221346  7.63717e-05  0.00146786  0.000292936  0.00563022
19.24  0.000114524  0.00220344  7.59713e-05  0.00146169  0.000291419  0.00560689
19.26  0.000113887  0.00219346  7.55727e-05  0.00145553  0.000289908  0.00558363
19.28  0.000113253  0.00218352  7.51759e-05  0.00144939  0.000288404  0.00556044
19.3  0.000112623  0.00217362  7.4781e-05  0.00144327  0.000286907  0.00553731
19.32  0.000111996  0.00216376  7.43878e-05  0.00143717  0.000285417  0.00551425
19.34  0.000111372  0.00215393  7.39964e-05  0.00143109  0.000283933  0.00549126
19.36  0.000110751  0.00214414  7.36068e-05  0.00142503  0.000282455  0.00546834
19.38  0.000110134  0.0021344  7.3219e-05  0.00141898  0.000280985  0.00544548
19.4  0.00010952  0.00212468  7.2833e-05  0.00141296  0.00027952  0.0054227
19.42  0.000108909  0.00211501  7.24487e-05  0.00140695  0.000278063  0.00539998
19.44  0.000108301  0.00210538  7.20662e-05  0.00140097  0.000276611  0.00537732
19.46  0.000107697  0.00209578  7.16855e-05  0.001395  0.000275166  0.00535474
19.48  0.000107095  0.00208622  7.13065e-05  0.00138905  0.000273728  0.00533222
19.5  0.000106497  0.00207669  7.09292e-05  0.00138312  0.000272296  0.00530977
19.52  0.000105902  0.00206721  7.05537e-05  0.00137721  0.00027087  0.00528739
19.54  0.00010531  0.00205776  7.01798e-05  0.00137131  0.000269451  0.00526507
19.56  0.000104721  0.00204834  6.98077e-05  0.00136544  0.000268038  0.00524283
19.58  0.000104135  0.00203897  6.94374e-05  0.00135958  0.000266631  0.00522064
19.6  0.000103552  0.00202963  6.90687e-05  0.00135375  0.000265231  0.00519853
19.62  0.000102973  0.00202032  6.87017e-05  0.00134793  0.000263837  0.00517648
19.64  0.000102396  0.00201105  6.83364e-05  0.00134213  0.000262449  0.0051545
19.66  0.000101822  0.00200182  6.79728e-05  0.00133635  0.000261068  0.00513259
19.68  0.000101251  0.00199263  6.76109e-05  0.00133058  0.000259692  0.00511074
19.7  0.000100684  0.00198347  6.72506e-05  0.00132484  0.000258323  0.00508896
19.72  0.000100119  0.00197434  6.6892e-05  0.00131911  0.00025696  0.00506725
19.74  9.9557e-05  0.00196526  6.65351e-05  0.0013134  0.000255603  0.0050456
19.76  9.89981e-05  0.0019562  6.61798e-05  0.00130771  0.000254252  0.00502402
19.78  9.84422e-05  0.00194719  6.58262e-05  0.00130204  0.000252907  0.0050025
19.8  9.78891e-05  0.0019382  6.54742e-05  0.00129639  0.000251569  0.00498106
19.82  9.73389e-05  0.00192926  6.51238e-05  0.00129075  0.000250236  0.00495967
19.84  9.67916e-05  0.00192034  6.47751e-05  0.00128514  0.000248909  0.00493836
19.86  9.62471e-05  0.00191147  6.4428e-05  0.00127954  0.000247589  0.00491711
19.88  9.57055e-05  0.00190263  6.40825e-05  0.00127396  0.000246274  0.00489592
19.9  9.51667e-05  0.00189382  6.37386e-05  0.0012684  0.000244965  0.00487481
19.92  9.46307e-05  0.00188504  6.33963e-05  0.00126285  0.000243662  0.00485375
19.94  9.40976e-05  0.00187631  6.30555e-05  0.00125733  0.000242365  0.00483277
19.96  9.35672e-05  0.0018676  6.27164e-05  0.00125182  0.000241074  0.00481185
19.98  9.30395e-05  0.00185893  6.23789e-05  0.00124633  0.000239789  0.00479099


==> backflow/backflow_functionsCdimer_33_pf.dat <==
# distance, f_e-n, d*f_e-n, like electrons f_e-e, d*f_e-e, unlike spin electrons f_e-e, d*f_e-e
0  -0.00300935  -0  0.00347398  0  -0.0585585  -0
0.02  -0.00306769  -6.13539e-05  0.00320221  6.40441e-05  -0.0584288  -0.00116858
0.04  -0.00322098  -0.000128839  0.00243282  9.73129e-05  -0.058038  -0.00232152
0.06  -0.00341107  -0.000204664  0.00129189  7.75135e-05  -0.0573827  -0.00344296
0.08  -0.00356206  -0.000284965  -4.56657e-05  -3.65325e-06  -0.0564629  -0.00451703
0.1  -0.00360388  -0.000360388  -0.00139661  -0.000139661  -0.055288  -0.0055288
0.12  -0.00349257  -0.000419109  -0.00260676  -0.000312811  -0.0538809  -0.00646571
0.14  -0.00322149  -0.000451009  -0.00357547  -0.000500566  -0.0522795  -0.00731913
0.16  -0.00282098  -0.000451358  -0.00426298  -0.000682077  -0.0505338  -0.00808541
0.18  -0.00234849  -0.000422729  -0.00468251  -0.000842852  -0.0487005  -0.00876609
0.2  -0.00187359  -0.000374718  -0.00488291  -0.000976583  -0.0468364  -0.00936728
0.22  -0.00146289  -0.000321837  -0.0049289  -0.00108436  -0.044992  -0.00989825
0.24  -0.00116864  -0.000280475  -0.00488434  -0.00117224  -0.0432077  -0.0103698
0.26  -0.00102272  -0.000265906  -0.00480156  -0.00124841  -0.0415112  -0.0107929
0.28  -0.00103583  -0.000290034  -0.00471677  -0.0013207  -0.039918  -0.0111771
0.3  -0.00120061  -0.000360184  -0.00465043  -0.00139513  -0.0384335  -0.01153
0.32  -0.0014966  -0.000478913  -0.00461025  -0.00147528  -0.0370548  -0.0118575
0.34  -0.00189578  -0.000644565  -0.0045953  -0.0015624  -0.0357739  -0.0121631
0.36  -0.00236741  -0.000852268  -0.00459983  -0.00165594  -0.03458  -0.0124488
0.38  -0.00288175  -0.00109506  -0.00461619  -0.00175415  -0.0334615  -0.0127154
0.4  -0.00341247  -0.00136499  -0.00463688  -0.00185475  -0.0324069  -0.0129628
0.42  -0.00393797  -0.00165395  -0.00465565  -0.00195537  -0.0314062  -0.0131906
0.44  -0.00444179  -0.00195439  -0.00466801  -0.00205392  -0.0304508  -0.0133983
0.46  -0.00491241  -0.00225971  -0.00467124  -0.00214877  -0.0295336  -0.0135855
0.48  -0.0053427  -0.0025645  -0.00466427  -0.00223885  -0.0286494  -0.0137517
0.5  -0.00572916  -0.00286458  -0.00464731  -0.00232365  -0.0277942  -0.0138971
0.52  -0.00607109  -0.00315696  -0.00462151  -0.00240319  -0.0269648  -0.0140217
0.54  -0.00636987  -0.00343973  -0.00458867  -0.00247788  -0.0261593  -0.014126
0.56  -0.0066283  -0.00371185  -0.0045509  -0.00254851  -0.025376  -0.0142106
0.58  -0.00685001  -0.00397301  -0.00451041  -0.00261604  -0.0246139  -0.0142761
0.6  -0.00703906  -0.00422344  -0.00446933  -0.0026816  -0.0238723  -0.0143234
0.62  -0.00719963  -0.00446377  -0.00442957  -0.00274633  -0.0231506  -0.0143534
0.64  -0.00733574  -0.00469487  -0.00439276  -0.00281137  -0.0224483  -0.0143669
0.66  -0.00745119  -0.00491778  -0.00436021  -0.00287774  -0.0217652  -0.014365
0.68  -0.00754939  -0.00513359  -0.00433285  -0.00294634  -0.0211008  -0.0143485
0.7  -0.00763339  -0.00534337  -0.00431132  -0.00301792  -0.0204549  -0.0143185
0.72  -0.00770581  -0.00554819  -0.00429591  -0.00309305  -0.0198274  -0.0142757
0.74  -0.0077689  -0.00574899  -0.00428666  -0.00317213  -0.0192178  -0.0142212
0.76  -0.00782455  -0.00594665  -0.00428334  -0.00325534  -0.0186261  -0.0141558
0.78  -0.00787429  -0.00614195  -0.00428556  -0.00334274  -0.0180518  -0.0140804
0.8  -0.00791942  -0.00633554  -0.00429273  -0.00343419  -0.0174949  -0.0139959
0.82  -0.00796096  -0.00652799  -0.00430418  -0.00352943  -0.016955  -0.0139031
0.84  -0.00799971  -0.00671976  -0.00431912  -0.00362806  -0.0164318  -0.0138027
0.86  -0.00803632  -0.00691124  -0.00433674  -0.0037296  -0.015925  -0.0136955
0.88  -0.00807129  -0.00710273  -0.00435621  -0.00383346  -0.0154344  -0.0135823
0.9  -0.00810498  -0.00729448  -0.00437667  -0.003939  -0.0149597  -0.0134637
0.92  -0.00813769  -0.00748667  -0.00439732  -0.00404554  -0.0145004  -0.0133404
0.94  -0.00816961  -0.00767944  -0.00441739  -0.00415234  -0.0140564  -0.013213
0.96  -0.0082009  -0.00787286  -0.00443614  -0.0042587  -0.0136272  -0.0130821
0.98  -0.00823165  -0.00806702  -0.00445293  -0.00436387  -0.0132126  -0.0129483
1  -0.00826193  -0.00826193  -0.00446716  -0.00446716  -0.0128121  -0.0128121
1.02  -0.00829177  -0.0084576  -0.00447831  -0.00456787  -0.0124254  -0.0126739
1.04  -0.00832118  -0.00865403  -0.00448593  -0.00466537  -0.0120521  -0.0125342
1.06  -0.00835017  -0.00885118  -0.00448966  -0.00475904  -0.011692  -0.0123935
1.08  -0.00837872  -0.00904902  -0.00448919  -0.00484832  -0.0113445  -0.0122521
1.1  -0.00840679  -0.00924747  -0.00448429  -0.00493272  -0.0110095  -0.0121104
1.12  -0.00843437  -0.0094465  -0.00447481  -0.00501179  -0.0106864  -0.0119687
1.14  -0.00846141  -0.00964601  -0.00446064  -0.00508513  -0.0103749  -0.0118274
1.16  -0.00848787  -0.00984593  -0.00444174  -0.00515242  -0.0100748  -0.0116867
1.18  -0.00851371  -0.0100462  -0.00441812  -0.00521339  -0.00978554  -0.0115469
1.2  -0.00853887  -0.0102466  -0.00438984  -0.00526781  -0.00950687  -0.0114082
1.22  -0.00856333  -0.0104473  -0.00435699  -0.00531552  -0.00923843  -0.0112709
1.24  -0.00858702  -0.0106479  -0.00431971  -0.00535644  -0.00897987  -0.011135
1.26  -0.00860991  -0.0108485  -0.00427817  -0.00539049  -0.00873085  -0.0110009
1.28  -0.00863194  -0.0110489  -0.00423256  -0.00541767  -0.00849105  -0.0108685
1.3  -0.00865307  -0.011249  -0.0041831  -0.00543803  -0.00826013  -0.0107382
1.32  -0.00867326  -0.0114487  -0.00413003  -0.00545164  -0.00803776  -0.0106098
1.34  -0.00869247  -0.0116479  -0.0040736  -0.00545862  -0.00782365  -0.0104837
1.36  -0.00871065  -0.0118465  -0.00401406  -0.00545913  -0.00761747  -0.0103598
1.38  -0.00872777  -0.0120443  -0.0039517  -0.00545334  -0.00741892  -0.0102381
1.4  -0.0087438  -0.0122413  -0.00388677  -0.00544148  -0.00722771  -0.0101188
1.42  -0.00875869  -0.0124373  -0.00381955  -0.00542376  -0.00704355  -0.0100018
1.44  -0.00877242  -0.0126323  -0.00375032  -0.00540046  -0.00686617  -0.00988728
1.46  -0.00878497  -0.0128261  -0.00367934  -0.00537184  -0.00669527  -0.0097751
1.48  -0.00879629  -0.0130185  -0.00360689  -0.00533819  -0.00653061  -0.00966531
1.5  -0.00880638  -0.0132096  -0.00353321  -0.00529981  -0.00637193  -0.00955789
1.52  -0.00881522  -0.0133991  -0.00345856  -0.00525701  -0.00621897  -0.00945283
1.54  -0.00882277  -0.0135871  -0.00338318  -0.00521009  -0.00607149  -0.0093501
1.56  -0.00882904  -0.0137733  -0.0033073  -0.00515938  -0.00592927  -0.00924966
1.58  -0.008834  -0.0139577  -0.00323114  -0.0051052  -0.00579208  -0.00915149
1.6  -0.00883766  -0.0141403  -0.00315492  -0.00504787  -0.0056597  -0.00905553
1.62  -0.00883999  -0.0143208  -0.00307882  -0.0049877  -0.00553194  -0.00896174
1.64  -0.00884101  -0.0144993  -0.00300305  -0.004925  -0.00540858  -0.00887007
1.66  -0.0088407  -0.0146756  -0.00292777  -0.0048601  -0.00528944  -0.00878046
1.68  -0.00883908  -0.0148496  -0.00285314  -0.00479328  -0.00517433  -0.00869288
1.7  -0.00883613  -0.0150214  -0.00277932  -0.00472485  -0.00506309  -0.00860726
1.72  -0.00883187  -0.0151908  -0.00270645  -0.0046551  -0.00495555  -0.00852354
1.74  -0.0088263  -0.0153578  -0.00263466  -0.0045843  -0.00485154  -0.00844168
1.76  -0.00881944  -0.0155222  -0.00256405  -0.00451273  -0.00475092  -0.00836161
1.78  -0.0088113  -0.0156841  -0.00249475  -0.00444065  -0.00465353  -0.00828329
1.8  -0.00880188  -0.0158434  -0.00242684  -0.00436831  -0.00455925  -0.00820666
1.82  -0.00879121  -0.016  -0.00236041  -0.00429594  -0.00446795  -0.00813167
1.84  -0.0087793  -0.0161539  -0.00229553  -0.00422378  -0.00437949  -0.00805826
1.86  -0.00876616  -0.0163051  -0.00223228  -0.00415204  -0.00429376  -0.0079864
1.88  -0.00875183  -0.0164534  -0.00217071  -0.00408094  -0.00421065  -0.00791603
1.9  -0.00873631  -0.016599  -0.00211087  -0.00401066  -0.00413005  -0.0078471
1.92  -0.00871964  -0.0167417  -0.00205281  -0.00394139  -0.00405186  -0.00777958
1.94  -0.00870182  -0.0168815  -0.00199655  -0.00387331  -0.00397599  -0.00771341
1.96  -0.0086829  -0.0170185  -0.00194213  -0.00380658  -0.00390233  -0.00764857
1.98  -0.00866289  -0.0171525  -0.00188957  -0.00374136  -0.00383081  -0.007585
2  -0.00864181  -0.0172836  -0.00183889  -0.00367778  -0.00376134  -0.00752267
2.02  -0.0086197  -0.0174118  -0.00179009  -0.00361597  -0.00369384  -0.00746155
2.04  -0.00859658  -0.017537  -0.00174317  -0.00355607  -0.00362824  -0.0074016
2.06  -0.00857248  -0.0176593  -0.00169815  -0.00349819  -0.00356446  -0.00734279
2.08  -0.00854742  -0.0177786  -0.00165501  -0.00344243  -0.00350244  -0.00728508
2.1  -0.00852143  -0.017895  -0.00161375  -0.00338888  -0.00344212  -0.00722845
2.12  -0.00849454  -0.0180084  -0.00157436  -0.00333764  -0.00338343  -0.00717287
2.14  -0.00846678  -0.0181189  -0.00153682  -0.00328879  -0.00332631  -0.0071183
2.16  -0.00843818  -0.0182265  -0.00150111  -0.00324239  -0.0032707  -0.00706472
2.18  -0.00840876  -0.0183311  -0.00146721  -0.00319852  -0.00321656  -0.0070121
2.2  -0.00837856  -0.0184328  -0.0014351  -0.00315723  -0.00316383  -0.00696042
2.22  -0.0083476  -0.0185317  -0.00140476  -0.00311857  -0.00311246  -0.00690966
2.24  -0.0083159  -0.0186276  -0.00137616  -0.00308259  -0.0030624  -0.00685978
2.26  -0.00828351  -0.0187207  -0.00134926  -0.00304933  -0.00301361  -0.00681076
2.28  -0.00825044  -0.018811  -0.00132404  -0.00301882  -0.00296604  -0.00676258
2.3  -0.00821672  -0.0188984  -0.00130047  -0.00299109  -0.00291966  -0.00671522
2.32  -0.00818237  -0.0189831  -0.00127852  -0.00296617  -0.00287442  -0.00666865
2.34  -0.00814744  -0.019065  -0.00125815  -0.00294407  -0.00283028  -0.00662285
2.36  -0.00811194  -0.0191442  -0.00123933  -0.00292481  -0.0027872  -0.0065778
2.38  -0.00807589  -0.0192206  -0.00122202  -0.0029084  -0.00274516  -0.00653348
2.4  -0.00803933  -0.0192944  -0.00120619  -0.00289485  -0.00270411  -0.00648986
2.42  -0.00800227  -0.0193655  -0.0011918  -0.00288416  -0.00266402  -0.00644692
2.44  -0.00796475  -0.019434  -0.00117883  -0.00287634  -0.00262485  -0.00640464
2.46  -0.00792679  -0.0194999  -0.00116722  -0.00287137  -0.00258659  -0.00636301
2.48  -0.0078884  -0.0195632  -0.00115696  -0.00286925  -0.00254919  -0.00632199
2.5  -0.00784962  -0.0196241  -0.00114799  -0.00286998  -0.00251263  -0.00628156
2.52  -0.00781047  -0.0196824  -0.00114029  -0.00287354  -0.00247687  -0.00624172
2.54  -0.00777096  -0.0197382  -0.00113383  -0.00287992  -0.0024419  -0.00620243
2.56  -0.00773112  -0.0197917  -0.00112856  -0.00288911  -0.00240768  -0.00616367
2.58  -0.00769098  -0.0198427  -0.00112445  -0.00290108  -0.0023742  -0.00612543
2.6  -0.00765054  -0.0198914  -0.00112147  -0.00291582  -0.00234141  -0.00608768
2.62  -0.00760983  -0.0199378  -0.00111958  -0.00293331  -0.00230931  -0.0060504
2.64  -0.00756887  -0.0199818  -0.00111876  -0.00295352  -0.00227787  -0.00601358
2.66  -0.00752768  -0.0200236  -0.00111896  -0.00297643  -0.00224706  -0.00597718
2.68  -0.00748628  -0.0200632  -0.00112015  -0.00300201  -0.00221687  -0.0059412
2.7  -0.00744468  -0.0201006  -0.00112231  -0.00303025  -0.00218727  -0.00590562
2.72  -0.0074029  -0.0201359  -0.0011254  -0.0030611  -0.00215824  -0.0058704
2.74  -0.00736096  -0.020169  -0.00112939  -0.00309454  -0.00212976  -0.00583554
2.76  -0.00731888  -0.0202001  -0.00113425  -0.00313054  -0.00210182  -0.00580102
2.78  -0.00727666  -0.0202291  -0.00113995  -0.00316907  -0.00207439  -0.00576681
2.8  -0.00723433  -0.0202561  -0.00114646  -0.00321009  -0.00204746  -0.0057329
2.82  -0.00719189  -0.0202811  -0.00115375  -0.00325358  -0.00202102  -0.00569927
2.84  -0.00714937  -0.0203042  -0.0011618  -0.0032995  -0.00199503  -0.0056659
2.86  -0.00710677  -0.0203254  -0.00117057  -0.00334782  -0.0019695  -0.00563277
2.88  -0.00706412  -0.0203447  -0.00118004  -0.00339851  -0.0019444  -0.00559987
2.9  -0.00702141  -0.0203621  -0.00119018  -0.00345151  -0.00191972  -0.00556718
2.92  -0.00697867  -0.0203777  -0.00120096  -0.00350682  -0.00189544  -0.00553468
2.94  -0.00693591  -0.0203916  -0.00121237  -0.00356437  -0.00187155  -0.00550235
2.96  -0.00689313  -0.0204037  -0.00122437  -0.00362415  -0.00184803  -0.00547018
2.98  -0.00685035  -0.020414  -0.00123695  -0.00368611  -0.00182489  -0.00543816
3  -0.00680758  -0.0204227  -0.00125007  -0.00375021  -0.00180209  -0.00540626
3.02  -0.00676483  -0.0204298  -0.00126371  -0.00381642  -0.00177963  -0.00537447
3.04  -0.0067221  -0.0204352  -0.00127786  -0.0038847  -0.00175749  -0.00534278
3.06  -0.00667942  -0.020439  -0.00129249  -0.00395501  -0.00173568  -0.00531117
3.08  -0.00663678  -0.0204413  -0.00130757  -0.00402731  -0.00171417  -0.00527963
3.1  -0.0065942  -0.020442  -0.00132309  -0.00410157  -0.00169295  -0.00524814
3.12  -0.00655168  -0.0204412  -0.00133902  -0.00417774  -0.00167202  -0.00521669
3.14  -0.00650923  -0.020439  -0.00135535  -0.00425579  -0.00165136  -0.00518527
3.16  -0.00646686  -0.0204353  -0.00137205  -0.00433567  -0.00163097  -0.00515386
3.18  -0.00642457  -0.0204301  -0.00138911  -0.00441736  -0.00161083  -0.00512244
3.2  -0.00638238  -0.0204236  -0.0014065  -0.0045008  -0.00159094  -0.00509102
3.22  -0.0063403  -0.0204158  -0.00142421  -0.00458596  -0.00157129  -0.00505957
3.24  -0.00629831  -0.0204065  -0.00144222  -0.0046728  -0.00155188  -0.00502808
3.26  -0.00625644  -0.020396  -0.00146051  -0.00476128  -0.00153268  -0.00499654
3.28  -0.00621469  -0.0203842  -0.00147907  -0.00485136  -0.0015137  -0.00496494
3.3  -0.00617307  -0.0203711  -0.00149788  -0.004943  -0.00149493  -0.00493327
3.32  -0.00613157  -0.0203568  -0.00151691  -0.00503616  -0.00147636  -0.00490151
3.34  -0.00609021  -0.0203413  -0.00153617  -0.0051308  -0.00145798  -0.00486966
3.36  -0.00604899  -0.0203246  -0.00155562  -0.00522688  -0.00143979  -0.00483771
3.38  -0.00600792  -0.0203068  -0.00157525  -0.00532436  -0.00142179  -0.00480564
3.4  -0.00596699  -0.0202878  -0.00159506  -0.0054232  -0.00140396  -0.00477345
3.42  -0.00592622  -0.0202677  -0.00161502  -0.00552337  -0.00138629  -0.00474112
3.44  -0.00588561  -0.0202465  -0.00163512  -0.00562482  -0.0013688  -0.00470866
3.46  -0.00584516  -0.0202243  -0.00165535  -0.00572751  -0.00135146  -0.00467604
3.48  -0.00580488  -0.020201  -0.00167569  -0.0058314  -0.00133427  -0.00464325
3.5  -0.00576476  -0.0201767  -0.00169613  -0.00593646  -0.00131723  -0.0046103
3.52  -0.00572482  -0.0201514  -0.00171666  -0.00604264  -0.00130033  -0.00457717
3.54  -0.00568506  -0.0201251  -0.00173726  -0.00614991  -0.00128358  -0.00454386
3.56  -0.00564548  -0.0200979  -0.00175793  -0.00625823  -0.00126695  -0.00451035
3.58  -0.00560607  -0.0200697  -0.00177865  -0.00636755  -0.00125046  -0.00447663
3.6  -0.00556686  -0.0200407  -0.0017994  -0.00647784  -0.00123409  -0.00444271
3.62  -0.00552783  -0.0200107  -0.00182018  -0.00658907  -0.00121784  -0.00440857
3.64  -0.00548899  -0.0199799  -0.00184099  -0.00670119  -0.00120171  -0.00437421
3.66  -0.00545035  -0.0199483  -0.00186179  -0.00681416  -0.00118569  -0.00433961
3.68  -0.0054119  -0.0199158  -0.0018826  -0.00692795  -0.00116978  -0.00430478
3.7  -0.00537365  -0.0198825  -0.00190339  -0.00704253  -0.00115397  -0.0042697
3.72  -0.0053356  -0.0198484  -0.00192415  -0.00715784  -0.00113827  -0.00423438
3.74  -0.00529775  -0.0198136  -0.00194488  -0.00727386  -0.00112267  -0.00419879
3.76  -0.00526011  -0.019778  -0.00196557  -0.00739055  -0.00110717  -0.00416294
3.78  -0.00522267  -0.0197417  -0.00198621  -0.00750787  -0.00109175  -0.00412683
3.8  -0.00518543  -0.0197047  -0.00200679  -0.00762579  -0.00107643  -0.00409044
3.82  -0.00514841  -0.0196669  -0.0020273  -0.00774427  -0.0010612  -0.00405377
3.84  -0.0051116  -0.0196285  -0.00204773  -0.00786327  -0.00104605  -0.00401682
3.86  -0.005075  -0.0195895  -0.00206807  -0.00798277  -0.00103098  -0.00397958
3.88  -0.00503861  -0.0195498  -0.00208833  -0.00810272  -0.00101599  -0.00394204
3.9  -0.00500243  -0.0195095  -0.00210848  -0.00822308  -0.00100108  -0.0039042
3.92  -0.00496647  -0.0194686  -0.00212853  -0.00834384  -0.000986242  -0.00386607
3.94  -0.00493073  -0.0194271  -0.00214846  -0.00846495  -0.000971478  -0.00382762
3.96  -0.0048952  -0.019385  -0.00216828  -0.00858638  -0.000956784  -0.00378887
3.98  -0.00485989  -0.0193424  -0.00218796  -0.00870809  -0.00094216  -0.00374979
4  -0.0048248  -0.0192992  -0.00220751  -0.00883006  -0.000927601  -0.00371041
4.02  -0.00478993  -0.0192555  -0.00222693  -0.00895225  -0.000913108  -0.00367069
4.04  -0.00475528  -0.0192113  -0.00224619  -0.00907463  -0.000898677  -0.00363066
4.06  -0.00472085  -0.0191666  -0.00226531  -0.00919716  -0.000884308  -0.00359029
4.08  -0.00468664  -0.0191215  -0.00228427  -0.00931983  -0.000869999  -0.0035496
4.1  -0.00465265  -0.0190759  -0.00230307  -0.00944259  -0.000855748  -0.00350857
4.12  -0.00461888  -0.0190298  -0.0023217  -0.00956542  -0.000841553  -0.0034672
4.14  -0.00458534  -0.0189833  -0.00234016  -0.00968828  -0.000827414  -0.00342549
4.16  -0.00455202  -0.0189364  -0.00235845  -0.00981115  -0.000813329  -0.00338345
4.18  -0.00451892  -0.0188891  -0.00237656  -0.00993401  -0.000799296  -0.00334106
4.2  -0.00448604  -0.0188414  -0.00239448  -0.0100568  -0.000785315  -0.00329832
4.22  -0.00445339  -0.0187933  -0.00241221  -0.0101795  -0.000771385  -0.00325524
4.24  -0.00442096  -0.0187449  -0.00242975  -0.0103022  -0.000757504  -0.00321182
4.26  -0.00438875  -0.0186961  -0.0024471  -0.0104246  -0.000743671  -0.00316804
4.28  -0.00435676  -0.018647  -0.00246425  -0.010547  -0.000729887  -0.00312391
4.3  -0.004325  -0.0185975  -0.00248119  -0.0106691  -0.000716148  -0.00307944
4.32  -0.00429346  -0.0185478  -0.00249793  -0.0107911  -0.000702456  -0.00303461
4.34  -0.00426214  -0.0184977  -0.00251447  -0.0109128  -0.000688808  -0.00298943
4.36  -0.00423105  -0.0184474  -0.00253079  -0.0110342  -0.000675206  -0.0029439
4.38  -0.00420017  -0.0183968  -0.0025469  -0.0111554  -0.000661646  -0.00289801
4.4  -0.00416952  -0.0183459  -0.00256279  -0.0112763  -0.00064813  -0.00285177
4.42  -0.00413909  -0.0182948  -0.00257847  -0.0113968  -0.000634657  -0.00280518
4.44  -0.00410888  -0.0182434  -0.00259392  -0.011517  -0.000621226  -0.00275824
4.46  -0.00407888  -0.0181918  -0.00260915  -0.0116368  -0.000607836  -0.00271095
4.48  -0.00404911  -0.01814  -0.00262416  -0.0117563  -0.000594488  -0.00266331
4.5  -0.00401956  -0.018088  -0.00263895  -0.0118753  -0.000581181  -0.00261531
4.52  -0.00399022  -0.0180358  -0.0026535  -0.0119938  -0.000567914  -0.00256697
4.54  -0.00396111  -0.0179834  -0.00266783  -0.012112  -0.000554687  -0.00251828
4.56  -0.00393221  -0.0179309  -0.00268193  -0.0122296  -0.000541501  -0.00246924
4.58  -0.00390352  -0.0178781  -0.0026958  -0.0123468  -0.000528355  -0.00241986
4.6  -0.00387506  -0.0178253  -0.00270944  -0.0124634  -0.000515248  -0.00237014
4.62  -0.0038468  -0.0177722  -0.00272284  -0.0125795  -0.000502181  -0.00232008
4.64  -0.00381877  -0.0177191  -0.00273602  -0.0126951  -0.000489153  -0.00226967
4.66  -0.00379094  -0.0176658  -0.00274895  -0.0128101  -0.000476166  -0.00221893
4.68  -0.00376333  -0.0176124  -0.00276166  -0.0129246  -0.000463217  -0.00216786
4.7  -0.00373593  -0.0175589  -0.00277413  -0.0130384  -0.000450308  -0.00211645
4.72  -0.00370874  -0.0175052  -0.00278636  -0.0131516  -0.000437439  -0.00206471
4.74  -0.00368176  -0.0174515  -0.00279836  -0.0132642  -0.000424609  -0.00201265
4.76  -0.00365499  -0.0173977  -0.00281013  -0.0133762  -0.000411819  -0.00196026
4.78  -0.00362842  -0.0173439  -0.00282165  -0.0134875  -0.000399069  -0.00190755
4.8  -0.00360207  -0.0172899  -0.00283295  -0.0135982  -0.000386359  -0.00185452
4.82  -0.00357592  -0.0172359  -0.00284401  -0.0137081  -0.000373689  -0.00180118
4.84  -0.00354997  -0.0171819  -0.00285483  -0.0138174  -0.000361059  -0.00174753
4.86  -0.00352423  -0.0171278  -0.00286542  -0.013926  -0.00034847  -0.00169357
4.88  -0.00349869  -0.0170736  -0.00287578  -0.0140338  -0.000335922  -0.0016393
4.9  -0.00347336  -0.0170195  -0.0028859  -0.0141409  -0.000323416  -0.00158474
4.92  -0.00344822  -0.0169653  -0.0028958  -0.0142473  -0.00031095  -0.00152988
4.94  -0.00342329  -0.016911  -0.00290546  -0.014353  -0.000298527  -0.00147472
4.96  -0.00339855  -0.0168568  -0.00291489  -0.0144578  -0.000286145  -0.00141928
4.98  -0.00337401  -0.0168026  -0.00292408  -0.0145619  -0.000273806  -0.00136355
5  -0.00334967  -0.0167483  -0.00293305  -0.0146653  -0.00026151  -0.00130755
5.02  -0.00332552  -0.0166941  -0.0029418  -0.0147678  -0.000249257  -0.00125127
5.04  -0.00330157  -0.0166399  -0.00295031  -0.0148696  -0.000237048  -0.00119472
5.06  -0.00327781  -0.0165857  -0.0029586  -0.0149705  -0.000224882  -0.0011379
5.08  -0.00325424  -0.0165315  -0.00296666  -0.0150706  -0.000212761  -0.00108083
5.1  -0.00323086  -0.0164774  -0.0029745  -0.01517  -0.000200685  -0.00102349
5.12  -0.00320767  -0.0164232  -0.00298212  -0.0152685  -0.000188654  -0.000965908
5.14  -0.00318466  -0.0163692  -0.00298952  -0.0153661  -0.000176669  -0.000908077
5.16  -0.00316185  -0.0163151  -0.0029967  -0.0154629  -0.000164729  -0.000850004
5.18  -0.00313922  -0.0162611  -0.00300365  -0.0155589  -0.000152837  -0.000791696
5.2  -0.00311677  -0.0162072  -0.0030104  -0.0156541  -0.000140992  -0.000733157
5.22  -0.0030945  -0.0161533  -0.00301692  -0.0157483  -0.000129194  -0.000674393
5.24  -0.00307242  -0.0160995  -0.00302324  -0.0158418  -0.000117444  -0.000615408
5.26  -0.00305052  -0.0160457  -0.00302934  -0.0159343  -0.000105743  -0.000556209
5.28  -0.0030288  -0.015992  -0.00303523  -0.016026  -9.40912e-05  -0.000496801
5.3  -0.00300725  -0.0159384  -0.00304092  -0.0161169  -8.24887e-05  -0.00043719
5.32  -0.00298588  -0.0158849  -0.00304639  -0.0162068  -7.09363e-05  -0.000377381
5.34  -0.00296469  -0.0158314  -0.00305166  -0.0162959  -5.94345e-05  -0.00031738
5.36  -0.00294367  -0.015778  -0.00305673  -0.0163841  -4.79838e-05  -0.000257193
5.38  -0.00292282  -0.0157248  -0.00306159  -0.0164714  -3.65847e-05  -0.000196826
5.4  -0.00290214  -0.0156716  -0.00306626  -0.0165578  -2.52377e-05  -0.000136284
5.42  -0.00288163  -0.0156184  -0.00307073  -0.0166433  -1.39434e-05  -7.55731e-05
5.44  -0.00286129  -0.0155654  -0.003075  -0.016728  -2.70217e-06  -1.46998e-05
5.46  -0.00284112  -0.0155125  -0.00307908  -0.0168118  8.48539e-06  4.63303e-05
5.48  -0.00282112  -0.0154597  -0.00308296  -0.0168946  1.96188e-05  0.000107511
5.5  -0.00280127  -0.015407  -0.00308665  -0.0169766  3.06975e-05  0.000168836
5.52  -0.0027816  -0.0153544  -0.00309016  -0.0170577  4.1721e-05  0.0002303
5.54  -0.00276208  -0.0153019  -0.00309348  -0.0171379  5.26889e-05  0.000291896
5.56  -0.00274272  -0.0152495  -0.00309661  -0.0172172  6.36005e-05  0.000353619
5.58  -0.00272353  -0.0151973  -0.00309956  -0.0172956  7.44555e-05  0.000415462
5.6  -0.00270449  -0.0151451  -0.00310233  -0.0173731  8.52532e-05  0.000477418
5.62  -0.00268561  -0.0150931  -0.00310492  -0.0174497  9.59933e-05  0.000539482
5.64  -0.00266688  -0.0150412  -0.00310734  -0.0175254  0.000106675  0.000601648
5.66  -0.00264831  -0.0149894  -0.00310958  -0.0176002  0.000117298  0.000663909
5.68  -0.00262989  -0.0149378  -0.00311165  -0.0176741  0.000127863  0.00072626
5.7  -0.00261162  -0.0148862  -0.00311354  -0.0177472  0.000138367  0.000788693
5.72  -0.0025935  -0.0148348  -0.00311527  -0.0178193  0.000148812  0.000851202
5.74  -0.00257553  -0.0147835  -0.00311683  -0.0178906  0.000159196  0.000913782
5.76  -0.00255771  -0.0147324  -0.00311823  -0.017961  0.000169518  0.000976426
5.78  -0.00254003  -0.0146814  -0.00311946  -0.0180305  0.00017978  0.00103913
5.8  -0.0025225  -0.0146305  -0.00312053  -0.0180991  0.00018998  0.00110188
5.82  -0.00250511  -0.0145798  -0.00312145  -0.0181668  0.000200117  0.00116468
5.84  -0.00248787  -0.0145292  -0.0031222  -0.0182337  0.000210192  0.00122752
5.86  -0.00247077  -0.0144787  -0.0031228  -0.0182996  0.000220203  0.00129039
5.88  -0.0024538  -0.0144284  -0.00312325  -0.0183647  0.000230151  0.00135329
5.9  -0.00243698  -0.0143782  -0.00312355  -0.018429  0.000240035  0.00141621
5.92  -0.00242029  -0.0143281  -0.0031237  -0.0184923  0.000249854  0.00147914
5.94  -0.00240374  -0.0142782  -0.00312371  -0.0185548  0.000259609  0.00154208
5.96  -0.00238732  -0.0142284  -0.00312357  -0.0186165  0.000269299  0.00160502
5.98  -0.00237104  -0.0141788  -0.00312328  -0.0186772  0.000278923  0.00166796
6  -0.00235489  -0.0141293  -0.00312286  -0.0187372  0.000288482  0.00173089
6.02  -0.00233887  -0.01408  -0.0031223  -0.0187962  0.000297974  0.0017938
6.04  -0.00232298  -0.0140308  -0.0031216  -0.0188544  0.000307399  0.00185669
6.06  -0.00230722  -0.0139818  -0.00312076  -0.0189118  0.000316758  0.00191955
6.08  -0.00229159  -0.0139329  -0.00311979  -0.0189683  0.00032605  0.00198238
6.1  -0.00227608  -0.0138841  -0.00311869  -0.019024  0.000335274  0.00204517
6.12  -0.0022607  -0.0138355  -0.00311747  -0.0190789  0.00034443  0.00210791
6.14  -0.00224545  -0.013787  -0.00311611  -0.0191329  0.000353518  0.0021706
6.16  -0.00223031  -0.0137387  -0.00311463  -0.0191861  0.000362538  0.00223323
6.18  -0.0022153  -0.0136906  -0.00311303  -0.0192385  0.000371489  0.0022958
6.2  -0.00220041  -0.0136426  -0.0031113  -0.0192901  0.000380371  0.0023583
6.22  -0.00218564  -0.0135947  -0.00310945  -0.0193408  0.000389184  0.00242073
6.24  -0.00217099  -0.013547  -0.00310749  -0.0193907  0.000397928  0.00248307
6.26  -0.00215645  -0.0134994  -0.00310541  -0.0194399  0.000406602  0.00254533
6.28  -0.00214203  -0.013452  -0.00310322  -0.0194882  0.000415206  0.00260749
6.3  -0.00212773  -0.0134047  -0.00310091  -0.0195357  0.000423739  0.00266956
6.32  -0.00211354  -0.0133576  -0.00309849  -0.0195825  0.000432203  0.00273152
6.34  -0.00209947  -0.0133106  -0.00309596  -0.0196284  0.000440596  0.00279338
6.36  -0.0020855  -0.0132638  -0.00309333  -0.0196736  0.000448918  0.00285512
6.38  -0.00207165  -0.0132171  -0.00309059  -0.019718  0.00045717  0.00291674
6.4  -0.0020579  -0.0131706  -0.00308775  -0.0197616  0.00046535  0.00297824
6.42  -0.00204427  -0.0131242  -0.0030848  -0.0198044  0.00047346  0.00303961
6.44  -0.00203074  -0.013078  -0.00308176  -0.0198465  0.000481498  0.00310084
6.46  -0.00201732  -0.0130319  -0.00307861  -0.0198878  0.000489464  0.00316194
6.48  -0.00200401  -0.012986  -0.00307537  -0.0199284  0.000497359  0.00322289
6.5  -0.0019908  -0.0129402  -0.00307203  -0.0199682  0.000505182  0.00328368
6.52  -0.00197769  -0.0128946  -0.0030686  -0.0200073  0.000512933  0.00334433
6.54  -0.00196469  -0.0128491  -0.00306508  -0.0200456  0.000520613  0.00340481
6.56  -0.00195179  -0.0128037  -0.00306146  -0.0200832  0.00052822  0.00346512
6.58  -0.00193899  -0.0127586  -0.00305776  -0.02012  0.000535756  0.00352527
6.6  -0.00192629  -0.0127135  -0.00305397  -0.0201562  0.000543219  0.00358524
6.62  -0.00191369  -0.0126686  -0.00305009  -0.0201916  0.00055061  0.00364504
6.64  -0.00190118  -0.0126239  -0.00304613  -0.0202263  0.000557928  0.00370464
6.66  -0.00188878  -0.0125793  -0.00304208  -0.0202603  0.000565175  0.00376406
6.68  -0.00187647  -0.0125348  -0.00303795  -0.0202935  0.000572349  0.00382329
6.7  -0.00186425  -0.0124905  -0.00303375  -0.0203261  0.000579451  0.00388232
6.72  -0.00185213  -0.0124463  -0.00302946  -0.020358  0.00058648  0.00394115
6.74  -0.00184011  -0.0124023  -0.0030251  -0.0203891  0.000593437  0.00399977
6.76  -0.00182817  -0.0123584  -0.00302066  -0.0204196  0.000600322  0.00405818
6.78  -0.00181633  -0.0123147  -0.00301614  -0.0204495  0.000607134  0.00411637
6.8  -0.00180458  -0.0122711  -0.00301156  -0.0204786  0.000613875  0.00417435
6.82  -0.00179292  -0.0122277  -0.0030069  -0.020507  0.000620542  0.0042321
6.84  -0.00178134  -0.0121844  -0.00300217  -0.0205348  0.000627138  0.00428962
6.86  -0.00176986  -0.0121412  -0.00299737  -0.020562  0.000633662  0.00434692
6.88  -0.00175846  -0.0120982  -0.0029925  -0.0205884  0.000640113  0.00440398
6.9  -0.00174715  -0.0120553  -0.00298757  -0.0206142  0.000646492  0.0044608
6.92  -0.00173593  -0.0120126  -0.00298257  -0.0206394  0.0006528  0.00451737
6.94  -0.00172479  -0.01197  -0.00297751  -0.0206639  0.000659035  0.0045737
6.96  -0.00171373  -0.0119276  -0.00297239  -0.0206878  0.000665199  0.00462978
6.98  -0.00170276  -0.0118853  -0.0029672  -0.0207111  0.000671291  0.00468561
7  -0.00169187  -0.0118431  -0.00296196  -0.0207337  0.000677311  0.00474118
7.02  -0.00168107  -0.0118011  -0.00295665  -0.0207557  0.00068326  0.00479648
7.04  -0.00167034  -0.0117592  -0.00295129  -0.0207771  0.000689138  0.00485153
7.06  -0.0016597  -0.0117175  -0.00294587  -0.0207978  0.000694944  0.0049063
7.08  -0.00164913  -0.0116759  -0.00294039  -0.020818  0.000700679  0.00496081
7.1  -0.00163865  -0.0116344  -0.00293486  -0.0208375  0.000706344  0.00501504
7.12  -0.00162824  -0.0115931  -0.00292928  -0.0208565  0.000711937  0.00506899
7.14  -0.00161791  -0.0115519  -0.00292364  -0.0208748  0.00071746  0.00512267
7.16  -0.00160765  -0.0115108  -0.00291796  -0.0208926  0.000722913  0.00517606
7.18  -0.00159748  -0.0114699  -0.00291222  -0.0209097  0.000728295  0.00522916
7.2  -0.00158737  -0.0114291  -0.00290643  -0.0209263  0.000733608  0.00528197
7.22  -0.00157735  -0.0113884  -0.0029006  -0.0209423  0.00073885  0.0053345
7.24  -0.00156739  -0.0113479  -0.00289472  -0.0209578  0.000744023  0.00538672
7.26  -0.00155751  -0.0113075  -0.00288879  -0.0209726  0.000749126  0.00543865
7.28  -0.00154771  -0.0112673  -0.00288282  -0.0209869  0.00075416  0.00549028
7.3  -0.00153797  -0.0112272  -0.00287681  -0.0210007  0.000759125  0.00554161
7.32  -0.00152831  -0.0111872  -0.00287075  -0.0210139  0.000764021  0.00559263
7.34  -0.00151872  -0.0111474  -0.00286465  -0.0210265  0.000768848  0.00564334
7.36  -0.00150919  -0.0111077  -0.00285851  -0.0210386  0.000773607  0.00569375
7.38  -0.00149974  -0.0110681  -0.00285232  -0.0210501  0.000778298  0.00574384
7.4  -0.00149036  -0.0110286  -0.0028461  -0.0210612  0.000782921  0.00579361
7.42  -0.00148104  -0.0109893  -0.00283984  -0.0210716  0.000787476  0.00584307
7.44  -0.00147179  -0.0109501  -0.00283355  -0.0210816  0.000791964  0.00589221
7.46  -0.00146261  -0.0109111  -0.00282721  -0.021091  0.000796385  0.00594103
7.48  -0.0014535  -0.0108722  -0.00282084  -0.0210999  0.000800739  0.00598952
7.5  -0.00144445  -0.0108334  -0.00281444  -0.0211083  0.000805026  0.00603769
7.52  -0.00143547  -0.0107947  -0.002808  -0.0211162  0.000809247  0.00608554
7.54  -0.00142655  -0.0107562  -0.00280153  -0.0211235  0.000813402  0.00613305
7.56  -0.00141769  -0.0107178  -0.00279502  -0.0211304  0.000817491  0.00618023
7.58  -0.0014089  -0.0106795  -0.00278849  -0.0211367  0.000821515  0.00622708
7.6  -0.00140018  -0.0106413  -0.00278192  -0.0211426  0.000825473  0.0062736
7.62  -0.00139151  -0.0106033  -0.00277533  -0.021148  0.000829367  0.00631977
7.64  -0.00138291  -0.0105654  -0.0027687  -0.0211529  0.000833196  0.00636562
7.66  -0.00137437  -0.0105277  -0.00276205  -0.0211573  0.000836961  0.00641112
7.68  -0.00136589  -0.01049  -0.00275536  -0.0211612  0.000840661  0.00645628
7.7  -0.00135747  -0.0104525  -0.00274866  -0.0211646  0.000844299  0.0065011
7.72  -0.00134911  -0.0104151  -0.00274192  -0.0211676  0.000847873  0.00654558
7.74  -0.00134081  -0.0103779  -0.00273516  -0.0211701  0.000851384  0.00658971
7.76  -0.00133257  -0.0103407  -0.00272837  -0.0211722  0.000854832  0.00663349
7.78  -0.00132438  -0.0103037  -0.00272156  -0.0211738  0.000858218  0.00667693
7.8  -0.00131626  -0.0102668  -0.00271473  -0.0211749  0.000861542  0.00672002
7.82  -0.00130819  -0.0102301  -0.00270787  -0.0211756  0.000864804  0.00676277
7.84  -0.00130018  -0.0101934  -0.00270099  -0.0211758  0.000868005  0.00680516
7.86  -0.00129223  -0.0101569  -0.00269409  -0.0211756  0.000871145  0.0068472
7.88  -0.00128433  -0.0101205  -0.00268717  -0.0211749  0.000874224  0.00688889
7.9  -0.00127649  -0.0100842  -0.00268023  -0.0211738  0.000877243  0.00693022
7.92  -0.0012687  -0.0100481  -0.00267327  -0.0211723  0.000880202  0.0069712
7.94  -0.00126097  -0.0100121  -0.00266629  -0.0211703  0.000883102  0.00701183
7.96  -0.00125329  -0.00997617  -0.00265929  -0.0211679  0.000885942  0.0070521
7.98  -0.00124566  -0.00994039  -0.00265227  -0.0211651  0.000888724  0.00709201
8  -0.00123809  -0.00990473  -0.00264523  -0.0211619  0.000891447  0.00713157
8.02  -0.00123057  -0.00986919  -0.00263818  -0.0211582  0.000894111  0.00717077
8.04  -0.00122311  -0.00983377  -0.00263111  -0.0211542  0.000896719  0.00720962
8.06  -0.00121569  -0.00979848  -0.00262403  -0.0211497  0.000899268  0.0072481
8.08  -0.00120833  -0.0097633  -0.00261693  -0.0211448  0.000901761  0.00728623
8.1  -0.00120102  -0.00972825  -0.00260982  -0.0211395  0.000904197  0.007324
8.12  -0.00119376  -0.00969331  -0.00260269  -0.0211338  0.000906577  0.00736141
8.14  -0.00118655  -0.00965849  -0.00259555  -0.0211278  0.000908901  0.00739845
8.16  -0.00117939  -0.00962379  -0.0025884  -0.0211213  0.000911169  0.00743514
8.18  -0.00117228  -0.00958921  -0.00258123  -0.0211145  0.000913383  0.00747147
8.2  -0.00116521  -0.00955475  -0.00257405  -0.0211072  0.000915541  0.00750744
8.22  -0.0011582  -0.00952041  -0.00256686  -0.0210996  0.000917646  0.00754305
8.24  -0.00115124  -0.00948618  -0.00255966  -0.0210916  0.000919696  0.00757829
8.26  -0.00114432  -0.00945207  -0.00255245  -0.0210832  0.000921693  0.00761318
8.28  -0.00113745  -0.00941808  -0.00254522  -0.0210745  0.000923636  0.00764771
8.3  -0.00113063  -0.00938421  -0.00253799  -0.0210653  0.000925527  0.00768187
8.32  -0.00112385  -0.00935045  -0.00253075  -0.0210558  0.000927365  0.00771568
8.34  -0.00111712  -0.00931681  -0.0025235  -0.021046  0.000929151  0.00774912
8.36  -0.00111044  -0.00928329  -0.00251624  -0.0210358  0.000930886  0.00778221
8.38  -0.0011038  -0.00924988  -0.00250898  -0.0210252  0.00093257  0.00781493
8.4  -0.00109721  -0.00921658  -0.0025017  -0.0210143  0.000934202  0.0078473
8.42  -0.00109067  -0.0091834  -0.00249442  -0.021003  0.000935784  0.0078793
8.44  -0.00108416  -0.00915034  -0.00248713  -0.0209914  0.000937316  0.00791095
8.46  -0.00107771  -0.00911739  -0.00247984  -0.0209794  0.000938799  0.00794224
8.48  -0.00107129  -0.00908456  -0.00247254  -0.0209671  0.000940232  0.00797317
8.5  -0.00106492  -0.00905184  -0.00246523  -0.0209545  0.000941617  0.00800374
8.52  -0.0010586  -0.00901923  -0.00245792  -0.0209415  0.000942952  0.00803395
8.54  -0.00105231  -0.00898674  -0.00245061  -0.0209282  0.00094424  0.00806381
8.56  -0.00104607  -0.00895436  -0.00244329  -0.0209146  0.000945481  0.00809331
8.58  -0.00103987  -0.00892209  -0.00243597  -0.0209006  0.000946673  0.00812246
8.6  -0.00103371  -0.00888994  -0.00242864  -0.0208863  0.00094782  0.00815125
8.62  -0.0010276  -0.0088579  -0.00242131  -0.0208717  0.000948919  0.00817968
8.64  -0.00102152  -0.00882597  -0.00241397  -0.0208567  0.000949973  0.00820776
8.66  -0.00101549  -0.00879415  -0.00240664  -0.0208415  0.000950981  0.00823549
8.68  -0.0010095  -0.00876244  -0.0023993  -0.0208259  0.000951943  0.00826287
8.7  -0.00100355  -0.00873085  -0.00239196  -0.02081  0.000952861  0.00828989
8.72  -0.000997634  -0.00869937  -0.00238462  -0.0207939  0.000953734  0.00831656
8.74  -0.000991761  -0.00866799  -0.00237727  -0.0207774  0.000954563  0.00834288
8.76  -0.000985928  -0.00863673  -0.00236993  -0.0207606  0.000955349  0.00836886
8.78  -0.000980134  -0.00860558  -0.00236259  -0.0207435  0.000956091  0.00839448
8.8  -0.000974379  -0.00857454  -0.00235524  -0.0207261  0.000956791  0.00841976
8.82  -0.000968663  -0.00854361  -0.0023479  -0.0207084  0.000957448  0.00844469
8.84  -0.000962984  -0.00851278  -0.00234055  -0.0206905  0.000958062  0.00846927
8.86  -0.000957344  -0.00848207  -0.00233321  -0.0206722  0.000958635  0.00849351
8.88  -0.000951741  -0.00845146  -0.00232587  -0.0206537  0.000959167  0.0085174
8.9  -0.000946176  -0.00842097  -0.00231852  -0.0206349  0.000959658  0.00854096
8.92  -0.000940648  -0.00839058  -0.00231118  -0.0206158  0.000960108  0.00856417
8.94  -0.000935156  -0.0083603  -0.00230384  -0.0205964  0.000960519  0.00858704
8.96  -0.000929701  -0.00833012  -0.00229651  -0.0205767  0.000960889  0.00860957
8.98  -0.000924283  -0.00830006  -0.00228917  -0.0205568  0.00096122  0.00863176
9  -0.0009189  -0.0082701  -0.00228184  -0.0205366  0.000961512  0.00865361
9.02  -0.000913553  -0.00824025  -0.00227451  -0.0205161  0.000961766  0.00867513
9.04  -0.000908241  -0.0082105  -0.00226719  -0.0204954  0.000961981  0.00869631
9.06  -0.000902965  -0.00818086  -0.00225986  -0.0204744  0.000962159  0.00871716
9.08  -0.000897723  -0.00815133  -0.00225255  -0.0204531  0.000962299  0.00873768
9.1  -0.000892517  -0.0081219  -0.00224523  -0.0204316  0.000962402  0.00875786
9.12  -0.000887344  -0.00809258  -0.00223792  -0.0204098  0.000962469  0.00877772
9.14  -0.000882206  -0.00806336  -0.00223061  -0.0203878  0.000962499  0.00879724
9.16  -0.000877101  -0.00803425  -0.00222331  -0.0203655  0.000962493  0.00881644
9.18  -0.00087203  -0.00800524  -0.00221601  -0.020343  0.000962452  0.00883531
9.2  -0.000866993  -0.00797633  -0.00220872  -0.0203202  0.000962376  0.00885386
9.22  -0.000861988  -0.00794753  -0.00220143  -0.0202972  0.000962265  0.00887208
9.24  -0.000857017  -0.00791884  -0.00219415  -0.020274  0.000962119  0.00888998
9.26  -0.000852078  -0.00789024  -0.00218688  -0.0202505  0.00096194  0.00890756
9.28  -0.000847171  -0.00786175  -0.00217961  -0.0202268  0.000961727  0.00892482
9.3  -0.000842297  -0.00783336  -0.00217234  -0.0202028  0.00096148  0.00894177
9.32  -0.000837454  -0.00780507  -0.00216509  -0.0201786  0.000961201  0.00895839
9.34  -0.000832643  -0.00777689  -0.00215784  -0.0201542  0.000960889  0.0089747
9.36  -0.000827864  -0.00774881  -0.00215059  -0.0201295  0.000960545  0.0089907
9.38  -0.000823116  -0.00772082  -0.00214335  -0.0201047  0.000960169  0.00900639
9.4  -0.000818398  -0.00769294  -0.00213612  -0.0200796  0.000959762  0.00902176
9.42  -0.000813711  -0.00766516  -0.0021289  -0.0200542  0.000959323  0.00903682
9.44  -0.000809055  -0.00763748  -0.00212169  -0.0200287  0.000958854  0.00905158
9.46  -0.000804429  -0.0076099  -0.00211448  -0.020003  0.000958354  0.00906603
9.48  -0.000799833  -0.00758242  -0.00210728  -0.019977  0.000957825  0.00908018
9.5  -0.000795267  -0.00755504  -0.00210009  -0.0199508  0.000957266  0.00909402
9.52  -0.000790731  -0.00752776  -0.0020929  -0.0199244  0.000956677  0.00910757
9.54  -0.000786224  -0.00750057  -0.00208573  -0.0198979  0.000956059  0.00912081
9.56  -0.000781746  -0.00747349  -0.00207856  -0.0198711  0.000955413  0.00913375
9.58  -0.000777297  -0.0074465  -0.00207141  -0.0198441  0.000954739  0.0091464
9.6  -0.000772876  -0.00741961  -0.00206426  -0.0198169  0.000954036  0.00915875
9.62  -0.000768484  -0.00739282  -0.00205712  -0.0197895  0.000953306  0.00917081
9.64  -0.000764121  -0.00736612  -0.00204999  -0.0197619  0.000952549  0.00918257
9.66  -0.000759785  -0.00733953  -0.00204287  -0.0197341  0.000951765  0.00919405
9.68  -0.000755478  -0.00731302  -0.00203576  -0.0197061  0.000950954  0.00920524
9.7  -0.000751198  -0.00728662  -0.00202865  -0.0196779  0.000950117  0.00921614
9.72  -0.000746945  -0.00726031  -0.00202156  -0.0196496  0.000949254  0.00922675
9.74  -0.00074272  -0.00723409  -0.00201448  -0.019621  0.000948366  0.00923708
9.76  -0.000738522  -0.00720797  -0.00200741  -0.0195923  0.000947452  0.00924713
9.78  -0.00073435  -0.00718195  -0.00200035  -0.0195634  0.000946513  0.0092569
9.8  -0.000730206  -0.00715602  -0.0019933  -0.0195343  0.00094555  0.00926639
9.82  -0.000726087  -0.00713018  -0.00198626  -0.0195051  0.000944562  0.0092756
9.84  -0.000721995  -0.00710444  -0.00197923  -0.0194756  0.00094355  0.00928453
9.86  -0.00071793  -0.00707879  -0.00197221  -0.019446  0.000942515  0.0092932
9.88  -0.00071389  -0.00705323  -0.00196521  -0.0194162  0.000941456  0.00930159
9.9  -0.000709875  -0.00702776  -0.00195821  -0.0193863  0.000940375  0.00930971
9.92  -0.000705886  -0.00700239  -0.00195123  -0.0193562  0.00093927  0.00931756
9.94  -0.000701923  -0.00697711  -0.00194425  -0.0193259  0.000938143  0.00932514
9.96  -0.000697984  -0.00695192  -0.00193729  -0.0192954  0.000936994  0.00933246
9.98  -0.000694071  -0.00692683  -0.00193034  -0.0192648  0.000935824  0.00933952
10  -0.000690182  -0.00690182  -0.00192341  -0.0192341  0.000934631  0.00934631
10.02  -0.000686318  -0.0068769  -0.00191648  -0.0192031  0.000933418  0.00935285
10.04  -0.000682478  -0.00685208  -0.00190957  -0.0191721  0.000932184  0.00935912
10.06  -0.000678662  -0.00682734  -0.00190267  -0.0191408  0.000930929  0.00936514
10.08  -0.000674871  -0.0068027  -0.00189578  -0.0191094  0.000929654  0.00937091
10.1  -0.000671103  -0.00677814  -0.0018889  -0.0190779  0.000928358  0.00937642
10.12  -0.000667359  -0.00675367  -0.00188204  -0.0190462  0.000927043  0.00938168
10.14  -0.000663638  -0.00672929  -0.00187519  -0.0190144  0.000925709  0.00938669
10.16  -0.000659941  -0.006705  -0.00186835  -0.0189824  0.000924355  0.00939145
10.18  -0.000656267  -0.00668079  -0.00186152  -0.0189503  0.000922983  0.00939597
10.2  -0.000652615  -0.00665668  -0.00185471  -0.018918  0.000921592  0.00940024
10.22  -0.000648987  -0.00663265  -0.00184791  -0.0188856  0.000920183  0.00940427
10.24  -0.000645381  -0.00660871  -0.00184112  -0.0188531  0.000918755  0.00940805
10.26  -0.000641798  -0.00658485  -0.00183435  -0.0188204  0.00091731  0.0094116
10.28  -0.000638237  -0.00656108  -0.00182759  -0.0187876  0.000915847  0.00941491
10.3  -0.000634698  -0.00653739  -0.00182084  -0.0187547  0.000914368  0.00941799
10.32  -0.000631182  -0.00651379  -0.00181411  -0.0187216  0.000912871  0.00942083
10.34  -0.000627687  -0.00649028  -0.00180739  -0.0186884  0.000911357  0.00942343
10.36  -0.000624213  -0.00646685  -0.00180069  -0.0186551  0.000909827  0.00942581
10.38  -0.000620761  -0.0064435  -0.001794  -0.0186217  0.000908281  0.00942796
10.4  -0.000617331  -0.00642024  -0.00178732  -0.0185881  0.000906719  0.00942988
10.42  -0.000613922  -0.00639706  -0.00178065  -0.0185544  0.000905142  0.00943157
10.44  -0.000610533  -0.00637397  -0.00177401  -0.0185206  0.000903549  0.00943305
10.46  -0.000607166  -0.00635096  -0.00176737  -0.0184867  0.00090194  0.0094343
10.48  -0.000603819  -0.00632803  -0.00176075  -0.0184526  0.000900317  0.00943533
10.5  -0.000600493  -0.00630518  -0.00175414  -0.0184185  0.00089868  0.00943614
10.52  -0.000597188  -0.00628241  -0.00174755  -0.0183842  0.000897027  0.00943673
10.54  -0.000593902  -0.00625973  -0.00174097  -0.0183499  0.000895361  0.00943711
10.56  -0.000590637  -0.00623713  -0.00173441  -0.0183154  0.000893681  0.00943727
10.58  -0.000587392  -0.0062146  -0.00172786  -0.0182808  0.000891987  0.00943722
10.6  -0.000584166  -0.00619216  -0.00172133  -0.0182461  0.00089028  0.00943697
10.62  -0.000580961  -0.0061698  -0.00171481  -0.0182113  0.000888559  0.0094365
10.64  -0.000577774  -0.00614752  -0.00170831  -0.0181764  0.000886826  0.00943583
10.66  -0.000574608  -0.00612532  -0.00170182  -0.0181414  0.00088508  0.00943495
10.68  -0.00057146  -0.00610319  -0.00169534  -0.0181063  0.000883321  0.00943387
10.7  -0.000568332  -0.00608115  -0.00168888  -0.0180711  0.00088155  0.00943259
10.72  -0.000565222  -0.00605918  -0.00168244  -0.0180358  0.000879767  0.0094311
10.74  -0.000562132  -0.00603729  -0.00167601  -0.0180004  0.000877972  0.00942942
10.76  -0.00055906  -0.00601548  -0.0016696  -0.0179649  0.000876166  0.00942754
10.78  -0.000556006  -0.00599375  -0.0016632  -0.0179293  0.000874348  0.00942547
10.8  -0.000552971  -0.00597209  -0.00165682  -0.0178936  0.000872519  0.0094232
10.82  -0.000549955  -0.00595051  -0.00165045  -0.0178579  0.000870679  0.00942074
10.84  -0.000546956  -0.00592901  -0.0016441  -0.017822  0.000868828  0.0094181
10.86  -0.000543976  -0.00590758  -0.00163776  -0.0177861  0.000866967  0.00941526
10.88  -0.000541014  -0.00588623  -0.00163144  -0.0177501  0.000865095  0.00941223
10.9  -0.000538069  -0.00586495  -0.00162514  -0.017714  0.000863213  0.00940902
10.92  -0.000535142  -0.00584375  -0.00161885  -0.0176778  0.000861322  0.00940563
10.94  -0.000532233  -0.00582262  -0.00161257  -0.0176416  0.00085942  0.00940206
10.96  -0.000529341  -0.00580157  -0.00160632  -0.0176052  0.000857509  0.0093983
10.98  -0.000526466  -0.00578059  -0.00160007  -0.0175688  0.000855589  0.00939437
11  -0.000523608  -0.00575969  -0.00159385  -0.0175323  0.000853659  0.00939025
11.02  -0.000520767  -0.00573886  -0.00158764  -0.0174958  0.000851721  0.00938597
11.04  -0.000517944  -0.0057181  -0.00158144  -0.0174592  0.000849774  0.0093815
11.06  -0.000515137  -0.00569741  -0.00157527  -0.0174225  0.000847818  0.00937687
11.08  -0.000512347  -0.0056768  -0.00156911  -0.0173857  0.000845854  0.00937207
11.1  -0.000509573  -0.00565626  -0.00156296  -0.0173489  0.000843882  0.00936709
11.12  -0.000506816  -0.00563579  -0.00155683  -0.0173119  0.000841902  0.00936195
11.14  -0.000504075  -0.00561539  -0.00155072  -0.017275  0.000839914  0.00935664
11.16  -0.00050135  -0.00559506  -0.00154462  -0.017238  0.000837918  0.00935117
11.18  -0.000498641  -0.00557481  -0.00153854  -0.0172009  0.000835915  0.00934553
11.2  -0.000495948  -0.00555462  -0.00153247  -0.0171637  0.000833905  0.00933973
11.22  -0.000493272  -0.00553451  -0.00152643  -0.0171265  0.000831887  0.00933377
11.24  -0.00049061  -0.00551446  -0.00152039  -0.0170892  0.000829863  0.00932765
11.26  -0.000487965  -0.00549449  -0.00151438  -0.0170519  0.000827831  0.00932138
11.28  -0.000485335  -0.00547458  -0.00150838  -0.0170145  0.000825793  0.00931495
11.3  -0.00048272  -0.00545474  -0.0015024  -0.0169771  0.000823749  0.00930837
11.32  -0.000480121  -0.00543497  -0.00149643  -0.0169396  0.000821699  0.00930163
11.34  -0.000477537  -0.00541527  -0.00149048  -0.0169021  0.000819642  0.00929474
11.36  -0.000474968  -0.00539564  -0.00148455  -0.0168645  0.000817579  0.0092877
11.38  -0.000472414  -0.00537607  -0.00147863  -0.0168268  0.000815511  0.00928051
11.4  -0.000469875  -0.00535657  -0.00147273  -0.0167891  0.000813437  0.00927318
11.42  -0.000467351  -0.00533714  -0.00146685  -0.0167514  0.000811357  0.0092657
11.44  -0.000464841  -0.00531778  -0.00146098  -0.0167136  0.000809273  0.00925808
11.46  -0.000462346  -0.00529848  -0.00145513  -0.0166758  0.000807183  0.00925031
11.48  -0.000459865  -0.00527925  -0.0014493  -0.016638  0.000805088  0.00924241
11.5  -0.000457399  -0.00526009  -0.00144348  -0.0166  0.000802988  0.00923436
11.52  -0.000454947  -0.00524099  -0.00143768  -0.0165621  0.000800883  0.00922618
11.54  -0.000452509  -0.00522195  -0.0014319  -0.0165241  0.000798774  0.00921785
11.56  -0.000450085  -0.00520298  -0.00142613  -0.0164861  0.000796661  0.0092094
11.58  -0.000447675  -0.00518408  -0.00142038  -0.016448  0.000794543  0.00920081
11.6  -0.000445279  -0.00516524  -0.00141465  -0.0164099  0.000792421  0.00919208
11.62  -0.000442897  -0.00514646  -0.00140893  -0.0163718  0.000790295  0.00918323
11.64  -0.000440529  -0.00512775  -0.00140324  -0.0163337  0.000788165  0.00917424
11.66  -0.000438174  -0.00510911  -0.00139755  -0.0162955  0.000786031  0.00916513
11.68  -0.000435832  -0.00509052  -0.00139189  -0.0162573  0.000783894  0.00915588
11.7  -0.000433504  -0.005072  -0.00138624  -0.016219  0.000781754  0.00914652
11.72  -0.00043119  -0.00505354  -0.00138061  -0.0161807  0.00077961  0.00913702
11.74  -0.000428888  -0.00503515  -0.00137499  -0.0161424  0.000777462  0.00912741
11.76  -0.0004266  -0.00501681  -0.00136939  -0.0161041  0.000775312  0.00911767
11.78  -0.000424324  -0.00499854  -0.00136381  -0.0160657  0.000773159  0.00910781
11.8  -0.000422062  -0.00498033  -0.00135825  -0.0160273  0.000771003  0.00909783
11.82  -0.000419813  -0.00496218  -0.0013527  -0.0159889  0.000768844  0.00908774
11.84  -0.000417576  -0.0049441  -0.00134717  -0.0159505  0.000766683  0.00907752
11.86  -0.000415352  -0.00492607  -0.00134166  -0.0159121  0.000764519  0.00906719
11.88  -0.00041314  -0.00490811  -0.00133616  -0.0158736  0.000762353  0.00905675
11.9  -0.000410941  -0.0048902  -0.00133068  -0.0158351  0.000760184  0.00904619
11.92  -0.000408755  -0.00487236  -0.00132522  -0.0157966  0.000758014  0.00903552
11.94  -0.000406581  -0.00485457  -0.00131977  -0.0157581  0.000755841  0.00902474
11.96  -0.000404419  -0.00483685  -0.00131435  -0.0157196  0.000753667  0.00901385
11.98  -0.000402269  -0.00481918  -0.00130893  -0.015681  0.00075149  0.00900286
12  -0.000400132  -0.00480158  -0.00130354  -0.0156425  0.000749313  0.00899175
12.02  -0.000398006  -0.00478403  -0.00129816  -0.0156039  0.000747133  0.00898054
12.04  -0.000395892  -0.00476654  -0.0012928  -0.0155653  0.000744952  0.00896923
12.06  -0.000393791  -0.00474911  -0.00128746  -0.0155267  0.00074277  0.00895781
12.08  -0.000391701  -0.00473174  -0.00128213  -0.0154881  0.000740587  0.00894629
12.1  -0.000389622  -0.00471443  -0.00127682  -0.0154495  0.000738402  0.00893466
12.12  -0.000387556  -0.00469718  -0.00127152  -0.0154109  0.000736216  0.00892294
12.14  -0.000385501  -0.00467998  -0.00126625  -0.0153723  0.00073403  0.00891112
12.16  -0.000383457  -0.00466284  -0.00126099  -0.0153336  0.000731842  0.0088992
12.18  -0.000381425  -0.00464575  -0.00125575  -0.015295  0.000729654  0.00888719
12.2  -0.000379404  -0.00462873  -0.00125052  -0.0152563  0.000727465  0.00887507
12.22  -0.000377394  -0.00461176  -0.00124531  -0.0152177  0.000725276  0.00886287
12.24  -0.000375396  -0.00459484  -0.00124012  -0.0151791  0.000723086  0.00885057
12.26  -0.000373408  -0.00457799  -0.00123494  -0.0151404  0.000720896  0.00883818
12.28  -0.000371432  -0.00456119  -0.00122979  -0.0151018  0.000718705  0.0088257
12.3  -0.000369467  -0.00454444  -0.00122464  -0.0150631  0.000716514  0.00881313
12.32  -0.000367512  -0.00452775  -0.00121952  -0.0150245  0.000714324  0.00880047
12.34  -0.000365569  -0.00451112  -0.00121441  -0.0149858  0.000712133  0.00878772
12.36  -0.000363636  -0.00449454  -0.00120932  -0.0149472  0.000709942  0.00877488
12.38  -0.000361713  -0.00447801  -0.00120425  -0.0149086  0.000707751  0.00876196
12.4  -0.000359802  -0.00446154  -0.00119919  -0.01487  0.000705561  0.00874896
12.42  -0.000357901  -0.00444513  -0.00119415  -0.0148313  0.000703371  0.00873587
12.44  -0.00035601  -0.00442876  -0.00118913  -0.0147927  0.000701182  0.0087227
12.46  -0.00035413  -0.00441246  -0.00118412  -0.0147541  0.000698992  0.00870945
12.48  -0.00035226  -0.0043962  -0.00117913  -0.0147155  0.000696804  0.00869611
12.5  -0.0003504  -0.00438  -0.00117415  -0.0146769  0.000694616  0.0086827
12.52  -0.000348551  -0.00436386  -0.0011692  -0.0146384  0.000692429  0.00866921
12.54  -0.000346712  -0.00434776  -0.00116426  -0.0145998  0.000690242  0.00865564
12.56  -0.000344882  -0.00433172  -0.00115933  -0.0145612  0.000688057  0.00864199
12.58  -0.000343063  -0.00431574  -0.00115443  -0.0145227  0.000685872  0.00862827
12.6  -0.000341254  -0.0042998  -0.00114954  -0.0144842  0.000683689  0.00861448
12.62  -0.000339455  -0.00428392  -0.00114466  -0.0144456  0.000681506  0.00860061
12.64  -0.000337665  -0.00426809  -0.00113981  -0.0144071  0.000679325  0.00858667
12.66  -0.000335885  -0.00425231  -0.00113497  -0.0143687  0.000677145  0.00857265
12.68  -0.000334115  -0.00423658  -0.00113014  -0.0143302  0.000674966  0.00855857
12.7  -0.000332355  -0.00422091  -0.00112533  -0.0142917  0.000672788  0.00854441
12.72  -0.000330604  -0.00420529  -0.00112054  -0.0142533  0.000670612  0.00853019
12.74  -0.000328863  -0.00418971  -0.00111577  -0.0142149  0.000668438  0.0085159
12.76  -0.000327131  -0.00417419  -0.00111101  -0.0141765  0.000666265  0.00850154
12.78  -0.000325409  -0.00415872  -0.00110627  -0.0141381  0.000664094  0.00848712
12.8  -0.000323696  -0.0041433  -0.00110155  -0.0140998  0.000661924  0.00847263
12.82  -0.000321992  -0.00412794  -0.00109684  -0.0140614  0.000659756  0.00845807
12.84  -0.000320297  -0.00411262  -0.00109214  -0.0140231  0.00065759  0.00844346
12.86  -0.000318612  -0.00409735  -0.00108747  -0.0139848  0.000655426  0.00842877
12.88  -0.000316936  -0.00408213  -0.00108281  -0.0139466  0.000653263  0.00841403
12.9  -0.000315268  -0.00406696  -0.00107817  -0.0139083  0.000651103  0.00839923
12.92  -0.00031361  -0.00405184  -0.00107354  -0.0138701  0.000648945  0.00838437
12.94  -0.000311961  -0.00403677  -0.00106893  -0.0138319  0.000646789  0.00836944
12.96  -0.000310321  -0.00402175  -0.00106433  -0.0137938  0.000644635  0.00835446
12.98  -0.000308689  -0.00400678  -0.00105976  -0.0137556  0.000642483  0.00833943
13  -0.000307066  -0.00399186  -0.00105519  -0.0137175  0.000640333  0.00832433
13.02  -0.000305452  -0.00397699  -0.00105065  -0.0136794  0.000638186  0.00830918
13.04  -0.000303847  -0.00396216  -0.00104612  -0.0136414  0.000636041  0.00829397
13.06  -0.00030225  -0.00394739  -0.0010416  -0.0136034  0.000633898  0.00827871
13.08  -0.000300662  -0.00393266  -0.00103711  -0.0135654  0.000631758  0.0082634
13.1  -0.000299082  -0.00391798  -0.00103263  -0.0135274  0.000629621  0.00824803
13.12  -0.000297511  -0.00390335  -0.00102816  -0.0134895  0.000627486  0.00823262
13.14  -0.000295949  -0.00388877  -0.00102371  -0.0134516  0.000625354  0.00821715
13.16  -0.000294394  -0.00387423  -0.00101928  -0.0134137  0.000623224  0.00820163
13.18  -0.000292848  -0.00385974  -0.00101486  -0.0133759  0.000621097  0.00818606
13.2  -0.000291311  -0.0038453  -0.00101046  -0.013338  0.000618973  0.00817044
13.22  -0.000289781  -0.0038309  -0.00100607  -0.0133003  0.000616851  0.00815477
13.24  -0.00028826  -0.00381656  -0.0010017  -0.0132625  0.000614733  0.00813906
13.26  -0.000286746  -0.00380226  -0.000997348  -0.0132248  0.000612617  0.0081233
13.28  -0.000285241  -0.003788  -0.00099301  -0.0131872  0.000610504  0.00810749
13.3  -0.000283744  -0.0037738  -0.000988688  -0.0131495  0.000608394  0.00809164
13.32  -0.000282255  -0.00375964  -0.000984381  -0.013112  0.000606287  0.00807575
13.34  -0.000280774  -0.00374552  -0.00098009  -0.0130744  0.000604183  0.00805981
13.36  -0.0002793  -0.00373145  -0.000975814  -0.0130369  0.000602083  0.00804382
13.38  -0.000277835  -0.00371743  -0.000971554  -0.0129994  0.000599985  0.0080278
13.4  -0.000276377  -0.00370346  -0.00096731  -0.012962  0.000597891  0.00801173
13.42  -0.000274927  -0.00368952  -0.000963081  -0.0129245  0.000595799  0.00799563
13.44  -0.000273485  -0.00367564  -0.000958868  -0.0128872  0.000593711  0.00797948
13.46  -0.00027205  -0.0036618  -0.00095467  -0.0128499  0.000591627  0.00796329
13.48  -0.000270624  -0.00364801  -0.000950488  -0.0128126  0.000589545  0.00794707
13.5  -0.000269204  -0.00363426  -0.000946321  -0.0127753  0.000587467  0.00793081
13.52  -0.000267792  -0.00362055  -0.00094217  -0.0127381  0.000585392  0.0079145
13.54  -0.000266388  -0.00360689  -0.000938033  -0.012701  0.000583321  0.00789817
13.56  -0.000264991  -0.00359328  -0.000933913  -0.0126639  0.000581253  0.00788179
13.58  -0.000263601  -0.00357971  -0.000929807  -0.0126268  0.000579189  0.00786538
13.6  -0.000262219  -0.00356618  -0.000925717  -0.0125898  0.000577128  0.00784894
13.62  -0.000260844  -0.0035527  -0.000921642  -0.0125528  0.000575071  0.00783246
13.64  -0.000259477  -0.00353926  -0.000917582  -0.0125158  0.000573017  0.00781595
13.66  -0.000258116  -0.00352587  -0.000913538  -0.0124789  0.000570967  0.0077994
13.68  -0.000256763  -0.00351252  -0.000909508  -0.0124421  0.00056892  0.00778283
13.7  -0.000255417  -0.00349921  -0.000905494  -0.0124053  0.000566877  0.00776622
13.72  -0.000254078  -0.00348595  -0.000901494  -0.0123685  0.000564838  0.00774958
13.74  -0.000252746  -0.00347273  -0.00089751  -0.0123318  0.000562802  0.0077329
13.76  -0.000251421  -0.00345955  -0.00089354  -0.0122951  0.000560771  0.0077162
13.78  -0.000250103  -0.00344642  -0.000889586  -0.0122585  0.000558743  0.00769947
13.8  -0.000248792  -0.00343333  -0.000885646  -0.0122219  0.000556718  0.00768271
13.82  -0.000247488  -0.00342028  -0.000881721  -0.0121854  0.000554698  0.00766593
13.84  -0.000246191  -0.00340728  -0.000877811  -0.0121489  0.000552682  0.00764911
13.86  -0.0002449  -0.00339432  -0.000873916  -0.0121125  0.000550669  0.00763227
13.88  -0.000243617  -0.0033814  -0.000870036  -0.0120761  0.00054866  0.0076154
13.9  -0.00024234  -0.00336852  -0.00086617  -0.0120398  0.000546655  0.00759851
13.92  -0.00024107  -0.00335569  -0.000862319  -0.0120035  0.000544654  0.00758159
13.94  -0.000239806  -0.0033429  -0.000858483  -0.0119673  0.000542657  0.00756464
13.96  -0.000238549  -0.00333015  -0.000854661  -0.0119311  0.000540664  0.00754768
13.98  -0.000237299  -0.00331744  -0.000850854  -0.0118949  0.000538676  0.00753068
14  -0.000236055  -0.00330478  -0.000847061  -0.0118589  0.000536691  0.00751367
14.02  -0.000234818  -0.00329215  -0.000843283  -0.0118228  0.00053471  0.00749663
14.04  -0.000233588  -0.00327957  -0.000839519  -0.0117869  0.000532733  0.00747957
14.06  -0.000232363  -0.00326703  -0.00083577  -0.0117509  0.00053076  0.00746249
14.08  -0.000231146  -0.00325453  -0.000832035  -0.0117151  0.000528792  0.00744539
14.1  -0.000229934  -0.00324207  -0.000828315  -0.0116792  0.000526827  0.00742826
14.12  -0.000228729  -0.00322965  -0.000824608  -0.0116435  0.000524867  0.00741112
14.14  -0.00022753  -0.00321728  -0.000820916  -0.0116078  0.000522911  0.00739396
14.16  -0.000226338  -0.00320494  -0.000817238  -0.0115721  0.000520959  0.00737678
14.18  -0.000225151  -0.00319265  -0.000813575  -0.0115365  0.000519011  0.00735958
14.2  -0.000223971  -0.00318039  -0.000809925  -0.0115009  0.000517068  0.00734236
14.22  -0.000222797  -0.00316818  -0.00080629  -0.0114654  0.000515128  0.00732512
14.24  -0.00022163  -0.003156  -0.000802669  -0.01143  0.000513193  0.00730787
14.26  -0.000220468  -0.00314387  -0.000799061  -0.0113946  0.000511262  0.0072906
14.28  -0.000219312  -0.00313178  -0.000795468  -0.0113593  0.000509336  0.00727332
14.3  -0.000218163  -0.00311973  -0.000791888  -0.011324  0.000507414  0.00725602
14.32  -0.000217019  -0.00310771  -0.000788323  -0.0112888  0.000505496  0.0072387
14.34  -0.000215881  -0.00309574  -0.000784771  -0.0112536  0.000503582  0.00722137
14.36  -0.00021475  -0.00308381  -0.000781234  -0.0112185  0.000501673  0.00720403
14.38  -0.000213624  -0.00307191  -0.00077771  -0.0111835  0.000499768  0.00718667
14.4  -0.000212504  -0.00306006  -0.000774199  -0.0111485  0.000497868  0.0071693
14.42  -0.00021139  -0.00304824  -0.000770703  -0.0111135  0.000495972  0.00715192
14.44  -0.000210282  -0.00303647  -0.00076722  -0.0110787  0.00049408  0.00713452
14.46  -0.000209179  -0.00302473  -0.000763751  -0.0110438  0.000492193  0.00711711
14.48  -0.000208082  -0.00301303  -0.000760295  -0.0110091  0.00049031  0.00709969
14.5  -0.000206991  -0.00300137  -0.000756853  -0.0109744  0.000488432  0.00708226
14.52  -0.000205906  -0.00298975  -0.000753424  -0.0109397  0.000486558  0.00706482
14.54  -0.000204826  -0.00297817  -0.000750009  -0.0109051  0.000484688  0.00704737
14.56  -0.000203752  -0.00296663  -0.000746607  -0.0108706  0.000482823  0.00702991
14.58  -0.000202684  -0.00295513  -0.000743219  -0.0108361  0.000480963  0.00701244
14.6  -0.000201621  -0.00294366  -0.000739844  -0.0108017  0.000479107  0.00699496
14.62  -0.000200563  -0.00293223  -0.000736482  -0.0107674  0.000477255  0.00697747
14.64  -0.000199511  -0.00292084  -0.000733134  -0.0107331  0.000475408  0.00695998
14.66  -0.000198465  -0.00290949  -0.000729799  -0.0106989  0.000473566  0.00694247
14.68  -0.000197424  -0.00289818  -0.000726477  -0.0106647  0.000471728  0.00692496
14.7  -0.000196388  -0.0028869  -0.000723168  -0.0106306  0.000469894  0.00690744
14.72  -0.000195358  -0.00287567  -0.000719872  -0.0105965  0.000468065  0.00688992
14.74  -0.000194333  -0.00286447  -0.00071659  -0.0105625  0.000466241  0.00687239
14.76  -0.000193313  -0.0028533  -0.00071332  -0.0105286  0.000464421  0.00685486
14.78  -0.000192299  -0.00284218  -0.000710063  -0.0104947  0.000462606  0.00683731
14.8  -0.00019129  -0.00283109  -0.00070682  -0.0104609  0.000460795  0.00681977
14.82  -0.000190286  -0.00282004  -0.000703589  -0.0104272  0.000458989  0.00680222
14.84  -0.000189288  -0.00280903  -0.000700371  -0.0103935  0.000457188  0.00678466
14.86  -0.000188294  -0.00279805  -0.000697166  -0.0103599  0.000455391  0.00676711
14.88  -0.000187306  -0.00278711  -0.000693974  -0.0103263  0.000453598  0.00674954
14.9  -0.000186323  -0.00277621  -0.000690794  -0.0102928  0.000451811  0.00673198
14.92  -0.000185345  -0.00276534  -0.000687627  -0.0102594  0.000450028  0.00671441
14.94  -0.000184372  -0.00275451  -0.000684473  -0.010226  0.000448249  0.00669684
14.96  -0.000183404  -0.00274372  -0.000681331  -0.0101927  0.000446475  0.00667927
14.98  -0.000182441  -0.00273296  -0.000678202  -0.0101595  0.000444706  0.0066617
15  -0.000181483  -0.00272224  -0.000675086  -0.0101263  0.000442942  0.00664413
15.02  -0.00018053  -0.00271156  -0.000671982  -0.0100932  0.000441182  0.00662655
15.04  -0.000179582  -0.00270091  -0.00066889  -0.0100601  0.000439427  0.00660898
15.06  -0.000178639  -0.0026903  -0.000665811  -0.0100271  0.000437676  0.0065914
15.08  -0.000177701  -0.00267972  -0.000662745  -0.00999419  0.00043593  0.00657382
15.1  -0.000176767  -0.00266918  -0.00065969  -0.00996132  0.000434189  0.00655625
15.12  -0.000175839  -0.00265868  -0.000656648  -0.00992852  0.000432452  0.00653868
15.14  -0.000174915  -0.00264821  -0.000653618  -0.00989578  0.00043072  0.0065211
15.16  -0.000173996  -0.00263778  -0.000650601  -0.00986311  0.000428993  0.00650353
15.18  -0.000173082  -0.00262738  -0.000647595  -0.0098305  0.00042727  0.00648596
15.2  -0.000172172  -0.00261702  -0.000644602  -0.00979795  0.000425552  0.0064684
15.22  -0.000171267  -0.00260669  -0.000641621  -0.00976547  0.000423839  0.00645083
15.24  -0.000170367  -0.0025964  -0.000638652  -0.00973306  0.00042213  0.00643327
15.26  -0.000169472  -0.00258614  -0.000635695  -0.00970071  0.000420427  0.00641571
15.28  -0.000168581  -0.00257592  -0.00063275  -0.00966842  0.000418727  0.00639815
15.3  -0.000167695  -0.00256573  -0.000629817  -0.0096362  0.000417033  0.0063806
15.32  -0.000166813  -0.00255558  -0.000626896  -0.00960404  0.000415343  0.00636305
15.34  -0.000165936  -0.00254546  -0.000623986  -0.00957195  0.000413658  0.00634551
15.36  -0.000165063  -0.00253537  -0.000621089  -0.00953992  0.000411977  0.00632797
15.38  -0.000164195  -0.00252532  -0.000618203  -0.00950796  0.000410302  0.00631044
15.4  -0.000163332  -0.00251531  -0.000615329  -0.00947607  0.000408631  0.00629291
15.42  -0.000162473  -0.00250533  -0.000612467  -0.00944423  0.000406964  0.00627539
15.44  -0.000161618  -0.00249538  -0.000609616  -0.00941247  0.000405303  0.00625787
15.46  -0.000160768  -0.00248547  -0.000606777  -0.00938077  0.000403646  0.00624036
15.48  -0.000159922  -0.00247559  -0.00060395  -0.00934914  0.000401993  0.00622286
15.5  -0.00015908  -0.00246574  -0.000601134  -0.00931757  0.000400346  0.00620536
15.52  -0.000158243  -0.00245593  -0.000598329  -0.00928607  0.000398703  0.00618787
15.54  -0.00015741  -0.00244615  -0.000595536  -0.00925463  0.000397065  0.00617039
15.56  -0.000156582  -0.00243641  -0.000592755  -0.00922327  0.000395431  0.00615291
15.58  -0.000155757  -0.0024267  -0.000589985  -0.00919196  0.000393802  0.00613544
15.6  -0.000154937  -0.00241702  -0.000587226  -0.00916073  0.000392178  0.00611798
15.62  -0.000154121  -0.00240738  -0.000584479  -0.00912956  0.000390559  0.00610053
15.64  -0.00015331  -0.00239777  -0.000581742  -0.00909845  0.000388944  0.00608309
15.66  -0.000152502  -0.00238819  -0.000579018  -0.00906741  0.000387334  0.00606566
15.68  -0.000151699  -0.00237864  -0.000576304  -0.00903644  0.000385729  0.00604823
15.7  -0.0001509  -0.00236913  -0.000573601  -0.00900554  0.000384128  0.00603082
15.72  -0.000150105  -0.00235965  -0.00057091  -0.0089747  0.000382532  0.00601341
15.74  -0.000149314  -0.0023502  -0.000568229  -0.00894393  0.000380941  0.00599602
15.76  -0.000148527  -0.00234079  -0.00056556  -0.00891323  0.000379355  0.00597863
15.78  -0.000147745  -0.00233141  -0.000562902  -0.00888259  0.000377773  0.00596126
15.8  -0.000146966  -0.00232206  -0.000560254  -0.00885202  0.000376196  0.00594389
15.82  -0.000146191  -0.00231274  -0.000557618  -0.00882151  0.000374623  0.00592654
15.84  -0.00014542  -0.00230346  -0.000554992  -0.00879108  0.000373055  0.0059092
15.86  -0.000144654  -0.0022942  -0.000552378  -0.00876071  0.000371492  0.00589187
15.88  -0.000143891  -0.00228498  -0.000549774  -0.00873041  0.000369934  0.00587455
15.9  -0.000143132  -0.0022758  -0.000547181  -0.00870017  0.00036838  0.00585725
15.92  -0.000142377  -0.00226664  -0.000544598  -0.00867  0.000366831  0.00583995
15.94  -0.000141626  -0.00225751  -0.000542026  -0.0086399  0.000365287  0.00582267
15.96  -0.000140878  -0.00224842  -0.000539465  -0.00860987  0.000363747  0.0058054
15.98  -0.000140135  -0.00223936  -0.000536915  -0.0085799  0.000362212  0.00578815
16  -0.000139395  -0.00223033  -0.000534375  -0.00855  0.000360681  0.0057709
16.02  -0.00013866  -0.00222133  -0.000531846  -0.00852017  0.000359156  0.00575367
16.04  -0.000137928  -0.00221236  -0.000529327  -0.00849041  0.000357635  0.00573646
16.06  -0.0001372  -0.00220342  -0.000526819  -0.00846071  0.000356118  0.00571926
16.08  -0.000136475  -0.00219452  -0.000524321  -0.00843108  0.000354606  0.00570207
16.1  -0.000135754  -0.00218564  -0.000521833  -0.00840152  0.000353099  0.0056849
16.12  -0.000135037  -0.0021768  -0.000519356  -0.00837202  0.000351597  0.00566774
16.14  -0.000134324  -0.00216799  -0.000516889  -0.0083426  0.000350099  0.0056506
16.16  -0.000133614  -0.00215921  -0.000514433  -0.00831324  0.000348606  0.00563347
16.18  -0.000132908  -0.00215046  -0.000511987  -0.00828394  0.000347117  0.00561635
16.2  -0.000132206  -0.00214173  -0.000509551  -0.00825472  0.000345633  0.00559925
16.22  -0.000131507  -0.00213304  -0.000507125  -0.00822556  0.000344154  0.00558217
16.24  -0.000130812  -0.00212438  -0.000504709  -0.00819647  0.000342679  0.00556511
16.26  -0.00013012  -0.00211575  -0.000502303  -0.00816745  0.000341209  0.00554806
16.28  -0.000129432  -0.00210716  -0.000499908  -0.0081385  0.000339743  0.00553102
16.3  -0.000128748  -0.00209859  -0.000497522  -0.00810961  0.000338282  0.005514
16.32  -0.000128067  -0.00209005  -0.000495147  -0.00808079  0.000336826  0.005497
16.34  -0.000127389  -0.00208154  -0.000492781  -0.00805204  0.000335374  0.00548002
16.36  -0.000126715  -0.00207306  -0.000490425  -0.00802336  0.000333927  0.00546305
16.38  -0.000126044  -0.00206461  -0.000488079  -0.00799474  0.000332485  0.0054461
16.4  -0.000125377  -0.00205619  -0.000485743  -0.00796619  0.000331047  0.00542917
16.42  -0.000124714  -0.0020478  -0.000483417  -0.00793771  0.000329613  0.00541225
16.44  -0.000124053  -0.00203944  -0.000481101  -0.0079093  0.000328185  0.00539536
16.46  -0.000123396  -0.0020311  -0.000478794  -0.00788095  0.000326761  0.00537848
16.48  -0.000122743  -0.0020228  -0.000476497  -0.00785268  0.000325341  0.00536162
16.5  -0.000122093  -0.00201453  -0.00047421  -0.00782447  0.000323926  0.00534478
16.52  -0.000121446  -0.00200628  -0.000471932  -0.00779632  0.000322515  0.00532795
16.54  -0.000120802  -0.00199807  -0.000469664  -0.00776825  0.000321109  0.00531115
16.56  -0.000120162  -0.00198988  -0.000467406  -0.00774024  0.000319708  0.00529436
16.58  -0.000119525  -0.00198173  -0.000465157  -0.0077123  0.000318311  0.00527759
16.6  -0.000118891  -0.0019736  -0.000462918  -0.00768443  0.000316919  0.00526085
16.62  -0.000118261  -0.0019655  -0.000460688  -0.00765663  0.000315531  0.00524412
16.64  -0.000117634  -0.00195743  -0.000458467  -0.00762889  0.000314147  0.00522741
16.66  -0.00011701  -0.00194938  -0.000456256  -0.00760122  0.000312769  0.00521072
16.68  -0.000116389  -0.00194137  -0.000454054  -0.00757362  0.000311394  0.00519406
16.7  -0.000115772  -0.00193338  -0.000451862  -0.00754609  0.000310024  0.00517741
16.72  -0.000115157  -0.00192543  -0.000449678  -0.00751862  0.000308659  0.00516078
16.74  -0.000114546  -0.0019175  -0.000447504  -0.00749122  0.000307298  0.00514417
16.76  -0.000113938  -0.0019096  -0.00044534  -0.00746389  0.000305942  0.00512759
16.78  -0.000113333  -0.00190172  -0.000443184  -0.00743663  0.00030459  0.00511102
16.8  -0.000112731  -0.00189388  -0.000441038  -0.00740943  0.000303243  0.00509448
16.82  -0.000112132  -0.00188606  -0.0004389  -0.0073823  0.0003019  0.00507796
16.84  -0.000111536  -0.00187827  -0.000436772  -0.00735524  0.000300562  0.00506146
16.86  -0.000110943  -0.00187051  -0.000434653  -0.00732825  0.000299228  0.00504498
16.88  -0.000110354  -0.00186277  -0.000432543  -0.00730132  0.000297898  0.00502852
16.9  -0.000109767  -0.00185506  -0.000430441  -0.00727446  0.000296573  0.00501208
16.92  -0.000109183  -0.00184738  -0.000428349  -0.00724767  0.000295252  0.00499567
16.94  -0.000108603  -0.00183973  -0.000426266  -0.00722094  0.000293936  0.00497928
16.96  -0.000108025  -0.00183211  -0.000424191  -0.00719429  0.000292624  0.00496291
16.98  -0.00010745  -0.00182451  -0.000422126  -0.0071677  0.000291317  0.00494656
17  -0.000106879  -0.00181694  -0.000420069  -0.00714117  0.000290014  0.00493024
17.02  -0.00010631  -0.00180939  -0.000418021  -0.00711472  0.000288715  0.00491394
17.04  -0.000105744  -0.00180188  -0.000415982  -0.00708833  0.000287421  0.00489766
17.06  -0.000105181  -0.00179438  -0.000413951  -0.00706201  0.000286131  0.0048814
17.08  -0.000104621  -0.00178692  -0.000411929  -0.00703575  0.000284846  0.00486517
17.1  -0.000104063  -0.00177948  -0.000409916  -0.00700956  0.000283565  0.00484896
17.12  -0.000103509  -0.00177207  -0.000407911  -0.00698344  0.000282288  0.00483278
17.14  -0.000102957  -0.00176469  -0.000405915  -0.00695739  0.000281016  0.00481662
17.16  -0.000102409  -0.00175733  -0.000403928  -0.0069314  0.000279748  0.00480048
17.18  -0.000101863  -0.00175  -0.000401949  -0.00690548  0.000278485  0.00478436
17.2  -0.000101319  -0.00174269  -0.000399979  -0.00687963  0.000277225  0.00476828
17.22  -0.000100779  -0.00173541  -0.000398017  -0.00685384  0.00027597  0.00475221
17.24  -0.000100241  -0.00172816  -0.000396063  -0.00682813  0.00027472  0.00473617
17.26  -9.97065e-05  -0.00172093  -0.000394118  -0.00680247  0.000273474  0.00472015
17.28  -9.91743e-05  -0.00171373  -0.000392181  -0.00677689  0.000272232  0.00470416
17.3  -9.86449e-05  -0.00170656  -0.000390252  -0.00675137  0.000270994  0.0046882
17.32  -9.81182e-05  -0.00169941  -0.000388332  -0.00672591  0.000269761  0.00467225
17.34  -9.75942e-05  -0.00169228  -0.00038642  -0.00670053  0.000268532  0.00465634
17.36  -9.70728e-05  -0.00168518  -0.000384517  -0.00667521  0.000267307  0.00464045
17.38  -9.65542e-05  -0.00167811  -0.000382621  -0.00664995  0.000266086  0.00462458
17.4  -9.60381e-05  -0.00167106  -0.000380734  -0.00662477  0.00026487  0.00460874
17.42  -9.55248e-05  -0.00166404  -0.000378855  -0.00659965  0.000263658  0.00459292
17.44  -9.5014e-05  -0.00165704  -0.000376984  -0.00657459  0.00026245  0.00457713
17.46  -9.45058e-05  -0.00165007  -0.000375121  -0.0065496  0.000261247  0.00456137
17.48  -9.40003e-05  -0.00164312  -0.000373266  -0.00652468  0.000260048  0.00454563
17.5  -9.34973e-05  -0.0016362  -0.000371419  -0.00649983  0.000258853  0.00452992
17.52  -9.29969e-05  -0.00162931  -0.00036958  -0.00647504  0.000257662  0.00451424
17.54  -9.24991e-05  -0.00162243  -0.000367749  -0.00645031  0.000256475  0.00449858
17.56  -9.20038e-05  -0.00161559  -0.000365926  -0.00642566  0.000255293  0.00448294
17.58  -9.1511e-05  -0.00160876  -0.000364111  -0.00640106  0.000254115  0.00446734
17.6  -9.10208e-05  -0.00160197  -0.000362303  -0.00637654  0.000252941  0.00445176
17.62  -9.0533e-05  -0.00159519  -0.000360504  -0.00635208  0.000251771  0.00443621
17.64  -9.00478e-05  -0.00158844  -0.000358712  -0.00632768  0.000250605  0.00442068
17.66  -8.9565e-05  -0.00158172  -0.000356928  -0.00630336  0.000249444  0.00440518
17.68  -8.90847e-05  -0.00157502  -0.000355152  -0.00627909  0.000248287  0.00438971
17.7  -8.86068e-05  -0.00156834  -0.000353384  -0.00625489  0.000247134  0.00437426
17.72  -8.81314e-05  -0.00156169  -0.000351623  -0.00623076  0.000245985  0.00435885
17.74  -8.76584e-05  -0.00155506  -0.00034987  -0.0062067  0.00024484  0.00434346
17.76  -8.71878e-05  -0.00154846  -0.000348125  -0.0061827  0.000243699  0.00432809
17.78  -8.67197e-05  -0.00154188  -0.000346387  -0.00615876  0.000242562  0.00431276
17.8  -8.62539e-05  -0.00153532  -0.000344657  -0.00613489  0.00024143  0.00429745
17.82  -8.57905e-05  -0.00152879  -0.000342934  -0.00611109  0.000240301  0.00428217
17.84  -8.53295e-05  -0.00152228  -0.000341219  -0.00608735  0.000239177  0.00426692
17.86  -8.48708e-05  -0.00151579  -0.000339511  -0.00606367  0.000238057  0.0042517
17.88  -8.44144e-05  -0.00150933  -0.000337811  -0.00604006  0.000236941  0.0042365
17.9  -8.39604e-05  -0.00150289  -0.000336118  -0.00601652  0.000235829  0.00422134
17.92  -8.35087e-05  -0.00149648  -0.000334433  -0.00599304  0.000234721  0.0042062
17.94  -8.30593e-05  -0.00149008  -0.000332755  -0.00596962  0.000233617  0.00419109
17.96  -8.26122e-05  -0.00148372  -0.000331084  -0.00594627  0.000232517  0.004176
17.98  -8.21674e-05  -0.00147737  -0.000329421  -0.00592299  0.000231421  0.00416095
18  -8.17249e-05  -0.00147105  -0.000327765  -0.00589977  0.000230329  0.00414593
18.02  -8.12846e-05  -0.00146475  -0.000326116  -0.00587661  0.000229241  0.00413093
18.04  -8.08465e-05  -0.00145847  -0.000324474  -0.00585352  0.000228158  0.00411596
18.06  -8.04107e-05  -0.00145222  -0.00032284  -0.00583049  0.000227078  0.00410103
18.08  -7.99771e-05  -0.00144599  -0.000321213  -0.00580753  0.000226002  0.00408612
18.1  -7.95458e-05  -0.00143978  -0.000319593  -0.00578463  0.00022493  0.00407124
18.12  -7.91166e-05  -0.00143359  -0.00031798  -0.00576179  0.000223862  0.00405639
18.14  -7.86896e-05  -0.00142743  -0.000316374  -0.00573902  0.000222799  0.00404156
18.16  -7.82648e-05  -0.00142129  -0.000314775  -0.00571632  0.000221739  0.00402677
18.18  -7.78422e-05  -0.00141517  -0.000313184  -0.00569368  0.000220683  0.00401201
18.2  -7.74217e-05  -0.00140907  -0.000311599  -0.0056711  0.000219631  0.00399728
18.22  -7.70034e-05  -0.001403  -0.000310021  -0.00564859  0.000218583  0.00398257
18.24  -7.65871e-05  -0.00139695  -0.00030845  -0.00562613  0.000217538  0.0039679
18.26  -7.61731e-05  -0.00139092  -0.000306887  -0.00560375  0.000216498  0.00395326
18.28  -7.57611e-05  -0.00138491  -0.00030533  -0.00558143  0.000215462  0.00393864
18.3  -7.53512e-05  -0.00137893  -0.00030378  -0.00555917  0.000214429  0.00392406
18.32  -7.49434e-05  -0.00137296  -0.000302236  -0.00553697  0.000213401  0.0039095
18.34  -7.45377e-05  -0.00136702  -0.0003007  -0.00551484  0.000212376  0.00389498
18.36  -7.41341e-05  -0.0013611  -0.000299171  -0.00549277  0.000211356  0.00388049
18.38  -7.37325e-05  -0.0013552  -0.000297648  -0.00547077  0.000210339  0.00386602
18.4  -7.3333e-05  -0.00134933  -0.000296132  -0.00544882  0.000209326  0.00385159
18.42  -7.29355e-05  -0.00134347  -0.000294622  -0.00542694  0.000208316  0.00383719
18.44  -7.25401e-05  -0.00133764  -0.00029312  -0.00540513  0.000207311  0.00382282
18.46  -7.21466e-05  -0.00133183  -0.000291624  -0.00538338  0.000206309  0.00380847
18.48  -7.17552e-05  -0.00132604  -0.000290135  -0.00536169  0.000205312  0.00379416
18.5  -7.13657e-05  -0.00132027  -0.000288652  -0.00534006  0.000204318  0.00377988
18.52  -7.09783e-05  -0.00131452  -0.000287176  -0.00531849  0.000203328  0.00376563
18.54  -7.05928e-05  -0.00130879  -0.000285706  -0.00529699  0.000202342  0.00375141
18.56  -7.02093e-05  -0.00130308  -0.000284243  -0.00527555  0.000201359  0.00373722
18.58  -6.98277e-05  -0.0012974  -0.000282787  -0.00525418  0.00020038  0.00372307
18.6  -6.94481e-05  -0.00129173  -0.000281337  -0.00523286  0.000199405  0.00370894
18.62  -6.90704e-05  -0.00128609  -0.000279893  -0.00521161  0.000198434  0.00369484
18.64  -6.86946e-05  -0.00128047  -0.000278456  -0.00519042  0.000197467  0.00368078
18.66  -6.83208e-05  -0.00127487  -0.000277026  -0.0051693  0.000196503  0.00366675
18.68  -6.79488e-05  -0.00126928  -0.000275601  -0.00514823  0.000195543  0.00365275
18.7  -6.75788e-05  -0.00126372  -0.000274183  -0.00512723  0.000194587  0.00363877
18.72  -6.72106e-05  -0.00125818  -0.000272772  -0.00510629  0.000193634  0.00362484
18.74  -6.68444e-05  -0.00125266  -0.000271367  -0.00508541  0.000192686  0.00361093
18.76  -6.64799e-05  -0.00124716  -0.000269968  -0.00506459  0.00019174  0.00359705
18.78  -6.61174e-05  -0.00124168  -0.000268575  -0.00504384  0.000190799  0.00358321
18.8  -6.57567e-05  -0.00123623  -0.000267189  -0.00502314  0.000189861  0.00356939
18.82  -6.53978e-05  -0.00123079  -0.000265808  -0.00500251  0.000188927  0.00355561
18.84  -6.50408e-05  -0.00122537  -0.000264434  -0.00498194  0.000187997  0.00354186
18.86  -6.46855e-05  -0.00121997  -0.000263066  -0.00496143  0.00018707  0.00352814
18.88  -6.43321e-05  -0.00121459  -0.000261705  -0.00494099  0.000186147  0.00351445
18.9  -6.39805e-05  -0.00120923  -0.000260349  -0.0049206  0.000185227  0.0035008
18.92  -6.36307e-05  -0.00120389  -0.000259  -0.00490027  0.000184312  0.00348718
18.94  -6.32827e-05  -0.00119857  -0.000257656  -0.00488001  0.000183399  0.00347358
18.96  -6.29364e-05  -0.00119327  -0.000256319  -0.00485981  0.000182491  0.00346003
18.98  -6.25919e-05  -0.001188  -0.000254988  -0.00483967  0.000181586  0.0034465
19  -6.22492e-05  -0.00118273  -0.000253662  -0.00481958  0.000180684  0.003433
19.02  -6.19082e-05  -0.00117749  -0.000252343  -0.00479956  0.000179786  0.00341954
19.04  -6.1569e-05  -0.00117227  -0.00025103  -0.0047796  0.000178892  0.00340611
19.06  -6.12314e-05  -0.00116707  -0.000249722  -0.0047597  0.000178001  0.00339271
19.08  -6.08957e-05  -0.00116189  -0.000248421  -0.00473987  0.000177114  0.00337934
19.1  -6.05616e-05  -0.00115673  -0.000247125  -0.00472009  0.000176231  0.00336601
19.12  -6.02292e-05  -0.00115158  -0.000245835  -0.00470037  0.000175351  0.0033527
19.14  -5.98985e-05  -0.00114646  -0.000244551  -0.00468071  0.000174474  0.00333943
19.16  -5.95695e-05  -0.00114135  -0.000243273  -0.00466111  0.000173601  0.0033262
19.18  -5.92422e-05  -0.00113626  -0.000242001  -0.00464158  0.000172732  0.00331299
19.2  -5.89165e-05  -0.0011312  -0.000240734  -0.0046221  0.000171866  0.00329982
19.22  -5.85925e-05  -0.00112615  -0.000239474  -0.00460268  0.000171003  0.00328668
19.24  -5.82702e-05  -0.00112112  -0.000238219  -0.00458332  0.000170144  0.00327357
19.26  -5.79495e-05  -0.00111611  -0.000236969  -0.00456403  0.000169288  0.00326049
19.28  -5.76304e-05  -0.00111111  -0.000235726  -0.00454479  0.000168436  0.00324745
19.3  -5.7313e-05  -0.00110614  -0.000234488  -0.00452561  0.000167588  0.00323444
19.32  -5.69972e-05  -0.00110119  -0.000233255  -0.00450649  0.000166742  0.00322146
19.34  -5.6683e-05  -0.00109625  -0.000232028  -0.00448743  0.000165901  0.00320852
19.36  -5.63704e-05  -0.00109133  -0.000230807  -0.00446843  0.000165062  0.00319561
19.38  -5.60594e-05  -0.00108643  -0.000229592  -0.00444949  0.000164227  0.00318273
19.4  -5.575e-05  -0.00108155  -0.000228382  -0.0044306  0.000163396  0.00316988
19.42  -5.54422e-05  -0.00107669  -0.000227177  -0.00441178  0.000162568  0.00315706
19.44  -5.51359e-05  -0.00107184  -0.000225978  -0.00439302  0.000161743  0.00314428
19.46  -5.48312e-05  -0.00106702  -0.000224785  -0.00437431  0.000160922  0.00313153
19.48  -5.45281e-05  -0.00106221  -0.000223597  -0.00435566  0.000160104  0.00311882
19.5  -5.42265e-05  -0.00105742  -0.000222414  -0.00433708  0.000159289  0.00310614
19.52  -5.39264e-05  -0.00105264  -0.000221237  -0.00431855  0.000158478  0.00309349
19.54  -5.36279e-05  -0.00104789  -0.000220065  -0.00430008  0.00015767  0.00308087
19.56  -5.33309e-05  -0.00104315  -0.000218899  -0.00428166  0.000156865  0.00306828
19.58  -5.30354e-05  -0.00103843  -0.000217738  -0.00426331  0.000156064  0.00305573
19.6  -5.27415e-05  -0.00103373  -0.000216582  -0.00424501  0.000155266  0.00304321
19.62  -5.2449e-05  -0.00102905  -0.000215432  -0.00422677  0.000154471  0.00303073
19.64  -5.2158e-05  -0.00102438  -0.000214287  -0.00420859  0.00015368  0.00301828
19.66  -5.18685e-05  -0.00101974  -0.000213147  -0.00419047  0.000152892  0.00300586
19.68  -5.15805e-05  -0.0010151  -0.000212012  -0.00417241  0.000152107  0.00299347
19.7  -5.1294e-05  -0.00101049  -0.000210883  -0.0041544  0.000151326  0.00298112
19.72  -5.10089e-05  -0.0010059  -0.000209759  -0.00413645  0.000150548  0.0029688
19.74  -5.07253e-05  -0.00100132  -0.00020864  -0.00411856  0.000149773  0.00295651
19.76  -5.04432e-05  -0.000996757  -0.000207526  -0.00410072  0.000149001  0.00294426
19.78  -5.01624e-05  -0.000992213  -0.000206418  -0.00408295  0.000148232  0.00293204
19.8  -4.98832e-05  -0.000987687  -0.000205315  -0.00406523  0.000147467  0.00291985
19.82  -4.96053e-05  -0.000983177  -0.000204216  -0.00404756  0.000146705  0.00290769
19.84  -4.93289e-05  -0.000978685  -0.000203123  -0.00402996  0.000145946  0.00289557
19.86  -4.90539e-05  -0.00097421  -0.000202035  -0.00401241  0.00014519  0.00288348
19.88  -4.87803e-05  -0.000969751  -0.000200952  -0.00399492  0.000144438  0.00287143
19.9  -4.8508e-05  -0.00096531  -0.000199874  -0.00397749  0.000143689  0.00285941
19.92  -4.82372e-05  -0.000960886  -0.000198801  -0.00396011  0.000142943  0.00284742
19.94  -4.79678e-05  -0.000956478  -0.000197732  -0.00394279  0.0001422  0.00283546
19.96  -4.76998e-05  -0.000952087  -0.000196669  -0.00392552  0.00014146  0.00282354
19.98  -4.74331e-05  -0.000947713  -0.000195611  -0.00390831  0.000140723  0.00281165


==> backflow/backflow_functionsCdimer_33_sj.dat <==
# distance, f_e-n, d*f_e-n, like electrons f_e-e, d*f_e-e, unlike spin electrons f_e-e, d*f_e-e
0  -0.00470605  -0  -0.0080866  -0  -0.0617884  -0
0.02  -0.00462352  -9.24704e-05  -0.00793585  -0.000158717  -0.0616033  -0.00123207
0.04  -0.00438011  -0.000175204  -0.00751245  -0.000300498  -0.0610607  -0.00244243
0.06  -0.00398922  -0.000239353  -0.00689521  -0.000413713  -0.0601971  -0.00361183
0.08  -0.0034755  -0.00027804  -0.00619224  -0.00049538  -0.0590658  -0.00472526
0.1  -0.00287651  -0.000287651  -0.00551445  -0.000551445  -0.0577285  -0.00577285
0.12  -0.00224247  -0.000269097  -0.00495133  -0.00059416  -0.0562466  -0.0067496
0.14  -0.00163301  -0.000228621  -0.00455573  -0.000637803  -0.054675  -0.0076545
0.16  -0.00111119  -0.000177791  -0.00434014  -0.000694422  -0.0530579  -0.00848927
0.18  -0.00073605  -0.000132489  -0.00428318  -0.000770973  -0.0514283  -0.0092571
0.2  -0.000555208  -0.000111042  -0.00434225  -0.00086845  -0.0498092  -0.00996184
0.22  -0.00059943  -0.000131875  -0.00446734  -0.000982814  -0.0482158  -0.0106075
0.24  -0.000879948  -0.000211187  -0.00461243  -0.00110698  -0.046658  -0.0111979
0.26  -0.00138881  -0.000361091  -0.00474253  -0.00123306  -0.0451421  -0.011737
0.28  -0.00210174  -0.000588487  -0.00483615  -0.00135412  -0.0436724  -0.0122283
0.3  -0.00298256  -0.000894769  -0.00488448  -0.00146534  -0.0422513  -0.0126754
0.32  -0.00398823  -0.00127623  -0.00488853  -0.00156433  -0.0408806  -0.0130818
0.34  -0.00507362  -0.00172503  -0.00485574  -0.00165095  -0.0395607  -0.0134506
0.36  -0.00619545  -0.00223036  -0.00479678  -0.00172684  -0.0382916  -0.013785
0.38  -0.00731525  -0.0027798  -0.00472316  -0.0017948  -0.0370725  -0.0140875
0.4  -0.00840104  -0.00336042  -0.00464551  -0.0018582  -0.0359021  -0.0143608
0.42  -0.00942816  -0.00395983  -0.00457274  -0.00192055  -0.0347789  -0.0146071
0.44  -0.0103792  -0.00456684  -0.00451157  -0.00198509  -0.0337011  -0.0148285
0.46  -0.0112434  -0.00517194  -0.00446658  -0.00205463  -0.0326668  -0.0150267
0.48  -0.0120157  -0.00576753  -0.00444041  -0.0021314  -0.0316739  -0.0152035
0.5  -0.0126958  -0.00634788  -0.00443404  -0.00221702  -0.0307204  -0.0153602
0.52  -0.0132867  -0.0069091  -0.0044472  -0.00231254  -0.0298043  -0.0154983
0.54  -0.0137942  -0.00744888  -0.00447866  -0.00241848  -0.0289236  -0.0156187
0.56  -0.0142254  -0.00796623  -0.00452658  -0.00253489  -0.0280761  -0.0157226
0.58  -0.0145883  -0.00846124  -0.00458872  -0.00266146  -0.0272602  -0.0158109
0.6  -0.0148913  -0.0089348  -0.00466267  -0.0027976  -0.0264738  -0.0158843
0.62  -0.0151425  -0.00938836  -0.00474597  -0.0029425  -0.0257153  -0.0159435
0.64  -0.0153496  -0.00982373  -0.00483623  -0.00309519  -0.024983  -0.0159891
0.66  -0.0155196  -0.0102429  -0.00493121  -0.0032546  -0.0242755  -0.0160219
0.68  -0.0156588  -0.010648  -0.00502884  -0.00341961  -0.0235914  -0.0160422
0.7  -0.0157726  -0.0110408  -0.00512727  -0.00358909  -0.0229294  -0.0160506
0.72  -0.015866  -0.0114235  -0.00522485  -0.00376189  -0.0222884  -0.0160477
0.74  -0.0159427  -0.0117976  -0.00532012  -0.00393689  -0.0216674  -0.0160339
0.76  -0.0160062  -0.0121647  -0.00541186  -0.00411302  -0.0210654  -0.0160097
0.78  -0.0160591  -0.0125261  -0.00549901  -0.00428923  -0.0204816  -0.0159757
0.8  -0.0161036  -0.0128829  -0.00558068  -0.00446455  -0.0199153  -0.0159322
0.82  -0.0161415  -0.013236  -0.00565615  -0.00463804  -0.0193658  -0.0158799
0.84  -0.0161741  -0.0135862  -0.00572482  -0.00480885  -0.0188324  -0.0158192
0.86  -0.0162024  -0.0139341  -0.00578622  -0.00497615  -0.0183147  -0.0157506
0.88  -0.0162273  -0.01428  -0.00584  -0.0051392  -0.017812  -0.0156745
0.9  -0.0162493  -0.0146243  -0.00588589  -0.0052973  -0.0173238  -0.0155915
0.92  -0.0162688  -0.0149673  -0.00592373  -0.00544983  -0.0168498  -0.0155018
0.94  -0.0162861  -0.0153089  -0.00595341  -0.0055962  -0.0163895  -0.0154061
0.96  -0.0163014  -0.0156493  -0.00597491  -0.00573591  -0.0159424  -0.0153047
0.98  -0.0163148  -0.0159885  -0.00598826  -0.0058685  -0.0155083  -0.0151981
1  -0.0163264  -0.0163264  -0.00599355  -0.00599355  -0.0150866  -0.0150866
1.02  -0.0163362  -0.0166629  -0.00599091  -0.00611073  -0.0146771  -0.0149707
1.04  -0.0163441  -0.0169979  -0.00598052  -0.00621974  -0.0142795  -0.0148507
1.06  -0.0163502  -0.0173313  -0.00596259  -0.00632035  -0.0138934  -0.014727
1.08  -0.0163545  -0.0176628  -0.00593737  -0.00641236  -0.0135185  -0.0146
1.1  -0.0163568  -0.0179925  -0.00590513  -0.00649564  -0.0131545  -0.01447
1.12  -0.0163571  -0.01832  -0.00586617  -0.00657011  -0.0128012  -0.0143374
1.14  -0.0163554  -0.0186452  -0.00582082  -0.00663574  -0.0124583  -0.0142025
1.16  -0.0163516  -0.0189679  -0.00576942  -0.00669253  -0.0121256  -0.0140656
1.18  -0.0163457  -0.019288  -0.00571231  -0.00674053  -0.0118027  -0.0139272
1.2  -0.0163377  -0.0196052  -0.00564987  -0.00677985  -0.0114895  -0.0137873
1.22  -0.0163274  -0.0199194  -0.00558247  -0.00681061  -0.0111857  -0.0136465
1.24  -0.0163149  -0.0202305  -0.00551048  -0.006833  -0.0108911  -0.013505
1.26  -0.0163001  -0.0205382  -0.00543429  -0.00684721  -0.0106055  -0.0133629
1.28  -0.0162831  -0.0208423  -0.00535428  -0.00685348  -0.0103287  -0.0132208
1.3  -0.0162637  -0.0211428  -0.00527083  -0.00685209  -0.0100605  -0.0130787
1.32  -0.016242  -0.0214394  -0.00518433  -0.00684331  -0.00980072  -0.0129369
1.34  -0.0162179  -0.021732  -0.00509513  -0.00682747  -0.0095491  -0.0127958
1.36  -0.0161915  -0.0220204  -0.0050036  -0.0068049  -0.00930549  -0.0126555
1.38  -0.0161627  -0.0223045  -0.00491011  -0.00677595  -0.00906969  -0.0125162
1.4  -0.0161316  -0.0225842  -0.00481499  -0.00674099  -0.00884152  -0.0123781
1.42  -0.0160981  -0.0228592  -0.00471858  -0.00670038  -0.00862079  -0.0122415
1.44  -0.0160622  -0.0231296  -0.0046212  -0.00665453  -0.00840733  -0.0121066
1.46  -0.016024  -0.0233951  -0.00452315  -0.00660381  -0.00820095  -0.0119734
1.48  -0.0159835  -0.0236556  -0.00442474  -0.00654862  -0.00800148  -0.0118422
1.5  -0.0159407  -0.0239111  -0.00432624  -0.00648936  -0.00780874  -0.0117131
1.52  -0.0158956  -0.0241614  -0.00422791  -0.00642643  -0.00762256  -0.0115863
1.54  -0.0158483  -0.0244064  -0.00413001  -0.00636021  -0.00744276  -0.0114619
1.56  -0.0157987  -0.024646  -0.00403276  -0.0062911  -0.00726918  -0.0113399
1.58  -0.0157469  -0.0248802  -0.00393638  -0.00621948  -0.00710164  -0.0112206
1.6  -0.015693  -0.0251088  -0.00384108  -0.00614573  -0.00693998  -0.011104
1.62  -0.0156369  -0.0253318  -0.00374704  -0.0060702  -0.00678403  -0.0109901
1.64  -0.0155788  -0.0255492  -0.00365443  -0.00599327  -0.00663364  -0.0108792
1.66  -0.0155186  -0.0257608  -0.00356341  -0.00591526  -0.00648863  -0.0107711
1.68  -0.0154563  -0.0259667  -0.00347412  -0.00583652  -0.00634886  -0.0106661
1.7  -0.0153922  -0.0261667  -0.00338668  -0.00575735  -0.00621416  -0.0105641
1.72  -0.015326  -0.0263608  -0.00330121  -0.00567807  -0.00608438  -0.0104651
1.74  -0.0152581  -0.026549  -0.0032178  -0.00559897  -0.00595936  -0.0103693
1.76  -0.0151883  -0.0267313  -0.00313655  -0.00552032  -0.00583897  -0.0102766
1.78  -0.0151167  -0.0269077  -0.00305752  -0.00544239  -0.00572304  -0.010187
1.8  -0.0150434  -0.0270781  -0.00298078  -0.00536541  -0.00561144  -0.0101006
1.82  -0.0149684  -0.0272425  -0.00290638  -0.00528962  -0.00550402  -0.0100173
1.84  -0.0148918  -0.027401  -0.00283436  -0.00521523  -0.00540065  -0.00993719
1.86  -0.0148137  -0.0275534  -0.00276475  -0.00514244  -0.00530118  -0.00986019
1.88  -0.014734  -0.0277  -0.00269757  -0.00507144  -0.00520547  -0.00978629
1.9  -0.0146529  -0.0278405  -0.00263283  -0.00500238  -0.00511341  -0.00971547
1.92  -0.0145704  -0.0279752  -0.00257054  -0.00493544  -0.00502485  -0.00964771
1.94  -0.0144866  -0.028104  -0.00251069  -0.00487074  -0.00493966  -0.00958295
1.96  -0.0144015  -0.0282269  -0.00245327  -0.00480842  -0.00485774  -0.00952116
1.98  -0.0143151  -0.0283439  -0.00239827  -0.00474857  -0.00477894  -0.0094623
2  -0.0142276  -0.0284552  -0.00234566  -0.00469131  -0.00470315  -0.0094063
2.02  -0.014139  -0.0285607  -0.00229541  -0.00463672  -0.00463025  -0.00935311
2.04  -0.0140493  -0.0286605  -0.00224748  -0.00458487  -0.00456014  -0.00930268
2.06  -0.0139586  -0.0287547  -0.00220185  -0.00453582  -0.00449269  -0.00925493
2.08  -0.013867  -0.0288433  -0.00215847  -0.00448962  -0.00442779  -0.00920981
2.1  -0.0137744  -0.0289263  -0.0021173  -0.00444632  -0.00436535  -0.00916723
2.12  -0.0136811  -0.0290039  -0.00207828  -0.00440594  -0.00430524  -0.00912711
2.14  -0.013587  -0.0290761  -0.00204136  -0.00436851  -0.00424738  -0.0090894
2.16  -0.0134921  -0.0291429  -0.0020065  -0.00433403  -0.00419166  -0.00905399
2.18  -0.0133966  -0.0292045  -0.00197363  -0.00430252  -0.00413799  -0.00902082
2.2  -0.0133004  -0.0292609  -0.00194271  -0.00427396  -0.00408627  -0.00898979
2.22  -0.0132037  -0.0293121  -0.00191367  -0.00424834  -0.0040364  -0.00896082
2.24  -0.0131064  -0.0293584  -0.00188645  -0.00422565  -0.00398831  -0.00893381
2.26  -0.0130087  -0.0293996  -0.001861  -0.00420586  -0.0039419  -0.00890869
2.28  -0.0129105  -0.029436  -0.00183726  -0.00418895  -0.00389708  -0.00888535
2.3  -0.012812  -0.0294676  -0.00181516  -0.00417486  -0.00385378  -0.0088637
2.32  -0.0127131  -0.0294945  -0.00179465  -0.00416358  -0.00381192  -0.00884365
2.34  -0.012614  -0.0295167  -0.00177566  -0.00415504  -0.00377142  -0.00882511
2.36  -0.0125146  -0.0295345  -0.00175814  -0.00414921  -0.0037322  -0.00880799
2.38  -0.012415  -0.0295477  -0.00174203  -0.00414603  -0.00369419  -0.00879218
2.4  -0.0123153  -0.0295566  -0.00172727  -0.00414544  -0.00365733  -0.0087776
2.42  -0.0122154  -0.0295613  -0.0017138  -0.0041474  -0.00362155  -0.00876414
2.44  -0.0121154  -0.0295617  -0.00170157  -0.00415183  -0.00358677  -0.00875173
2.46  -0.0120155  -0.029558  -0.00169052  -0.00415868  -0.00355295  -0.00874026
2.48  -0.0119155  -0.0295504  -0.0016806  -0.00416788  -0.00352001  -0.00872964
2.5  -0.0118155  -0.0295388  -0.00167175  -0.00417937  -0.00348791  -0.00871978
2.52  -0.0117156  -0.0295234  -0.00166392  -0.00419309  -0.00345658  -0.00871059
2.54  -0.0116158  -0.0295042  -0.00165707  -0.00420896  -0.00342598  -0.00870199
2.56  -0.0115162  -0.0294814  -0.00165114  -0.00422692  -0.00339605  -0.00869389
2.58  -0.0114167  -0.029455  -0.00164609  -0.0042469  -0.00336674  -0.00868619
2.6  -0.0113174  -0.0294252  -0.00164186  -0.00426884  -0.00333801  -0.00867882
2.62  -0.0112183  -0.0293919  -0.00163842  -0.00429266  -0.00330981  -0.0086717
2.64  -0.0111194  -0.0293553  -0.00163572  -0.0043183  -0.0032821  -0.00866475
2.66  -0.0110209  -0.0293156  -0.00163372  -0.00434569  -0.00325484  -0.00865789
2.68  -0.0109226  -0.0292726  -0.00163238  -0.00437477  -0.003228  -0.00865103
2.7  -0.0108247  -0.0292267  -0.00163166  -0.00440547  -0.00320153  -0.00864412
2.72  -0.0107271  -0.0291777  -0.00163152  -0.00443773  -0.0031754  -0.00863708
2.74  -0.0106299  -0.0291259  -0.00163193  -0.00447148  -0.00314957  -0.00862983
2.76  -0.0105331  -0.0290713  -0.00163285  -0.00450665  -0.00312403  -0.00862232
2.78  -0.0104367  -0.0290139  -0.00163424  -0.0045432  -0.00309873  -0.00861448
2.8  -0.0103407  -0.0289539  -0.00163609  -0.00458105  -0.00307366  -0.00860625
2.82  -0.0102451  -0.0288913  -0.00163835  -0.00462015  -0.00304878  -0.00859757
2.84  -0.0101501  -0.0288261  -0.001641  -0.00466045  -0.00302408  -0.00858837
2.86  -0.0100555  -0.0287586  -0.00164401  -0.00470187  -0.00299952  -0.00857862
2.88  -0.00996136  -0.0286887  -0.00164735  -0.00474438  -0.00297509  -0.00856826
2.9  -0.00986778  -0.0286166  -0.001651  -0.00478791  -0.00295077  -0.00855723
2.92  -0.00977471  -0.0285422  -0.00165494  -0.00483242  -0.00292654  -0.0085455
2.94  -0.00968219  -0.0284656  -0.00165913  -0.00487785  -0.00290239  -0.00853302
2.96  -0.00959021  -0.028387  -0.00166357  -0.00492416  -0.00287829  -0.00851974
2.98  -0.0094988  -0.0283064  -0.00166822  -0.0049713  -0.00285424  -0.00850563
3  -0.00940795  -0.0282239  -0.00167307  -0.00501922  -0.00283022  -0.00849066
3.02  -0.00931769  -0.0281394  -0.00167811  -0.00506788  -0.00280622  -0.00847479
3.04  -0.00922801  -0.0280531  -0.0016833  -0.00511724  -0.00278223  -0.00845798
3.06  -0.00913893  -0.0279651  -0.00168864  -0.00516725  -0.00275824  -0.00844021
3.08  -0.00905045  -0.0278754  -0.00169412  -0.00521788  -0.00273424  -0.00842146
3.1  -0.00896259  -0.027784  -0.00169971  -0.00526909  -0.00271022  -0.00840169
3.12  -0.00887535  -0.0276911  -0.0017054  -0.00532084  -0.00268618  -0.00838089
3.14  -0.00878873  -0.0275966  -0.00171118  -0.00537309  -0.00266211  -0.00835903
3.16  -0.00870274  -0.0275007  -0.00171703  -0.00542582  -0.00263801  -0.0083361
3.18  -0.00861738  -0.0274033  -0.00172295  -0.00547899  -0.00261386  -0.00831209
3.2  -0.00853267  -0.0273045  -0.00172893  -0.00553257  -0.00258968  -0.00828697
3.22  -0.0084486  -0.0272045  -0.00173495  -0.00558653  -0.00256545  -0.00826074
3.24  -0.00836517  -0.0271031  -0.001741  -0.00564084  -0.00254117  -0.00823339
3.26  -0.00828239  -0.0270006  -0.00174708  -0.00569547  -0.00251684  -0.0082049
3.28  -0.00820027  -0.0268969  -0.00175317  -0.00575041  -0.00249246  -0.00817528
3.3  -0.00811879  -0.026792  -0.00175928  -0.00580562  -0.00246803  -0.00814452
3.32  -0.00803798  -0.0266861  -0.00176539  -0.00586108  -0.00244356  -0.0081126
3.34  -0.00795782  -0.0265791  -0.00177149  -0.00591677  -0.00241903  -0.00807955
3.36  -0.00787832  -0.0264711  -0.00177758  -0.00597267  -0.00239445  -0.00804534
3.38  -0.00779947  -0.0263622  -0.00178365  -0.00602875  -0.00236982  -0.00800999
3.4  -0.00772129  -0.0262524  -0.00178971  -0.006085  -0.00234515  -0.0079735
3.42  -0.00764376  -0.0261417  -0.00179573  -0.0061414  -0.00232043  -0.00793587
3.44  -0.00756689  -0.0260301  -0.00180173  -0.00619794  -0.00229567  -0.00789711
3.46  -0.00749068  -0.0259178  -0.00180768  -0.00625458  -0.00227087  -0.00785722
3.48  -0.00741513  -0.0258047  -0.0018136  -0.00631133  -0.00224604  -0.00781622
3.5  -0.00734023  -0.0256908  -0.00181948  -0.00636816  -0.00222117  -0.0077741
3.52  -0.00726599  -0.0255763  -0.0018253  -0.00642507  -0.00219628  -0.00773089
3.54  -0.00719241  -0.0254611  -0.00183108  -0.00648203  -0.00217135  -0.00768659
3.56  -0.00711947  -0.0253453  -0.00183681  -0.00653903  -0.00214641  -0.00764121
3.58  -0.00704718  -0.0252289  -0.00184248  -0.00659607  -0.00212145  -0.00759477
3.6  -0.00697555  -0.025112  -0.00184809  -0.00665313  -0.00209647  -0.00754728
3.62  -0.00690456  -0.0249945  -0.00185365  -0.0067102  -0.00207148  -0.00749876
3.64  -0.00683421  -0.0248765  -0.00185914  -0.00676727  -0.00204649  -0.00744921
3.66  -0.0067645  -0.0247581  -0.00186457  -0.00682433  -0.00202149  -0.00739866
3.68  -0.00669543  -0.0246392  -0.00186994  -0.00688137  -0.0019965  -0.00734713
3.7  -0.006627  -0.0245199  -0.00187524  -0.00693838  -0.00197152  -0.00729462
3.72  -0.0065592  -0.0244002  -0.00188047  -0.00699536  -0.00194655  -0.00724115
3.74  -0.00649203  -0.0242802  -0.00188564  -0.00705229  -0.00192159  -0.00718676
3.76  -0.00642549  -0.0241598  -0.00189074  -0.00710918  -0.00189666  -0.00713144
3.78  -0.00635957  -0.0240392  -0.00189577  -0.00716601  -0.00187175  -0.00707522
3.8  -0.00629427  -0.0239182  -0.00190073  -0.00722277  -0.00184688  -0.00701813
3.82  -0.00622958  -0.023797  -0.00190562  -0.00727946  -0.00182203  -0.00696017
3.84  -0.00616551  -0.0236756  -0.00191044  -0.00733608  -0.00179723  -0.00690137
3.86  -0.00610205  -0.0235539  -0.00191518  -0.00739261  -0.00177247  -0.00684175
3.88  -0.0060392  -0.0234321  -0.00191986  -0.00744906  -0.00174777  -0.00678133
3.9  -0.00597695  -0.0233101  -0.00192446  -0.00750541  -0.00172311  -0.00672013
3.92  -0.00591529  -0.023188  -0.001929  -0.00756167  -0.00169851  -0.00665817
3.94  -0.00585424  -0.0230657  -0.00193346  -0.00761782  -0.00167398  -0.00659547
3.96  -0.00579377  -0.0229433  -0.00193785  -0.00767387  -0.00164951  -0.00653205
3.98  -0.00573389  -0.0228209  -0.00194216  -0.00772981  -0.00162511  -0.00646793
4  -0.0056746  -0.0226984  -0.00194641  -0.00778564  -0.00160078  -0.00640314
4.02  -0.00561588  -0.0225758  -0.00195058  -0.00784135  -0.00157654  -0.00633768
4.04  -0.00555774  -0.0224533  -0.00195469  -0.00789694  -0.00155238  -0.0062716
4.06  -0.00550017  -0.0223307  -0.00195872  -0.0079524  -0.0015283  -0.00620489
4.08  -0.00544317  -0.0222081  -0.00196268  -0.00800773  -0.00150431  -0.0061376
4.1  -0.00538673  -0.0220856  -0.00196657  -0.00806294  -0.00148042  -0.00606973
4.12  -0.00533085  -0.0219631  -0.00197039  -0.008118  -0.00145663  -0.00600131
4.14  -0.00527552  -0.0218407  -0.00197414  -0.00817294  -0.00143293  -0.00593235
4.16  -0.00522075  -0.0217183  -0.00197782  -0.00822773  -0.00140935  -0.00586288
4.18  -0.00516652  -0.0215961  -0.00198143  -0.00828238  -0.00138587  -0.00579292
4.2  -0.00511284  -0.0214739  -0.00198497  -0.00833688  -0.0013625  -0.00572249
4.22  -0.00505969  -0.0213519  -0.00198845  -0.00839124  -0.00133924  -0.00565161
4.24  -0.00500708  -0.02123  -0.00199185  -0.00844545  -0.00131611  -0.0055803
4.26  -0.004955  -0.0211083  -0.00199519  -0.0084995  -0.00129309  -0.00550857
4.28  -0.00490345  -0.0209868  -0.00199846  -0.0085534  -0.0012702  -0.00543645
4.3  -0.00485242  -0.0208654  -0.00200166  -0.00860714  -0.00124743  -0.00536396
4.32  -0.0048019  -0.0207442  -0.0020048  -0.00866073  -0.0012248  -0.00529111
4.34  -0.0047519  -0.0206233  -0.00200787  -0.00871415  -0.00120229  -0.00521793
4.36  -0.00470241  -0.0205025  -0.00201087  -0.00876741  -0.00117992  -0.00514443
4.38  -0.00465343  -0.020382  -0.00201381  -0.0088205  -0.00115768  -0.00507063
4.4  -0.00460495  -0.0202618  -0.00201669  -0.00887342  -0.00113558  -0.00499655
4.42  -0.00455696  -0.0201418  -0.0020195  -0.00892618  -0.00111362  -0.00492221
4.44  -0.00450947  -0.020022  -0.00202224  -0.00897876  -0.00109181  -0.00484762
4.46  -0.00446246  -0.0199026  -0.00202493  -0.00903117  -0.00107014  -0.00477281
4.48  -0.00441595  -0.0197834  -0.00202755  -0.00908341  -0.00104861  -0.00469778
4.5  -0.00436991  -0.0196646  -0.0020301  -0.00913547  -0.00102724  -0.00462256
4.52  -0.00432435  -0.019546  -0.0020326  -0.00918735  -0.00100601  -0.00454716
4.54  -0.00427926  -0.0194278  -0.00203503  -0.00923905  -0.000984934  -0.0044716
4.56  -0.00423464  -0.01931  -0.0020374  -0.00929056  -0.000964012  -0.00439589
4.58  -0.00419048  -0.0191924  -0.00203971  -0.00934189  -0.000943244  -0.00432006
4.6  -0.00414679  -0.0190752  -0.00204196  -0.00939304  -0.000922632  -0.00424411
4.62  -0.00410355  -0.0189584  -0.00204415  -0.009444  -0.000902177  -0.00416806
4.64  -0.00406076  -0.0188419  -0.00204629  -0.00949476  -0.00088188  -0.00409192
4.66  -0.00401843  -0.0187259  -0.00204836  -0.00954534  -0.000861742  -0.00401572
4.68  -0.00397653  -0.0186102  -0.00205037  -0.00959572  -0.000841764  -0.00393945
4.7  -0.00393508  -0.0184949  -0.00205232  -0.00964591  -0.000821947  -0.00386315
4.72  -0.00389407  -0.01838  -0.00205422  -0.0096959  -0.000802292  -0.00378682
4.74  -0.00385348  -0.0182655  -0.00205605  -0.00974569  -0.0007828  -0.00371047
4.76  -0.00381333  -0.0181514  -0.00205783  -0.00979529  -0.000763471  -0.00363412
4.78  -0.0037736  -0.0180378  -0.00205956  -0.00984468  -0.000744306  -0.00355778
4.8  -0.00373429  -0.0179246  -0.00206122  -0.00989387  -0.000725306  -0.00348147
4.82  -0.0036954  -0.0178118  -0.00206283  -0.00994285  -0.000706471  -0.00340519
4.84  -0.00365692  -0.0176995  -0.00206439  -0.00999163  -0.000687801  -0.00332896
4.86  -0.00361886  -0.0175876  -0.00206588  -0.0100402  -0.000669297  -0.00325278
4.88  -0.00358119  -0.0174762  -0.00206733  -0.0100886  -0.000650959  -0.00317668
4.9  -0.00354393  -0.0173653  -0.00206871  -0.0101367  -0.000632788  -0.00310066
4.92  -0.00350707  -0.0172548  -0.00207005  -0.0101846  -0.000614783  -0.00302473
4.94  -0.0034706  -0.0171448  -0.00207133  -0.0102323  -0.000596945  -0.00294891
4.96  -0.00343452  -0.0170352  -0.00207255  -0.0102799  -0.000579274  -0.0028732
4.98  -0.00339883  -0.0169262  -0.00207372  -0.0103271  -0.000561769  -0.00279761
5  -0.00336352  -0.0168176  -0.00207484  -0.0103742  -0.000544431  -0.00272216
5.02  -0.0033286  -0.0167095  -0.0020759  -0.010421  -0.00052726  -0.00264684
5.04  -0.00329404  -0.016602  -0.00207692  -0.0104677  -0.000510255  -0.00257168
5.06  -0.00325986  -0.0164949  -0.00207788  -0.0105141  -0.000493416  -0.00249669
5.08  -0.00322605  -0.0163883  -0.00207878  -0.0105602  -0.000476744  -0.00242186
5.1  -0.0031926  -0.0162823  -0.00207964  -0.0106062  -0.000460237  -0.00234721
5.12  -0.00315952  -0.0161767  -0.00208045  -0.0106519  -0.000443896  -0.00227275
5.14  -0.00312679  -0.0160717  -0.0020812  -0.0106974  -0.000427719  -0.00219848
5.16  -0.00309442  -0.0159672  -0.0020819  -0.0107426  -0.000411708  -0.00212441
5.18  -0.00306239  -0.0158632  -0.00208255  -0.0107876  -0.000395861  -0.00205056
5.2  -0.00303072  -0.0157597  -0.00208315  -0.0108324  -0.000380177  -0.00197692
5.22  -0.00299939  -0.0156568  -0.00208371  -0.0108769  -0.000364657  -0.00190351
5.24  -0.0029684  -0.0155544  -0.00208421  -0.0109213  -0.000349299  -0.00183033
5.26  -0.00293774  -0.0154525  -0.00208466  -0.0109653  -0.000334104  -0.00175739
5.28  -0.00290742  -0.0153512  -0.00208506  -0.0110091  -0.00031907  -0.00168469
5.3  -0.00287743  -0.0152504  -0.00208542  -0.0110527  -0.000304197  -0.00161224
5.32  -0.00284777  -0.0151501  -0.00208573  -0.0110961  -0.000289484  -0.00154006
5.34  -0.00281843  -0.0150504  -0.00208598  -0.0111392  -0.000274931  -0.00146813
5.36  -0.0027894  -0.0149512  -0.00208619  -0.011182  -0.000260536  -0.00139647
5.38  -0.0027607  -0.0148526  -0.00208635  -0.0112246  -0.0002463  -0.00132509
5.4  -0.00273231  -0.0147545  -0.00208647  -0.0112669  -0.000232221  -0.00125399
5.42  -0.00270423  -0.0146569  -0.00208654  -0.011309  -0.000218298  -0.00118317
5.44  -0.00267645  -0.0145599  -0.00208656  -0.0113509  -0.000204531  -0.00111265
5.46  -0.00264898  -0.0144635  -0.00208653  -0.0113925  -0.000190919  -0.00104242
5.48  -0.00262181  -0.0143675  -0.00208646  -0.0114338  -0.000177461  -0.000972484
5.5  -0.00259494  -0.0142722  -0.00208634  -0.0114749  -0.000164155  -0.000902855
5.52  -0.00256836  -0.0141774  -0.00208617  -0.0115157  -0.000151002  -0.000833534
5.54  -0.00254208  -0.0140831  -0.00208596  -0.0115562  -0.000138001  -0.000764525
5.56  -0.00251608  -0.0139894  -0.00208571  -0.0115965  -0.00012515  -0.000695832
5.58  -0.00249036  -0.0138962  -0.00208541  -0.0116366  -0.000112448  -0.000627459
5.6  -0.00246493  -0.0138036  -0.00208506  -0.0116763  -9.98946e-05  -0.00055941
5.62  -0.00243978  -0.0137115  -0.00208467  -0.0117158  -8.74888e-05  -0.000491687
5.64  -0.0024149  -0.01362  -0.00208423  -0.0117551  -7.52296e-05  -0.000424295
5.66  -0.00239029  -0.013529  -0.00208376  -0.0117941  -6.3116e-05  -0.000357236
5.68  -0.00236595  -0.0134386  -0.00208323  -0.0118328  -5.11469e-05  -0.000290514
5.7  -0.00234189  -0.0133487  -0.00208267  -0.0118712  -3.93214e-05  -0.000224132
5.72  -0.00231808  -0.0132594  -0.00208206  -0.0119094  -2.76384e-05  -0.000158092
5.74  -0.00229454  -0.0131706  -0.0020814  -0.0119473  -1.60969e-05  -9.23964e-05
5.76  -0.00227125  -0.0130824  -0.00208071  -0.0119849  -4.69597e-06  -2.70488e-05
5.78  -0.00224822  -0.0129947  -0.00207997  -0.0120222  6.56554e-06  3.79488e-05
5.8  -0.00222544  -0.0129075  -0.00207919  -0.0120593  1.76886e-05  0.000102594
5.82  -0.00220291  -0.0128209  -0.00207837  -0.0120961  2.86744e-05  0.000166885
5.84  -0.00218063  -0.0127349  -0.0020775  -0.0121326  3.95238e-05  0.000230819
5.86  -0.00215859  -0.0126493  -0.0020766  -0.0121689  5.0238e-05  0.000294395
5.88  -0.00213679  -0.0125643  -0.00207565  -0.0122048  6.0818e-05  0.00035761
5.9  -0.00211523  -0.0124799  -0.00207466  -0.0122405  7.12649e-05  0.000420463
5.92  -0.00209391  -0.0123959  -0.00207363  -0.0122759  8.15798e-05  0.000482952
5.94  -0.00207282  -0.0123125  -0.00207256  -0.012311  9.17637e-05  0.000545076
5.96  -0.00205196  -0.0122297  -0.00207145  -0.0123459  0.000101818  0.000606833
5.98  -0.00203133  -0.0121473  -0.0020703  -0.0123804  0.000111743  0.000668222
6  -0.00201092  -0.0120655  -0.00206911  -0.0124147  0.00012154  0.000729241
6.02  -0.00199074  -0.0119842  -0.00206789  -0.0124487  0.000131211  0.000789889
6.04  -0.00197077  -0.0119035  -0.00206662  -0.0124824  0.000140756  0.000850165
6.06  -0.00195103  -0.0118232  -0.00206531  -0.0125158  0.000150176  0.000910069
6.08  -0.0019315  -0.0117435  -0.00206396  -0.0125489  0.000159473  0.000969598
6.1  -0.00191218  -0.0116643  -0.00206258  -0.0125817  0.000168648  0.00102875
6.12  -0.00189307  -0.0115856  -0.00206116  -0.0126143  0.000177701  0.00108753
6.14  -0.00187417  -0.0115074  -0.0020597  -0.0126465  0.000186634  0.00114594
6.16  -0.00185548  -0.0114297  -0.0020582  -0.0126785  0.000195448  0.00120396
6.18  -0.00183699  -0.0113526  -0.00205666  -0.0127102  0.000204144  0.00126161
6.2  -0.0018187  -0.0112759  -0.00205509  -0.0127415  0.000212723  0.00131888
6.22  -0.0018006  -0.0111998  -0.00205348  -0.0127726  0.000221185  0.00137577
6.24  -0.00178271  -0.0111241  -0.00205183  -0.0128034  0.000229533  0.00143228
6.26  -0.00176501  -0.0110489  -0.00205015  -0.0128339  0.000237766  0.00148842
6.28  -0.0017475  -0.0109743  -0.00204843  -0.0128641  0.000245887  0.00154417
6.3  -0.00173017  -0.0109001  -0.00204667  -0.012894  0.000253896  0.00159955
6.32  -0.00171304  -0.0108264  -0.00204488  -0.0129236  0.000261794  0.00165454
6.34  -0.00169609  -0.0107532  -0.00204305  -0.012953  0.000269583  0.00170915
6.36  -0.00167932  -0.0106805  -0.00204119  -0.012982  0.000277262  0.00176339
6.38  -0.00166274  -0.0106083  -0.00203929  -0.0130107  0.000284834  0.00181724
6.4  -0.00164633  -0.0105365  -0.00203736  -0.0130391  0.000292299  0.00187071
6.42  -0.0016301  -0.0104652  -0.0020354  -0.0130672  0.000299659  0.00192381
6.44  -0.00161404  -0.0103944  -0.00203339  -0.0130951  0.000306913  0.00197652
6.46  -0.00159815  -0.0103241  -0.00203136  -0.0131226  0.000314064  0.00202885
6.48  -0.00158244  -0.0102542  -0.00202929  -0.0131498  0.000321112  0.00208081
6.5  -0.00156689  -0.0101848  -0.00202719  -0.0131767  0.000328059  0.00213238
6.52  -0.00155151  -0.0101159  -0.00202506  -0.0132034  0.000334905  0.00218358
6.54  -0.00153629  -0.0100474  -0.00202289  -0.0132297  0.000341651  0.0022344
6.56  -0.00152124  -0.00997934  -0.00202069  -0.0132557  0.000348298  0.00228483
6.58  -0.00150635  -0.00991176  -0.00201846  -0.0132814  0.000354847  0.0023349
6.6  -0.00149161  -0.00984463  -0.00201619  -0.0133069  0.0003613  0.00238458
6.62  -0.00147703  -0.00977795  -0.0020139  -0.013332  0.000367656  0.00243388
6.64  -0.00146261  -0.00971172  -0.00201157  -0.0133568  0.000373918  0.00248281
6.66  -0.00144834  -0.00964592  -0.00200921  -0.0133813  0.000380085  0.00253137
6.68  -0.00143422  -0.00958057  -0.00200682  -0.0134055  0.000386159  0.00257954
6.7  -0.00142025  -0.00951565  -0.0020044  -0.0134295  0.000392141  0.00262735
6.72  -0.00140642  -0.00945116  -0.00200195  -0.0134531  0.000398032  0.00267477
6.74  -0.00139274  -0.0093871  -0.00199946  -0.0134764  0.000403832  0.00272183
6.76  -0.00137921  -0.00932347  -0.00199695  -0.0134994  0.000409543  0.00276851
6.78  -0.00136582  -0.00926026  -0.00199441  -0.0135221  0.000415165  0.00281482
6.8  -0.00135257  -0.00919748  -0.00199184  -0.0135445  0.000420699  0.00286076
6.82  -0.00133946  -0.00913511  -0.00198924  -0.0135666  0.000426147  0.00290632
6.84  -0.00132648  -0.00907316  -0.00198661  -0.0135884  0.000431509  0.00295152
6.86  -0.00131365  -0.00901162  -0.00198395  -0.0136099  0.000436785  0.00299634
6.88  -0.00130094  -0.00895049  -0.00198126  -0.0136311  0.000441977  0.0030408
6.9  -0.00128837  -0.00888976  -0.00197854  -0.013652  0.000447086  0.00308489
6.92  -0.00127593  -0.00882944  -0.0019758  -0.0136725  0.000452112  0.00312862
6.94  -0.00126362  -0.00876953  -0.00197303  -0.0136928  0.000457057  0.00317197
6.96  -0.00125144  -0.00871001  -0.00197023  -0.0137128  0.00046192  0.00321496
6.98  -0.00123938  -0.00865088  -0.0019674  -0.0137325  0.000466704  0.00325759
7  -0.00122745  -0.00859215  -0.00196455  -0.0137519  0.000471408  0.00329985
7.02  -0.00121564  -0.00853381  -0.00196167  -0.0137709  0.000476034  0.00334176
7.04  -0.00120396  -0.00847586  -0.00195877  -0.0137897  0.000480582  0.00338329
7.06  -0.00119239  -0.00841829  -0.00195583  -0.0138082  0.000485053  0.00342447
7.08  -0.00118095  -0.0083611  -0.00195287  -0.0138264  0.000489448  0.00346529
7.1  -0.00116962  -0.00830429  -0.00194989  -0.0138442  0.000493768  0.00350575
7.12  -0.00115841  -0.00824786  -0.00194688  -0.0138618  0.000498013  0.00354585
7.14  -0.00114731  -0.0081918  -0.00194385  -0.0138791  0.000502185  0.0035856
7.16  -0.00113633  -0.00813611  -0.00194079  -0.013896  0.000506283  0.00362499
7.18  -0.00112546  -0.00808079  -0.0019377  -0.0139127  0.000510309  0.00366402
7.2  -0.0011147  -0.00802584  -0.00193459  -0.0139291  0.000514264  0.0037027
7.22  -0.00110405  -0.00797125  -0.00193146  -0.0139451  0.000518148  0.00374103
7.24  -0.00109351  -0.00791702  -0.0019283  -0.0139609  0.000521962  0.003779
7.26  -0.00108308  -0.00786315  -0.00192512  -0.0139764  0.000525706  0.00381663
7.28  -0.00107275  -0.00780964  -0.00192192  -0.0139916  0.000529382  0.0038539
7.3  -0.00106253  -0.00775648  -0.00191869  -0.0140064  0.000532991  0.00389083
7.32  -0.00105241  -0.00770366  -0.00191544  -0.014021  0.000536531  0.00392741
7.34  -0.0010424  -0.0076512  -0.00191217  -0.0140353  0.000540006  0.00396364
7.36  -0.00103248  -0.00759908  -0.00190887  -0.0140493  0.000543414  0.00399953
7.38  -0.00102267  -0.00754731  -0.00190555  -0.014063  0.000546758  0.00403507
7.4  -0.00101296  -0.00749588  -0.00190221  -0.0140764  0.000550037  0.00407027
7.42  -0.00100334  -0.00744478  -0.00189885  -0.0140895  0.000553252  0.00410513
7.44  -0.00099382  -0.00739402  -0.00189547  -0.0141023  0.000556405  0.00413965
7.46  -0.000984396  -0.0073436  -0.00189207  -0.0141148  0.000559494  0.00417383
7.48  -0.000975067  -0.0072935  -0.00188864  -0.014127  0.000562522  0.00420767
7.5  -0.000965832  -0.00724374  -0.0018852  -0.014139  0.000565489  0.00424117
7.52  -0.000956689  -0.0071943  -0.00188173  -0.0141506  0.000568396  0.00427434
7.54  -0.000947637  -0.00714518  -0.00187825  -0.014162  0.000571242  0.00430717
7.56  -0.000938676  -0.00709639  -0.00187474  -0.014173  0.00057403  0.00433966
7.58  -0.000929805  -0.00704792  -0.00187121  -0.0141838  0.000576758  0.00437183
7.6  -0.000921022  -0.00699977  -0.00186767  -0.0141943  0.000579429  0.00440366
7.62  -0.000912327  -0.00695193  -0.0018641  -0.0142045  0.000582042  0.00443516
7.64  -0.000903718  -0.00690441  -0.00186052  -0.0142144  0.000584599  0.00446634
7.66  -0.000895195  -0.00685719  -0.00185692  -0.014224  0.000587099  0.00449718
7.68  -0.000886757  -0.00681029  -0.0018533  -0.0142333  0.000589544  0.0045277
7.7  -0.000878402  -0.0067637  -0.00184966  -0.0142424  0.000591934  0.00455789
7.72  -0.00087013  -0.0067174  -0.001846  -0.0142511  0.00059427  0.00458776
7.74  -0.00086194  -0.00667142  -0.00184233  -0.0142596  0.000596551  0.00461731
7.76  -0.000853831  -0.00662573  -0.00183864  -0.0142678  0.00059878  0.00464653
7.78  -0.000845802  -0.00658034  -0.00183493  -0.0142757  0.000600955  0.00467543
7.8  -0.000837853  -0.00653525  -0.0018312  -0.0142834  0.000603079  0.00470402
7.82  -0.000829982  -0.00649046  -0.00182746  -0.0142907  0.000605151  0.00473228
7.84  -0.000822188  -0.00644596  -0.0018237  -0.0142978  0.000607172  0.00476023
7.86  -0.000814471  -0.00640174  -0.00181992  -0.0143046  0.000609143  0.00478786
7.88  -0.00080683  -0.00635782  -0.00181613  -0.0143111  0.000611064  0.00481518
7.9  -0.000799264  -0.00631419  -0.00181232  -0.0143173  0.000612935  0.00484219
7.92  -0.000791773  -0.00627084  -0.0018085  -0.0143233  0.000614758  0.00486888
7.94  -0.000784355  -0.00622778  -0.00180466  -0.014329  0.000616532  0.00489526
7.96  -0.000777009  -0.00618499  -0.0018008  -0.0143344  0.000618258  0.00492134
7.98  -0.000769736  -0.00614249  -0.00179693  -0.0143395  0.000619938  0.0049471
8  -0.000762533  -0.00610027  -0.00179305  -0.0143444  0.00062157  0.00497256
8.02  -0.000755401  -0.00605832  -0.00178915  -0.014349  0.000623156  0.00499771
8.04  -0.000748339  -0.00601665  -0.00178524  -0.0143533  0.000624697  0.00502256
8.06  -0.000741346  -0.00597525  -0.00178131  -0.0143574  0.000626192  0.00504711
8.08  -0.00073442  -0.00593412  -0.00177737  -0.0143612  0.000627642  0.00507135
8.1  -0.000727563  -0.00589326  -0.00177342  -0.0143647  0.000629049  0.00509529
8.12  -0.000720772  -0.00585267  -0.00176945  -0.0143679  0.000630411  0.00511894
8.14  -0.000714047  -0.00581234  -0.00176547  -0.0143709  0.00063173  0.00514228
8.16  -0.000707388  -0.00577228  -0.00176148  -0.0143736  0.000633007  0.00516533
8.18  -0.000700793  -0.00573249  -0.00175747  -0.0143761  0.000634241  0.00518809
8.2  -0.000694262  -0.00569295  -0.00175345  -0.0143783  0.000635433  0.00521055
8.22  -0.000687795  -0.00565367  -0.00174942  -0.0143802  0.000636584  0.00523272
8.24  -0.00068139  -0.00561466  -0.00174538  -0.0143819  0.000637693  0.00525459
8.26  -0.000675048  -0.0055759  -0.00174132  -0.0143833  0.000638763  0.00527618
8.28  -0.000668767  -0.00553739  -0.00173726  -0.0143845  0.000639792  0.00529748
8.3  -0.000662547  -0.00549914  -0.00173318  -0.0143854  0.000640782  0.00531849
8.32  -0.000656386  -0.00546114  -0.00172909  -0.014386  0.000641732  0.00533921
8.34  -0.000650286  -0.00542338  -0.00172499  -0.0143864  0.000642644  0.00535965
8.36  -0.000644244  -0.00538588  -0.00172088  -0.0143866  0.000643518  0.00537981
8.38  -0.000638261  -0.00534863  -0.00171676  -0.0143864  0.000644354  0.00539968
8.4  -0.000632336  -0.00531162  -0.00171263  -0.0143861  0.000645152  0.00541928
8.42  -0.000626468  -0.00527486  -0.00170849  -0.0143855  0.000645914  0.00543859
8.44  -0.000620656  -0.00523834  -0.00170434  -0.0143846  0.000646638  0.00545763
8.46  -0.0006149  -0.00520206  -0.00170017  -0.0143835  0.000647327  0.00547639
8.48  -0.0006092  -0.00516602  -0.001696  -0.0143821  0.00064798  0.00549487
8.5  -0.000603555  -0.00513022  -0.00169182  -0.0143805  0.000648598  0.00551308
8.52  -0.000597964  -0.00509466  -0.00168764  -0.0143787  0.000649181  0.00553102
8.54  -0.000592427  -0.00505933  -0.00168344  -0.0143766  0.000649729  0.00554869
8.56  -0.000586943  -0.00502424  -0.00167923  -0.0143742  0.000650244  0.00556608
8.58  -0.000581512  -0.00498938  -0.00167502  -0.0143717  0.000650724  0.00558321
8.6  -0.000576134  -0.00495475  -0.00167079  -0.0143688  0.000651171  0.00560007
8.62  -0.000570806  -0.00492035  -0.00166656  -0.0143658  0.000651586  0.00561667
8.64  -0.00056553  -0.00488618  -0.00166233  -0.0143625  0.000651968  0.005633
8.66  -0.000560305  -0.00485224  -0.00165808  -0.014359  0.000652317  0.00564907
8.68  -0.00055513  -0.00481853  -0.00165382  -0.0143552  0.000652635  0.00566487
8.7  -0.000550005  -0.00478504  -0.00164956  -0.0143512  0.000652922  0.00568042
8.72  -0.000544928  -0.00475177  -0.0016453  -0.014347  0.000653177  0.00569571
8.74  -0.000539901  -0.00471873  -0.00164102  -0.0143425  0.000653402  0.00571074
8.76  -0.000534921  -0.00468591  -0.00163674  -0.0143378  0.000653597  0.00572551
8.78  -0.00052999  -0.00465331  -0.00163245  -0.0143329  0.000653762  0.00574003
8.8  -0.000525105  -0.00462093  -0.00162816  -0.0143278  0.000653897  0.00575429
8.82  -0.000520268  -0.00458876  -0.00162386  -0.0143224  0.000654003  0.00576831
8.84  -0.000515477  -0.00455681  -0.00161955  -0.0143168  0.00065408  0.00578207
8.86  -0.000510731  -0.00452508  -0.00161524  -0.014311  0.000654129  0.00579558
8.88  -0.000506031  -0.00449356  -0.00161092  -0.014305  0.000654149  0.00580885
8.9  -0.000501376  -0.00446225  -0.0016066  -0.0142987  0.000654142  0.00582187
8.92  -0.000496766  -0.00443115  -0.00160227  -0.0142922  0.000654108  0.00583464
8.94  -0.0004922  -0.00440027  -0.00159793  -0.0142855  0.000654046  0.00584717
8.96  -0.000487677  -0.00436959  -0.0015936  -0.0142786  0.000653957  0.00585946
8.98  -0.000483198  -0.00433912  -0.00158925  -0.0142715  0.000653842  0.0058715
9  -0.000478762  -0.00430885  -0.00158491  -0.0142642  0.000653701  0.00588331
9.02  -0.000474368  -0.0042788  -0.00158056  -0.0142566  0.000653535  0.00589488
9.04  -0.000470016  -0.00424894  -0.0015762  -0.0142488  0.000653342  0.00590621
9.06  -0.000465705  -0.00421929  -0.00157184  -0.0142409  0.000653125  0.00591731
9.08  -0.000461436  -0.00418984  -0.00156748  -0.0142327  0.000652883  0.00592818
9.1  -0.000457208  -0.00416059  -0.00156311  -0.0142243  0.000652616  0.00593881
9.12  -0.00045302  -0.00413154  -0.00155874  -0.0142157  0.000652326  0.00594921
9.14  -0.000448872  -0.00410269  -0.00155437  -0.0142069  0.000652011  0.00595938
9.16  -0.000444763  -0.00407403  -0.00154999  -0.0141979  0.000651673  0.00596932
9.18  -0.000440694  -0.00404557  -0.00154561  -0.0141887  0.000651311  0.00597904
9.2  -0.000436664  -0.00401731  -0.00154123  -0.0141793  0.000650927  0.00598853
9.22  -0.000432672  -0.00398924  -0.00153684  -0.0141697  0.00065052  0.0059978
9.24  -0.000428718  -0.00396136  -0.00153246  -0.0141599  0.000650091  0.00600684
9.26  -0.000424802  -0.00393367  -0.00152807  -0.0141499  0.00064964  0.00601566
9.28  -0.000420924  -0.00390617  -0.00152368  -0.0141397  0.000649167  0.00602427
9.3  -0.000417082  -0.00387887  -0.00151928  -0.0141293  0.000648672  0.00603265
9.32  -0.000413277  -0.00385175  -0.00151489  -0.0141187  0.000648157  0.00604082
9.34  -0.000409509  -0.00382481  -0.00151049  -0.014108  0.00064762  0.00604877
9.36  -0.000405776  -0.00379807  -0.00150609  -0.014097  0.000647063  0.00605651
9.38  -0.000402079  -0.0037715  -0.00150169  -0.0140859  0.000646486  0.00606404
9.4  -0.000398418  -0.00374513  -0.00149729  -0.0140745  0.000645889  0.00607135
9.42  -0.000394791  -0.00371893  -0.00149289  -0.014063  0.000645271  0.00607846
9.44  -0.000391199  -0.00369292  -0.00148849  -0.0140513  0.000644635  0.00608535
9.46  -0.000387641  -0.00366708  -0.00148408  -0.0140394  0.000643979  0.00609204
9.48  -0.000384117  -0.00364143  -0.00147968  -0.0140274  0.000643305  0.00609853
9.5  -0.000380626  -0.00361595  -0.00147528  -0.0140151  0.000642611  0.00610481
9.52  -0.000377169  -0.00359065  -0.00147087  -0.0140027  0.0006419  0.00611088
9.54  -0.000373745  -0.00356553  -0.00146647  -0.0139901  0.00064117  0.00611676
9.56  -0.000370353  -0.00354058  -0.00146206  -0.0139773  0.000640422  0.00612244
9.58  -0.000366994  -0.0035158  -0.00145766  -0.0139644  0.000639657  0.00612791
9.6  -0.000363667  -0.0034912  -0.00145325  -0.0139512  0.000638874  0.00613319
9.62  -0.000360371  -0.00346677  -0.00144885  -0.0139379  0.000638075  0.00613828
9.64  -0.000357107  -0.00344251  -0.00144445  -0.0139245  0.000637258  0.00614317
9.66  -0.000353874  -0.00341842  -0.00144005  -0.0139108  0.000636425  0.00614787
9.68  -0.000350672  -0.0033945  -0.00143564  -0.013897  0.000635576  0.00615237
9.7  -0.0003475  -0.00337075  -0.00143124  -0.0138831  0.00063471  0.00615669
9.72  -0.000344358  -0.00334716  -0.00142684  -0.0138689  0.000633829  0.00616081
9.74  -0.000341247  -0.00332374  -0.00142245  -0.0138546  0.000632932  0.00616475
9.76  -0.000338165  -0.00330049  -0.00141805  -0.0138402  0.000632019  0.00616851
9.78  -0.000335112  -0.0032774  -0.00141366  -0.0138256  0.000631092  0.00617208
9.8  -0.000332088  -0.00325447  -0.00140926  -0.0138108  0.000630149  0.00617546
9.82  -0.000329093  -0.0032317  -0.00140487  -0.0137958  0.000629192  0.00617867
9.84  -0.000326127  -0.00320909  -0.00140048  -0.0137807  0.000628221  0.00618169
9.86  -0.000323189  -0.00318664  -0.00139609  -0.0137655  0.000627235  0.00618454
9.88  -0.000320279  -0.00316435  -0.00139171  -0.0137501  0.000626235  0.0061872
9.9  -0.000317396  -0.00314222  -0.00138733  -0.0137345  0.000625222  0.0061897
9.92  -0.000314541  -0.00312025  -0.00138295  -0.0137188  0.000624195  0.00619201
9.94  -0.000311713  -0.00309843  -0.00137857  -0.013703  0.000623155  0.00619416
9.96  -0.000308912  -0.00307676  -0.00137419  -0.013687  0.000622101  0.00619613
9.98  -0.000306137  -0.00305525  -0.00136982  -0.0136708  0.000621035  0.00619793
10  -0.000303389  -0.00303389  -0.00136545  -0.0136545  0.000619956  0.00619956
10.02  -0.000300667  -0.00301268  -0.00136108  -0.0136381  0.000618864  0.00620102
10.04  -0.00029797  -0.00299162  -0.00135672  -0.0136215  0.000617761  0.00620232
10.06  -0.0002953  -0.00297072  -0.00135236  -0.0136047  0.000616645  0.00620345
10.08  -0.000292654  -0.00294996  -0.001348  -0.0135879  0.000615517  0.00620442
10.1  -0.000290034  -0.00292935  -0.00134365  -0.0135709  0.000614378  0.00620522
10.12  -0.000287439  -0.00290888  -0.0013393  -0.0135537  0.000613228  0.00620586
10.14  -0.000284868  -0.00288856  -0.00133495  -0.0135364  0.000612066  0.00620635
10.16  -0.000282322  -0.00286839  -0.00133061  -0.013519  0.000610893  0.00620667
10.18  -0.000279799  -0.00284836  -0.00132627  -0.0135015  0.000609709  0.00620684
10.2  -0.000277301  -0.00282847  -0.00132194  -0.0134838  0.000608515  0.00620685
10.22  -0.000274826  -0.00280872  -0.00131761  -0.013466  0.00060731  0.00620671
10.24  -0.000272375  -0.00278912  -0.00131328  -0.013448  0.000606095  0.00620641
10.26  -0.000269947  -0.00276966  -0.00130896  -0.0134299  0.00060487  0.00620597
10.28  -0.000267542  -0.00275033  -0.00130464  -0.0134117  0.000603635  0.00620537
10.3  -0.00026516  -0.00273114  -0.00130033  -0.0133934  0.00060239  0.00620462
10.32  -0.0002628  -0.00271209  -0.00129602  -0.013375  0.000601136  0.00620373
10.34  -0.000260462  -0.00269318  -0.00129172  -0.0133564  0.000599873  0.00620268
10.36  -0.000258147  -0.0026744  -0.00128742  -0.0133377  0.0005986  0.0062015
10.38  -0.000255853  -0.00265576  -0.00128313  -0.0133189  0.000597318  0.00620017
10.4  -0.000253581  -0.00263725  -0.00127884  -0.0132999  0.000596028  0.00619869
10.42  -0.000251331  -0.00261887  -0.00127456  -0.0132809  0.000594729  0.00619708
10.44  -0.000249102  -0.00260062  -0.00127028  -0.0132617  0.000593422  0.00619532
10.46  -0.000246894  -0.00258251  -0.001266  -0.0132424  0.000592106  0.00619343
10.48  -0.000244706  -0.00256452  -0.00126174  -0.013223  0.000590782  0.0061914
10.5  -0.00024254  -0.00254667  -0.00125747  -0.0132035  0.00058945  0.00618923
10.52  -0.000240393  -0.00252894  -0.00125322  -0.0131838  0.000588111  0.00618692
10.54  -0.000238267  -0.00251134  -0.00124897  -0.0131641  0.000586763  0.00618449
10.56  -0.000236161  -0.00249386  -0.00124472  -0.0131442  0.000585409  0.00618192
10.58  -0.000234075  -0.00247651  -0.00124048  -0.0131243  0.000584047  0.00617922
10.6  -0.000232008  -0.00245929  -0.00123625  -0.0131042  0.000582678  0.00617639
10.62  -0.000229961  -0.00244218  -0.00123202  -0.013084  0.000581302  0.00617343
10.64  -0.000227933  -0.00242521  -0.0012278  -0.0130638  0.000579919  0.00617034
10.66  -0.000225924  -0.00240835  -0.00122358  -0.0130434  0.00057853  0.00616713
10.68  -0.000223934  -0.00239161  -0.00121937  -0.0130229  0.000577134  0.00616379
10.7  -0.000221962  -0.002375  -0.00121517  -0.0130023  0.000575731  0.00616032
10.72  -0.00022001  -0.0023585  -0.00121097  -0.0129816  0.000574323  0.00615674
10.74  -0.000218075  -0.00234212  -0.00120678  -0.0129608  0.000572908  0.00615303
10.76  -0.000216158  -0.00232586  -0.0012026  -0.01294  0.000571488  0.00614921
10.78  -0.00021426  -0.00230972  -0.00119842  -0.012919  0.000570061  0.00614526
10.8  -0.000212379  -0.00229369  -0.00119425  -0.0128979  0.000568629  0.0061412
10.82  -0.000210516  -0.00227778  -0.00119009  -0.0128767  0.000567192  0.00613702
10.84  -0.00020867  -0.00226198  -0.00118593  -0.0128555  0.000565749  0.00613272
10.86  -0.000206842  -0.0022463  -0.00118178  -0.0128341  0.000564301  0.00612831
10.88  -0.00020503  -0.00223073  -0.00117764  -0.0128127  0.000562848  0.00612379
10.9  -0.000203235  -0.00221527  -0.0011735  -0.0127911  0.00056139  0.00611915
10.92  -0.000201458  -0.00219992  -0.00116937  -0.0127695  0.000559927  0.00611441
10.94  -0.000199696  -0.00218468  -0.00116525  -0.0127478  0.00055846  0.00610955
10.96  -0.000197952  -0.00216955  -0.00116113  -0.012726  0.000556988  0.00610459
10.98  -0.000196223  -0.00215453  -0.00115702  -0.0127041  0.000555511  0.00609951
11  -0.00019451  -0.00213961  -0.00115292  -0.0126822  0.000554031  0.00609434
11.02  -0.000192814  -0.00212481  -0.00114883  -0.0126601  0.000552546  0.00608905
11.04  -0.000191133  -0.00211011  -0.00114475  -0.012638  0.000551057  0.00608367
11.06  -0.000189468  -0.00209551  -0.00114067  -0.0126158  0.000549564  0.00607818
11.08  -0.000187818  -0.00208102  -0.0011366  -0.0125935  0.000548067  0.00607259
11.1  -0.000186183  -0.00206664  -0.00113253  -0.0125711  0.000546567  0.00606689
11.12  -0.000184564  -0.00205235  -0.00112848  -0.0125487  0.000545063  0.0060611
11.14  -0.00018296  -0.00203817  -0.00112443  -0.0125262  0.000543556  0.00605521
11.16  -0.00018137  -0.00202409  -0.00112039  -0.0125036  0.000542045  0.00604923
11.18  -0.000179795  -0.00201011  -0.00111636  -0.0124809  0.000540532  0.00604314
11.2  -0.000178235  -0.00199623  -0.00111234  -0.0124582  0.000539015  0.00603696
11.22  -0.000176689  -0.00198245  -0.00110832  -0.0124353  0.000537495  0.00603069
11.24  -0.000175158  -0.00196877  -0.00110431  -0.0124125  0.000535972  0.00602433
11.26  -0.00017364  -0.00195519  -0.00110031  -0.0123895  0.000534446  0.00601787
11.28  -0.000172137  -0.0019417  -0.00109632  -0.0123665  0.000532918  0.00601132
11.3  -0.000170647  -0.00192831  -0.00109234  -0.0123434  0.000531388  0.00600468
11.32  -0.000169171  -0.00191502  -0.00108836  -0.0123202  0.000529854  0.00599795
11.34  -0.000167709  -0.00190182  -0.00108439  -0.012297  0.000528319  0.00599114
11.36  -0.00016626  -0.00188871  -0.00108043  -0.0122737  0.000526781  0.00598423
11.38  -0.000164824  -0.0018757  -0.00107648  -0.0122504  0.000525241  0.00597725
11.4  -0.000163401  -0.00186278  -0.00107254  -0.012227  0.000523699  0.00597017
11.42  -0.000161992  -0.00184995  -0.00106861  -0.0122035  0.000522156  0.00596302
11.44  -0.000160595  -0.00183721  -0.00106468  -0.01218  0.00052061  0.00595578
11.46  -0.000159212  -0.00182457  -0.00106076  -0.0121564  0.000519062  0.00594846
11.48  -0.000157841  -0.00181201  -0.00105686  -0.0121327  0.000517513  0.00594105
11.5  -0.000156482  -0.00179954  -0.00105296  -0.012109  0.000515963  0.00593357
11.52  -0.000155136  -0.00178716  -0.00104906  -0.0120852  0.000514411  0.00592601
11.54  -0.000153802  -0.00177487  -0.00104518  -0.0120614  0.000512857  0.00591837
11.56  -0.00015248  -0.00176267  -0.00104131  -0.0120375  0.000511303  0.00591066
11.58  -0.00015117  -0.00175055  -0.00103744  -0.0120136  0.000509747  0.00590287
11.6  -0.000149872  -0.00173852  -0.00103359  -0.0119896  0.00050819  0.005895
11.62  -0.000148586  -0.00172657  -0.00102974  -0.0119656  0.000506632  0.00588706
11.64  -0.000147312  -0.00171471  -0.0010259  -0.0119415  0.000505073  0.00587904
11.66  -0.000146049  -0.00170293  -0.00102207  -0.0119173  0.000503513  0.00587096
11.68  -0.000144798  -0.00169124  -0.00101825  -0.0118932  0.000501952  0.0058628
11.7  -0.000143558  -0.00167963  -0.00101444  -0.0118689  0.000500391  0.00585457
11.72  -0.000142329  -0.0016681  -0.00101063  -0.0118446  0.000498829  0.00584628
11.74  -0.000141111  -0.00165665  -0.00100684  -0.0118203  0.000497267  0.00583791
11.76  -0.000139905  -0.00164528  -0.00100306  -0.0117959  0.000495704  0.00582948
11.78  -0.000138709  -0.00163399  -0.000999279  -0.0117715  0.000494141  0.00582098
11.8  -0.000137524  -0.00162278  -0.000995512  -0.011747  0.000492577  0.00581241
11.82  -0.000136349  -0.00161165  -0.000991755  -0.0117225  0.000491013  0.00580378
11.84  -0.000135186  -0.0016006  -0.000988006  -0.011698  0.00048945  0.00579508
11.86  -0.000134032  -0.00158962  -0.000984267  -0.0116734  0.000487886  0.00578632
11.88  -0.000132889  -0.00157873  -0.000980536  -0.0116488  0.000486322  0.0057775
11.9  -0.000131757  -0.0015679  -0.000976815  -0.0116241  0.000484758  0.00576862
11.92  -0.000130634  -0.00155716  -0.000973104  -0.0115994  0.000483194  0.00575968
11.94  -0.000129522  -0.00154649  -0.000969401  -0.0115746  0.000481631  0.00575067
11.96  -0.000128419  -0.00153589  -0.000965708  -0.0115499  0.000480068  0.00574161
11.98  -0.000127327  -0.00152537  -0.000962024  -0.011525  0.000478505  0.00573249
12  -0.000126244  -0.00151492  -0.00095835  -0.0115002  0.000476943  0.00572331
12.02  -0.00012517  -0.00150455  -0.000954684  -0.0114753  0.000475381  0.00571408
12.04  -0.000124107  -0.00149425  -0.000951029  -0.0114504  0.000473819  0.00570478
12.06  -0.000123053  -0.00148401  -0.000947382  -0.0114254  0.000472259  0.00569544
12.08  -0.000122008  -0.00147385  -0.000943745  -0.0114004  0.000470698  0.00568604
12.1  -0.000120972  -0.00146377  -0.000940118  -0.0113754  0.000469139  0.00567658
12.12  -0.000119946  -0.00145375  -0.0009365  -0.0113504  0.000467581  0.00566708
12.14  -0.000118929  -0.0014438  -0.000932891  -0.0113253  0.000466023  0.00565752
12.16  -0.000117921  -0.00143392  -0.000929292  -0.0113002  0.000464466  0.00564791
12.18  -0.000116922  -0.0014241  -0.000925702  -0.0112751  0.00046291  0.00563825
12.2  -0.000115931  -0.00141436  -0.000922122  -0.0112499  0.000461356  0.00562854
12.22  -0.00011495  -0.00140468  -0.000918552  -0.0112247  0.000459802  0.00561878
12.24  -0.000113977  -0.00139507  -0.000914991  -0.0111995  0.000458249  0.00560897
12.26  -0.000113012  -0.00138553  -0.00091144  -0.0111742  0.000456698  0.00559912
12.28  -0.000112056  -0.00137605  -0.000907898  -0.011149  0.000455148  0.00558922
12.3  -0.000111109  -0.00136664  -0.000904366  -0.0111237  0.000453599  0.00557927
12.32  -0.00011017  -0.00135729  -0.000900843  -0.0110984  0.000452052  0.00556928
12.34  -0.000109239  -0.00134801  -0.00089733  -0.0110731  0.000450506  0.00555924
12.36  -0.000108317  -0.00133879  -0.000893827  -0.0110477  0.000448961  0.00554916
12.38  -0.000107402  -0.00132964  -0.000890333  -0.0110223  0.000447418  0.00553904
12.4  -0.000106495  -0.00132054  -0.000886849  -0.0109969  0.000445877  0.00552887
12.42  -0.000105597  -0.00131151  -0.000883375  -0.0109715  0.000444337  0.00551866
12.44  -0.000104706  -0.00130255  -0.00087991  -0.0109461  0.000442799  0.00550842
12.46  -0.000103823  -0.00129364  -0.000876455  -0.0109206  0.000441262  0.00549813
12.48  -0.000102948  -0.00128479  -0.00087301  -0.0108952  0.000439727  0.0054878
12.5  -0.000102081  -0.00127601  -0.000869574  -0.0108697  0.000438194  0.00547743
12.52  -0.000101221  -0.00126728  -0.000866148  -0.0108442  0.000436663  0.00546702
12.54  -0.000100368  -0.00125862  -0.000862732  -0.0108187  0.000435134  0.00545658
12.56  -9.95232e-05  -0.00125001  -0.000859325  -0.0107931  0.000433606  0.0054461
12.58  -9.86855e-05  -0.00124146  -0.000855929  -0.0107676  0.000432081  0.00543558
12.6  -9.78551e-05  -0.00123297  -0.000852542  -0.010742  0.000430557  0.00542502
12.62  -9.7032e-05  -0.00122454  -0.000849164  -0.0107165  0.000429036  0.00541443
12.64  -9.62159e-05  -0.00121617  -0.000845797  -0.0106909  0.000427517  0.00540381
12.66  -9.5407e-05  -0.00120785  -0.000842439  -0.0106653  0.000425999  0.00539315
12.68  -9.4605e-05  -0.00119959  -0.000839091  -0.0106397  0.000424484  0.00538246
12.7  -9.381e-05  -0.00119139  -0.000835753  -0.0106141  0.000422971  0.00537174
12.72  -9.30219e-05  -0.00118324  -0.000832424  -0.0105884  0.000421461  0.00536098
12.74  -9.22406e-05  -0.00117514  -0.000829105  -0.0105628  0.000419952  0.00535019
12.76  -9.1466e-05  -0.00116711  -0.000825796  -0.0105372  0.000418446  0.00533938
12.78  -9.06981e-05  -0.00115912  -0.000822497  -0.0105115  0.000416943  0.00532853
12.8  -8.99368e-05  -0.00115119  -0.000819207  -0.0104859  0.000415441  0.00531765
12.82  -8.91821e-05  -0.00114331  -0.000815927  -0.0104602  0.000413942  0.00530674
12.84  -8.84339e-05  -0.00113549  -0.000812657  -0.0104345  0.000412446  0.0052958
12.86  -8.76921e-05  -0.00112772  -0.000809397  -0.0104088  0.000410952  0.00528484
12.88  -8.69567e-05  -0.00112  -0.000806147  -0.0103832  0.00040946  0.00527384
12.9  -8.62276e-05  -0.00111234  -0.000802906  -0.0103575  0.000407971  0.00526282
12.92  -8.55048e-05  -0.00110472  -0.000799675  -0.0103318  0.000406484  0.00525178
12.94  -8.47881e-05  -0.00109716  -0.000796454  -0.0103061  0.000405001  0.00524071
12.96  -8.40776e-05  -0.00108965  -0.000793242  -0.0102804  0.000403519  0.00522961
12.98  -8.33732e-05  -0.00108218  -0.000790041  -0.0102547  0.000402041  0.00521849
13  -8.26748e-05  -0.00107477  -0.000786849  -0.010229  0.000400565  0.00520734
13.02  -8.19823e-05  -0.00106741  -0.000783666  -0.0102033  0.000399091  0.00519617
13.04  -8.12958e-05  -0.0010601  -0.000780494  -0.0101776  0.000397621  0.00518498
13.06  -8.06152e-05  -0.00105283  -0.000777331  -0.0101519  0.000396153  0.00517376
13.08  -7.99403e-05  -0.00104562  -0.000774178  -0.0101262  0.000394688  0.00516252
13.1  -7.92712e-05  -0.00103845  -0.000771035  -0.0101006  0.000393226  0.00515126
13.12  -7.86078e-05  -0.00103133  -0.000767901  -0.0100749  0.000391767  0.00513998
13.14  -7.795e-05  -0.00102426  -0.000764777  -0.0100492  0.00039031  0.00512868
13.16  -7.72978e-05  -0.00101724  -0.000761663  -0.0100235  0.000388857  0.00511735
13.18  -7.66512e-05  -0.00101026  -0.000758559  -0.00999781  0.000387406  0.00510601
13.2  -7.601e-05  -0.00100333  -0.000755464  -0.00997213  0.000385958  0.00509465
13.22  -7.53743e-05  -0.000996448  -0.000752379  -0.00994645  0.000384513  0.00508327
13.24  -7.4744e-05  -0.00098961  -0.000749304  -0.00992078  0.000383072  0.00507187
13.26  -7.4119e-05  -0.000982818  -0.000746238  -0.00989512  0.000381633  0.00506045
13.28  -7.34993e-05  -0.00097607  -0.000743182  -0.00986946  0.000380197  0.00504901
13.3  -7.28848e-05  -0.000969368  -0.000740136  -0.0098438  0.000378764  0.00503756
13.32  -7.22756e-05  -0.00096271  -0.000737099  -0.00981816  0.000377334  0.00502609
13.34  -7.16714e-05  -0.000956097  -0.000734072  -0.00979252  0.000375908  0.00501461
13.36  -7.10724e-05  -0.000949528  -0.000731054  -0.00976689  0.000374484  0.00500311
13.38  -7.04785e-05  -0.000943002  -0.000728047  -0.00974127  0.000373064  0.00499159
13.4  -6.98895e-05  -0.000936519  -0.000725049  -0.00971565  0.000371646  0.00498006
13.42  -6.93055e-05  -0.00093008  -0.00072206  -0.00969005  0.000370232  0.00496852
13.44  -6.87264e-05  -0.000923683  -0.000719081  -0.00966445  0.000368821  0.00495696
13.46  -6.81522e-05  -0.000917329  -0.000716112  -0.00963886  0.000367413  0.00494538
13.48  -6.75829e-05  -0.000911017  -0.000713152  -0.00961329  0.000366009  0.0049338
13.5  -6.70183e-05  -0.000904747  -0.000710202  -0.00958772  0.000364607  0.0049222
13.52  -6.64585e-05  -0.000898518  -0.000707261  -0.00956217  0.000363209  0.00491059
13.54  -6.59033e-05  -0.000892331  -0.00070433  -0.00953663  0.000361814  0.00489897
13.56  -6.53528e-05  -0.000886185  -0.000701408  -0.0095111  0.000360423  0.00488733
13.58  -6.4807e-05  -0.000880079  -0.000698496  -0.00948558  0.000359034  0.00487569
13.6  -6.42657e-05  -0.000874013  -0.000695594  -0.00946008  0.000357649  0.00486403
13.62  -6.37289e-05  -0.000867988  -0.000692701  -0.00943459  0.000356268  0.00485236
13.64  -6.31967e-05  -0.000862003  -0.000689817  -0.00940911  0.000354889  0.00484069
13.66  -6.26689e-05  -0.000856057  -0.000686943  -0.00938364  0.000353514  0.004829
13.68  -6.21455e-05  -0.000850151  -0.000684079  -0.0093582  0.000352142  0.0048173
13.7  -6.16265e-05  -0.000844283  -0.000681223  -0.00933276  0.000350774  0.0048056
13.72  -6.11118e-05  -0.000838454  -0.000678378  -0.00930734  0.000349409  0.00479389
13.74  -6.06015e-05  -0.000832664  -0.000675541  -0.00928194  0.000348047  0.00478217
13.76  -6.00953e-05  -0.000826912  -0.000672715  -0.00925655  0.000346689  0.00477044
13.78  -5.95935e-05  -0.000821198  -0.000669897  -0.00923118  0.000345334  0.0047587
13.8  -5.90958e-05  -0.000815522  -0.000667089  -0.00920583  0.000343982  0.00474696
13.82  -5.86022e-05  -0.000809883  -0.00066429  -0.00918049  0.000342634  0.00473521
13.84  -5.81128e-05  -0.000804281  -0.000661501  -0.00915517  0.00034129  0.00472345
13.86  -5.76274e-05  -0.000798716  -0.000658721  -0.00912987  0.000339948  0.00471169
13.88  -5.71461e-05  -0.000793188  -0.00065595  -0.00910459  0.000338611  0.00469992
13.9  -5.66688e-05  -0.000787697  -0.000653189  -0.00907933  0.000337276  0.00468814
13.92  -5.61955e-05  -0.000782241  -0.000650437  -0.00905408  0.000335946  0.00467636
13.94  -5.57261e-05  -0.000776822  -0.000647694  -0.00902885  0.000334618  0.00466458
13.96  -5.52606e-05  -0.000771438  -0.00064496  -0.00900365  0.000333295  0.00465279
13.98  -5.4799e-05  -0.00076609  -0.000642236  -0.00897846  0.000331974  0.004641
14  -5.43412e-05  -0.000760777  -0.000639521  -0.0089533  0.000330657  0.0046292
14.02  -5.38872e-05  -0.000755499  -0.000636815  -0.00892815  0.000329344  0.0046174
14.04  -5.3437e-05  -0.000750255  -0.000634119  -0.00890303  0.000328034  0.0046056
14.06  -5.29905e-05  -0.000745047  -0.000631431  -0.00887792  0.000326728  0.00459379
14.08  -5.25478e-05  -0.000739872  -0.000628753  -0.00885284  0.000325425  0.00458199
14.1  -5.21087e-05  -0.000734732  -0.000626084  -0.00882778  0.000324126  0.00457017
14.12  -5.16732e-05  -0.000729626  -0.000623424  -0.00880274  0.00032283  0.00455836
14.14  -5.12414e-05  -0.000724553  -0.000620773  -0.00877773  0.000321538  0.00454655
14.16  -5.08131e-05  -0.000719514  -0.000618131  -0.00875274  0.000320249  0.00453473
14.18  -5.03884e-05  -0.000714508  -0.000615499  -0.00872777  0.000318964  0.00452291
14.2  -4.99672e-05  -0.000709534  -0.000612875  -0.00870282  0.000317683  0.0045111
14.22  -4.95495e-05  -0.000704594  -0.00061026  -0.0086779  0.000316405  0.00449928
14.24  -4.91353e-05  -0.000699686  -0.000607655  -0.00865301  0.000315131  0.00448746
14.26  -4.87245e-05  -0.000694811  -0.000605058  -0.00862813  0.00031386  0.00447564
14.28  -4.8317e-05  -0.000689967  -0.000602471  -0.00860329  0.000312593  0.00446382
14.3  -4.7913e-05  -0.000685156  -0.000599892  -0.00857846  0.000311329  0.004452
14.32  -4.75123e-05  -0.000680376  -0.000597323  -0.00855366  0.000310069  0.00444019
14.34  -4.71149e-05  -0.000675628  -0.000594762  -0.00852889  0.000308812  0.00442837
14.36  -4.67208e-05  -0.000670911  -0.000592211  -0.00850414  0.00030756  0.00441656
14.38  -4.633e-05  -0.000666226  -0.000589668  -0.00847942  0.00030631  0.00440474
14.4  -4.59424e-05  -0.000661571  -0.000587134  -0.00845473  0.000305065  0.00439293
14.42  -4.5558e-05  -0.000656947  -0.000584609  -0.00843006  0.000303823  0.00438112
14.44  -4.51768e-05  -0.000652353  -0.000582093  -0.00840542  0.000302584  0.00436932
14.46  -4.47987e-05  -0.00064779  -0.000579586  -0.00838081  0.000301349  0.00435751
14.48  -4.44238e-05  -0.000643257  -0.000577087  -0.00835622  0.000300118  0.00434571
14.5  -4.4052e-05  -0.000638754  -0.000574597  -0.00833166  0.00029889  0.00433391
14.52  -4.36832e-05  -0.00063428  -0.000572117  -0.00830713  0.000297666  0.00432211
14.54  -4.33175e-05  -0.000629836  -0.000569644  -0.00828263  0.000296446  0.00431032
14.56  -4.29548e-05  -0.000625422  -0.000567181  -0.00825815  0.000295229  0.00429853
14.58  -4.25951e-05  -0.000621036  -0.000564726  -0.00823371  0.000294016  0.00428675
14.6  -4.22384e-05  -0.00061668  -0.00056228  -0.00820929  0.000292806  0.00427497
14.62  -4.18846e-05  -0.000612353  -0.000559843  -0.0081849  0.0002916  0.0042632
14.64  -4.15337e-05  -0.000608054  -0.000557414  -0.00816055  0.000290398  0.00425142
14.66  -4.11858e-05  -0.000603783  -0.000554994  -0.00813622  0.000289199  0.00423966
14.68  -4.08407e-05  -0.000599541  -0.000552583  -0.00811192  0.000288004  0.0042279
14.7  -4.04985e-05  -0.000595327  -0.00055018  -0.00808765  0.000286812  0.00421614
14.72  -4.01591e-05  -0.000591141  -0.000547786  -0.00806341  0.000285624  0.00420439
14.74  -3.98225e-05  -0.000586983  -0.0005454  -0.0080392  0.00028444  0.00419265
14.76  -3.94886e-05  -0.000582852  -0.000543023  -0.00801503  0.000283259  0.00418091
14.78  -3.91576e-05  -0.000578749  -0.000540655  -0.00799088  0.000282082  0.00416918
14.8  -3.88292e-05  -0.000574673  -0.000538295  -0.00796676  0.000280909  0.00415745
14.82  -3.85036e-05  -0.000570624  -0.000535943  -0.00794268  0.000279739  0.00414573
14.84  -3.81807e-05  -0.000566602  -0.0005336  -0.00791863  0.000278573  0.00413402
14.86  -3.78605e-05  -0.000562606  -0.000531266  -0.00789461  0.00027741  0.00412231
14.88  -3.75428e-05  -0.000558638  -0.000528939  -0.00787062  0.000276251  0.00411061
14.9  -3.72279e-05  -0.000554695  -0.000526622  -0.00784666  0.000275095  0.00409892
14.92  -3.69155e-05  -0.000550779  -0.000524312  -0.00782274  0.000273943  0.00408724
14.94  -3.66057e-05  -0.000546889  -0.000522011  -0.00779885  0.000272795  0.00407556
14.96  -3.62984e-05  -0.000543025  -0.000519718  -0.00777499  0.00027165  0.00406389
14.98  -3.59937e-05  -0.000539186  -0.000517434  -0.00775116  0.000270509  0.00405223
15  -3.56916e-05  -0.000535373  -0.000515158  -0.00772737  0.000269372  0.00404058
15.02  -3.53919e-05  -0.000531586  -0.00051289  -0.00770361  0.000268238  0.00402893
15.04  -3.50947e-05  -0.000527824  -0.000510631  -0.00767988  0.000267108  0.0040173
15.06  -3.47999e-05  -0.000524087  -0.000508379  -0.00765619  0.000265981  0.00400567
15.08  -3.45076e-05  -0.000520375  -0.000506136  -0.00763253  0.000264858  0.00399405
15.1  -3.42177e-05  -0.000516688  -0.000503901  -0.00760891  0.000263738  0.00398245
15.12  -3.39303e-05  -0.000513026  -0.000501675  -0.00758532  0.000262622  0.00397085
15.14  -3.36451e-05  -0.000509388  -0.000499456  -0.00756176  0.00026151  0.00395926
15.16  -3.33624e-05  -0.000505774  -0.000497246  -0.00753824  0.000260401  0.00394768
15.18  -3.3082e-05  -0.000502185  -0.000495043  -0.00751476  0.000259295  0.00393611
15.2  -3.28039e-05  -0.000498619  -0.000492849  -0.00749131  0.000258194  0.00392455
15.22  -3.25281e-05  -0.000495078  -0.000490663  -0.00746789  0.000257096  0.00391299
15.24  -3.22546e-05  -0.00049156  -0.000488485  -0.00744451  0.000256001  0.00390145
15.26  -3.19834e-05  -0.000488066  -0.000486315  -0.00742116  0.00025491  0.00388992
15.28  -3.17144e-05  -0.000484596  -0.000484153  -0.00739785  0.000253822  0.00387841
15.3  -3.14476e-05  -0.000481149  -0.000481999  -0.00737458  0.000252738  0.0038669
15.32  -3.11831e-05  -0.000477725  -0.000479853  -0.00735134  0.000251658  0.0038554
15.34  -3.09207e-05  -0.000474324  -0.000477715  -0.00732814  0.000250581  0.00384391
15.36  -3.06606e-05  -0.000470946  -0.000475584  -0.00730497  0.000249508  0.00383244
15.38  -3.04025e-05  -0.000467591  -0.000473462  -0.00728185  0.000248438  0.00382097
15.4  -3.01467e-05  -0.000464259  -0.000471348  -0.00725875  0.000247371  0.00380952
15.42  -2.98929e-05  -0.000460949  -0.000469241  -0.0072357  0.000246309  0.00379808
15.44  -2.96413e-05  -0.000457661  -0.000467142  -0.00721268  0.000245249  0.00378665
15.46  -2.93917e-05  -0.000454396  -0.000465051  -0.00718969  0.000244193  0.00377523
15.48  -2.91442e-05  -0.000451153  -0.000462968  -0.00716675  0.000243141  0.00376382
15.5  -2.88988e-05  -0.000447931  -0.000460893  -0.00714384  0.000242092  0.00375243
15.52  -2.86554e-05  -0.000444732  -0.000458825  -0.00712097  0.000241047  0.00374105
15.54  -2.8414e-05  -0.000441554  -0.000456766  -0.00709814  0.000240005  0.00372968
15.56  -2.81747e-05  -0.000438398  -0.000454713  -0.00707534  0.000238967  0.00371832
15.58  -2.79373e-05  -0.000435263  -0.000452669  -0.00705258  0.000237932  0.00370698
15.6  -2.77019e-05  -0.00043215  -0.000450632  -0.00702986  0.000236901  0.00369565
15.62  -2.74685e-05  -0.000429058  -0.000448603  -0.00700718  0.000235873  0.00368433
15.64  -2.7237e-05  -0.000425987  -0.000446582  -0.00698454  0.000234848  0.00367303
15.66  -2.70074e-05  -0.000422936  -0.000444568  -0.00696193  0.000233827  0.00366173
15.68  -2.67798e-05  -0.000419907  -0.000442562  -0.00693936  0.00023281  0.00365046
15.7  -2.6554e-05  -0.000416898  -0.000440563  -0.00691684  0.000231796  0.00363919
15.72  -2.63302e-05  -0.00041391  -0.000438572  -0.00689435  0.000230785  0.00362794
15.74  -2.61082e-05  -0.000410942  -0.000436588  -0.00687189  0.000229778  0.0036167
15.76  -2.5888e-05  -0.000407995  -0.000434612  -0.00684948  0.000228774  0.00360548
15.78  -2.56697e-05  -0.000405068  -0.000432643  -0.00682711  0.000227774  0.00359427
15.8  -2.54532e-05  -0.00040216  -0.000430682  -0.00680477  0.000226777  0.00358307
15.82  -2.52385e-05  -0.000399273  -0.000428728  -0.00678248  0.000225783  0.00357189
15.84  -2.50256e-05  -0.000396406  -0.000426782  -0.00676022  0.000224793  0.00356072
15.86  -2.48145e-05  -0.000393558  -0.000424843  -0.00673801  0.000223806  0.00354957
15.88  -2.46051e-05  -0.000390729  -0.000422911  -0.00671583  0.000222823  0.00353843
15.9  -2.43975e-05  -0.000387921  -0.000420987  -0.00669369  0.000221843  0.0035273
15.92  -2.41917e-05  -0.000385131  -0.00041907  -0.0066716  0.000220866  0.00351619
15.94  -2.39875e-05  -0.000382361  -0.00041716  -0.00664954  0.000219893  0.0035051
15.96  -2.37851e-05  -0.00037961  -0.000415258  -0.00662752  0.000218923  0.00349402
15.98  -2.35843e-05  -0.000376878  -0.000413363  -0.00660554  0.000217957  0.00348295
16  -2.33853e-05  -0.000374164  -0.000411475  -0.0065836  0.000216994  0.0034719
16.02  -2.31879e-05  -0.00037147  -0.000409595  -0.00656171  0.000216034  0.00346087
16.04  -2.29921e-05  -0.000368794  -0.000407721  -0.00653985  0.000215078  0.00344985
16.06  -2.27981e-05  -0.000366137  -0.000405855  -0.00651803  0.000214125  0.00343884
16.08  -2.26056e-05  -0.000363498  -0.000403996  -0.00649626  0.000213175  0.00342785
16.1  -2.24147e-05  -0.000360877  -0.000402144  -0.00647452  0.000212229  0.00341688
16.12  -2.22255e-05  -0.000358275  -0.000400299  -0.00645283  0.000211286  0.00340592
16.14  -2.20378e-05  -0.00035569  -0.000398462  -0.00643117  0.000210346  0.00339498
16.16  -2.18517e-05  -0.000353124  -0.000396631  -0.00640956  0.000209409  0.00338405
16.18  -2.16672e-05  -0.000350575  -0.000394808  -0.00638799  0.000208476  0.00337314
16.2  -2.14842e-05  -0.000348044  -0.000392991  -0.00636646  0.000207546  0.00336225
16.22  -2.13028e-05  -0.000345531  -0.000391182  -0.00634497  0.00020662  0.00335137
16.24  -2.11229e-05  -0.000343036  -0.000389379  -0.00632352  0.000205696  0.00334051
16.26  -2.09445e-05  -0.000340557  -0.000387584  -0.00630211  0.000204776  0.00332966
16.28  -2.07676e-05  -0.000338097  -0.000385795  -0.00628074  0.00020386  0.00331883
16.3  -2.05922e-05  -0.000335653  -0.000384013  -0.00625942  0.000202946  0.00330802
16.32  -2.04183e-05  -0.000333226  -0.000382239  -0.00623814  0.000202036  0.00329723
16.34  -2.02458e-05  -0.000330817  -0.000380471  -0.00621689  0.000201129  0.00328645
16.36  -2.00748e-05  -0.000328424  -0.00037871  -0.00619569  0.000200225  0.00327568
16.38  -1.99053e-05  -0.000326048  -0.000376956  -0.00617454  0.000199325  0.00326494
16.4  -1.97371e-05  -0.000323689  -0.000375208  -0.00615342  0.000198427  0.00325421
16.42  -1.95704e-05  -0.000321346  -0.000373468  -0.00613234  0.000197533  0.0032435
16.44  -1.94051e-05  -0.00031902  -0.000371734  -0.00611131  0.000196642  0.0032328
16.46  -1.92412e-05  -0.00031671  -0.000370007  -0.00609032  0.000195755  0.00322212
16.48  -1.90787e-05  -0.000314417  -0.000368287  -0.00606937  0.00019487  0.00321146
16.5  -1.89175e-05  -0.000312139  -0.000366574  -0.00604847  0.000193989  0.00320082
16.52  -1.87578e-05  -0.000309878  -0.000364867  -0.0060276  0.000193111  0.00319019
16.54  -1.85993e-05  -0.000307633  -0.000363167  -0.00600678  0.000192236  0.00317958
16.56  -1.84422e-05  -0.000305403  -0.000361473  -0.005986  0.000191364  0.00316899
16.58  -1.82865e-05  -0.00030319  -0.000359787  -0.00596526  0.000190495  0.00315842
16.6  -1.8132e-05  -0.000300992  -0.000358106  -0.00594457  0.00018963  0.00314786
16.62  -1.79789e-05  -0.000298809  -0.000356433  -0.00592391  0.000188768  0.00313732
16.64  -1.78271e-05  -0.000296642  -0.000354766  -0.0059033  0.000187909  0.0031268
16.66  -1.76765e-05  -0.000294491  -0.000353105  -0.00588274  0.000187053  0.0031163
16.68  -1.75273e-05  -0.000292355  -0.000351451  -0.00586221  0.0001862  0.00310581
16.7  -1.73793e-05  -0.000290233  -0.000349804  -0.00584173  0.00018535  0.00309534
16.72  -1.72325e-05  -0.000288128  -0.000348163  -0.00582129  0.000184503  0.00308489
16.74  -1.7087e-05  -0.000286037  -0.000346529  -0.00580089  0.00018366  0.00307446
16.76  -1.69428e-05  -0.000283961  -0.000344901  -0.00578054  0.000182819  0.00306405
16.78  -1.67997e-05  -0.000281899  -0.000343279  -0.00576023  0.000181982  0.00305365
16.8  -1.66579e-05  -0.000279853  -0.000341664  -0.00573996  0.000181148  0.00304328
16.82  -1.65173e-05  -0.000277821  -0.000340056  -0.00571974  0.000180316  0.00303292
16.84  -1.63779e-05  -0.000275803  -0.000338453  -0.00569955  0.000179488  0.00302258
16.86  -1.62397e-05  -0.000273801  -0.000336857  -0.00567941  0.000178663  0.00301226
16.88  -1.61026e-05  -0.000271812  -0.000335268  -0.00565932  0.000177841  0.00300196
16.9  -1.59667e-05  -0.000269838  -0.000333684  -0.00563927  0.000177022  0.00299167
16.92  -1.5832e-05  -0.000267877  -0.000332107  -0.00561926  0.000176206  0.00298141
16.94  -1.56984e-05  -0.000265931  -0.000330537  -0.00559929  0.000175393  0.00297116
16.96  -1.5566e-05  -0.000263999  -0.000328972  -0.00557937  0.000174583  0.00296093
16.98  -1.54347e-05  -0.000262081  -0.000327414  -0.00555949  0.000173776  0.00295072
17  -1.53045e-05  -0.000260177  -0.000325862  -0.00553965  0.000172972  0.00294053
17.02  -1.51754e-05  -0.000258286  -0.000324316  -0.00551986  0.000172171  0.00293036
17.04  -1.50475e-05  -0.000256409  -0.000322777  -0.00550011  0.000171374  0.00292021
17.06  -1.49206e-05  -0.000254545  -0.000321243  -0.00548041  0.000170579  0.00291007
17.08  -1.47948e-05  -0.000252695  -0.000319716  -0.00546074  0.000169787  0.00289996
17.1  -1.46701e-05  -0.000250859  -0.000318195  -0.00544113  0.000168998  0.00288986
17.12  -1.45465e-05  -0.000249035  -0.000316679  -0.00542155  0.000168212  0.00287979
17.14  -1.44239e-05  -0.000247225  -0.00031517  -0.00540202  0.000167429  0.00286973
17.16  -1.43023e-05  -0.000245428  -0.000313667  -0.00538253  0.000166649  0.00285969
17.18  -1.41818e-05  -0.000243644  -0.00031217  -0.00536309  0.000165871  0.00284967
17.2  -1.40624e-05  -0.000241873  -0.00031068  -0.00534369  0.000165097  0.00283967
17.22  -1.39439e-05  -0.000240115  -0.000309195  -0.00532433  0.000164326  0.00282969
17.24  -1.38265e-05  -0.000238369  -0.000307716  -0.00530502  0.000163558  0.00281973
17.26  -1.37101e-05  -0.000236636  -0.000306243  -0.00528575  0.000162792  0.00280979
17.28  -1.35947e-05  -0.000234916  -0.000304776  -0.00526652  0.000162029  0.00279987
17.3  -1.34803e-05  -0.000233209  -0.000303315  -0.00524734  0.00016127  0.00278997
17.32  -1.33668e-05  -0.000231513  -0.000301859  -0.00522821  0.000160513  0.00278009
17.34  -1.32544e-05  -0.00022983  -0.00030041  -0.00520911  0.000159759  0.00277022
17.36  -1.31429e-05  -0.00022816  -0.000298967  -0.00519006  0.000159008  0.00276038
17.38  -1.30323e-05  -0.000226502  -0.000297529  -0.00517106  0.00015826  0.00275056
17.4  -1.29227e-05  -0.000224855  -0.000296097  -0.00515209  0.000157515  0.00274075
17.42  -1.28141e-05  -0.000223221  -0.000294671  -0.00513318  0.000156772  0.00273097
17.44  -1.27064e-05  -0.000221599  -0.000293251  -0.0051143  0.000156033  0.00272121
17.46  -1.25996e-05  -0.000219988  -0.000291837  -0.00509547  0.000155296  0.00271146
17.48  -1.24937e-05  -0.00021839  -0.000290428  -0.00507669  0.000154562  0.00270174
17.5  -1.23887e-05  -0.000216803  -0.000289025  -0.00505795  0.000153831  0.00269204
17.52  -1.22847e-05  -0.000215228  -0.000287628  -0.00503925  0.000153102  0.00268235
17.54  -1.21815e-05  -0.000213664  -0.000286237  -0.00502059  0.000152377  0.00267269
17.56  -1.20793e-05  -0.000212112  -0.000284851  -0.00500199  0.000151654  0.00266305
17.58  -1.19779e-05  -0.000210571  -0.000283471  -0.00498342  0.000150934  0.00265342
17.6  -1.18774e-05  -0.000209042  -0.000282096  -0.0049649  0.000150217  0.00264382
17.62  -1.17777e-05  -0.000207524  -0.000280728  -0.00494642  0.000149503  0.00263424
17.64  -1.1679e-05  -0.000206017  -0.000279364  -0.00492799  0.000148791  0.00262467
17.66  -1.1581e-05  -0.000204521  -0.000278007  -0.0049096  0.000148082  0.00261513
17.68  -1.1484e-05  -0.000203036  -0.000276655  -0.00489125  0.000147376  0.00260561
17.7  -1.13877e-05  -0.000201562  -0.000275308  -0.00487295  0.000146673  0.00259611
17.72  -1.12923e-05  -0.000200099  -0.000273967  -0.0048547  0.000145972  0.00258663
17.74  -1.11977e-05  -0.000198647  -0.000272632  -0.00483649  0.000145274  0.00257716
17.76  -1.11039e-05  -0.000197206  -0.000271302  -0.00481832  0.000144579  0.00256772
17.78  -1.1011e-05  -0.000195775  -0.000269977  -0.00480019  0.000143887  0.0025583
17.8  -1.09188e-05  -0.000194355  -0.000268658  -0.00478211  0.000143197  0.0025489
17.82  -1.08275e-05  -0.000192945  -0.000267344  -0.00476408  0.00014251  0.00253953
17.84  -1.07369e-05  -0.000191546  -0.000266036  -0.00474609  0.000141826  0.00253017
17.86  -1.06471e-05  -0.000190158  -0.000264733  -0.00472814  0.000141144  0.00252083
17.88  -1.05581e-05  -0.000188779  -0.000263436  -0.00471024  0.000140465  0.00251151
17.9  -1.04699e-05  -0.000187411  -0.000262144  -0.00469238  0.000139789  0.00250221
17.92  -1.03824e-05  -0.000186053  -0.000260857  -0.00467456  0.000139115  0.00249294
17.94  -1.02957e-05  -0.000184705  -0.000259576  -0.00465679  0.000138444  0.00248368
17.96  -1.02097e-05  -0.000183367  -0.0002583  -0.00463907  0.000137776  0.00247445
17.98  -1.01245e-05  -0.000182039  -0.000257029  -0.00462139  0.00013711  0.00246523
18  -1.004e-05  -0.000180721  -0.000255764  -0.00460375  0.000136447  0.00245604
18.02  -9.9563e-06  -0.000179413  -0.000254504  -0.00458616  0.000135786  0.00244687
18.04  -9.87328e-06  -0.000178114  -0.000253249  -0.00456861  0.000135128  0.00243772
18.06  -9.79099e-06  -0.000176825  -0.000251999  -0.0045511  0.000134473  0.00242859
18.08  -9.7094e-06  -0.000175546  -0.000250755  -0.00453364  0.000133821  0.00241948
18.1  -9.62853e-06  -0.000174276  -0.000249515  -0.00451623  0.000133171  0.00241039
18.12  -9.54835e-06  -0.000173016  -0.000248281  -0.00449885  0.000132523  0.00240132
18.14  -9.46888e-06  -0.000171765  -0.000247052  -0.00448153  0.000131878  0.00239227
18.16  -9.39009e-06  -0.000170524  -0.000245828  -0.00446424  0.000131236  0.00238325
18.18  -9.31199e-06  -0.000169292  -0.00024461  -0.004447  0.000130596  0.00237424
18.2  -9.23456e-06  -0.000168069  -0.000243396  -0.00442981  0.000129959  0.00236526
18.22  -9.15781e-06  -0.000166855  -0.000242187  -0.00441266  0.000129324  0.00235629
18.24  -9.08173e-06  -0.000165651  -0.000240984  -0.00439555  0.000128692  0.00234735
18.26  -9.0063e-06  -0.000164455  -0.000239786  -0.00437849  0.000128063  0.00233843
18.28  -8.93153e-06  -0.000163268  -0.000238592  -0.00436147  0.000127436  0.00232953
18.3  -8.85742e-06  -0.000162091  -0.000237404  -0.00434449  0.000126811  0.00232065
18.32  -8.78394e-06  -0.000160922  -0.000236221  -0.00432756  0.000126189  0.00231179
18.34  -8.71111e-06  -0.000159762  -0.000235042  -0.00431068  0.00012557  0.00230295
18.36  -8.63891e-06  -0.00015861  -0.000233869  -0.00429383  0.000124953  0.00229414
18.38  -8.56733e-06  -0.000157468  -0.000232701  -0.00427704  0.000124339  0.00228534
18.4  -8.49638e-06  -0.000156333  -0.000231537  -0.00426028  0.000123727  0.00227657
18.42  -8.42605e-06  -0.000155208  -0.000230379  -0.00424357  0.000123117  0.00226782
18.44  -8.35633e-06  -0.000154091  -0.000229225  -0.00422691  0.00012251  0.00225908
18.46  -8.28721e-06  -0.000152982  -0.000228076  -0.00421029  0.000121905  0.00225037
18.48  -8.2187e-06  -0.000151882  -0.000226932  -0.00419371  0.000121303  0.00224169
18.5  -8.15078e-06  -0.000150789  -0.000225793  -0.00417717  0.000120704  0.00223302
18.52  -8.08345e-06  -0.000149706  -0.000224659  -0.00416068  0.000120106  0.00222437
18.54  -8.01671e-06  -0.00014863  -0.00022353  -0.00414424  0.000119512  0.00221575
18.56  -7.95055e-06  -0.000147562  -0.000222405  -0.00412784  0.000118919  0.00220714
18.58  -7.88497e-06  -0.000146503  -0.000221285  -0.00411148  0.000118329  0.00219856
18.6  -7.81995e-06  -0.000145451  -0.00022017  -0.00409516  0.000117742  0.00219
18.62  -7.75551e-06  -0.000144408  -0.00021906  -0.00407889  0.000117157  0.00218146
18.64  -7.69162e-06  -0.000143372  -0.000217954  -0.00406267  0.000116574  0.00217294
18.66  -7.62829e-06  -0.000142344  -0.000216854  -0.00404649  0.000115994  0.00216444
18.68  -7.56551e-06  -0.000141324  -0.000215757  -0.00403035  0.000115416  0.00215596
18.7  -7.50328e-06  -0.000140311  -0.000214666  -0.00401425  0.00011484  0.00214751
18.72  -7.44159e-06  -0.000139306  -0.000213579  -0.0039982  0.000114267  0.00213907
18.74  -7.38043e-06  -0.000138309  -0.000212497  -0.0039822  0.000113696  0.00213066
18.76  -7.31981e-06  -0.00013732  -0.00021142  -0.00396623  0.000113127  0.00212227
18.78  -7.25972e-06  -0.000136337  -0.000210347  -0.00395031  0.000112561  0.0021139
18.8  -7.20015e-06  -0.000135363  -0.000209279  -0.00393444  0.000111997  0.00210555
18.82  -7.1411e-06  -0.000134395  -0.000208215  -0.00391861  0.000111436  0.00209723
18.84  -7.08256e-06  -0.000133435  -0.000207156  -0.00390282  0.000110877  0.00208892
18.86  -7.02453e-06  -0.000132483  -0.000206101  -0.00388707  0.00011032  0.00208064
18.88  -6.96701e-06  -0.000131537  -0.000205051  -0.00387137  0.000109766  0.00207237
18.9  -6.90998e-06  -0.000130599  -0.000204006  -0.00385571  0.000109213  0.00206413
18.92  -6.85346e-06  -0.000129667  -0.000202965  -0.0038401  0.000108663  0.00205591
18.94  -6.79742e-06  -0.000128743  -0.000201929  -0.00382453  0.000108116  0.00204771
18.96  -6.74188e-06  -0.000127826  -0.000200897  -0.003809  0.00010757  0.00203953
18.98  -6.68681e-06  -0.000126916  -0.000199869  -0.00379352  0.000107027  0.00203138
19  -6.63223e-06  -0.000126012  -0.000198846  -0.00377808  0.000106487  0.00202324
19.02  -6.57812e-06  -0.000125116  -0.000197828  -0.00376269  0.000105948  0.00201513
19.04  -6.52448e-06  -0.000124226  -0.000196814  -0.00374733  0.000105412  0.00200704
19.06  -6.47131e-06  -0.000123343  -0.000195804  -0.00373202  0.000104878  0.00199897
19.08  -6.4186e-06  -0.000122467  -0.000194799  -0.00371676  0.000104346  0.00199092
19.1  -6.36635e-06  -0.000121597  -0.000193798  -0.00370153  0.000103816  0.00198289
19.12  -6.31455e-06  -0.000120734  -0.000192801  -0.00368635  0.000103289  0.00197489
19.14  -6.26321e-06  -0.000119878  -0.000191809  -0.00367122  0.000102764  0.0019669
19.16  -6.21231e-06  -0.000119028  -0.000190821  -0.00365613  0.000102241  0.00195894
19.18  -6.16185e-06  -0.000118184  -0.000189837  -0.00364108  0.00010172  0.001951
19.2  -6.11183e-06  -0.000117347  -0.000188858  -0.00362607  0.000101202  0.00194308
19.22  -6.06225e-06  -0.000116516  -0.000187883  -0.00361111  0.000100686  0.00193518
19.24  -6.0131e-06  -0.000115692  -0.000186912  -0.00359618  0.000100171  0.0019273
19.26  -5.96437e-06  -0.000114874  -0.000185945  -0.00358131  9.96595e-05  0.00191944
19.28  -5.91607e-06  -0.000114062  -0.000184983  -0.00356647  9.91497e-05  0.00191161
19.3  -5.86818e-06  -0.000113256  -0.000184025  -0.00355168  9.86421e-05  0.00190379
19.32  -5.82072e-06  -0.000112456  -0.000183071  -0.00353693  9.81367e-05  0.001896
19.34  -5.77366e-06  -0.000111663  -0.000182121  -0.00352223  9.76334e-05  0.00188823
19.36  -5.72701e-06  -0.000110875  -0.000181176  -0.00350757  9.71323e-05  0.00188048
19.38  -5.68077e-06  -0.000110093  -0.000180235  -0.00349295  9.66333e-05  0.00187275
19.4  -5.63493e-06  -0.000109318  -0.000179297  -0.00347837  9.61364e-05  0.00186505
19.42  -5.58949e-06  -0.000108548  -0.000178364  -0.00346384  9.56417e-05  0.00185736
19.44  -5.54444e-06  -0.000107784  -0.000177435  -0.00344935  9.51491e-05  0.0018497
19.46  -5.49978e-06  -0.000107026  -0.000176511  -0.0034349  9.46585e-05  0.00184206
19.48  -5.45551e-06  -0.000106273  -0.00017559  -0.00342049  9.41701e-05  0.00183443
19.5  -5.41162e-06  -0.000105527  -0.000174673  -0.00340613  9.36838e-05  0.00182683
19.52  -5.36811e-06  -0.000104786  -0.000173761  -0.00339181  9.31996e-05  0.00181926
19.54  -5.32498e-06  -0.00010405  -0.000172852  -0.00337753  9.27175e-05  0.0018117
19.56  -5.28222e-06  -0.00010332  -0.000171948  -0.00336329  9.22374e-05  0.00180416
19.58  -5.23984e-06  -0.000102596  -0.000171047  -0.0033491  9.17594e-05  0.00179665
19.6  -5.19782e-06  -0.000101877  -0.000170151  -0.00333495  9.12835e-05  0.00178916
19.62  -5.15616e-06  -0.000101164  -0.000169258  -0.00332084  9.08096e-05  0.00178168
19.64  -5.11486e-06  -0.000100456  -0.00016837  -0.00330678  9.03378e-05  0.00177423
19.66  -5.07392e-06  -9.97534e-05  -0.000167485  -0.00329275  8.9868e-05  0.0017668
19.68  -5.03334e-06  -9.90561e-05  -0.000166604  -0.00327877  8.94003e-05  0.0017594
19.7  -4.9931e-06  -9.83642e-05  -0.000165728  -0.00326483  8.89345e-05  0.00175201
19.72  -4.95322e-06  -9.76774e-05  -0.000164855  -0.00325094  8.84709e-05  0.00174465
19.74  -4.91367e-06  -9.69959e-05  -0.000163986  -0.00323708  8.80092e-05  0.0017373
19.76  -4.87447e-06  -9.63196e-05  -0.000163121  -0.00322327  8.75495e-05  0.00172998
19.78  -4.83561e-06  -9.56484e-05  -0.00016226  -0.0032095  8.70919e-05  0.00172268
19.8  -4.79708e-06  -9.49822e-05  -0.000161403  -0.00319577  8.66362e-05  0.0017154
19.82  -4.75889e-06  -9.43212e-05  -0.000160549  -0.00318209  8.61826e-05  0.00170814
19.84  -4.72102e-06  -9.36651e-05  -0.0001597  -0.00316844  8.57309e-05  0.0017009
19.86  -4.68348e-06  -9.3014e-05  -0.000158854  -0.00315484  8.52812e-05  0.00169368
19.88  -4.64627e-06  -9.23678e-05  -0.000158012  -0.00314128  8.48334e-05  0.00168649
19.9  -4.60937e-06  -9.17265e-05  -0.000157174  -0.00312776  8.43877e-05  0.00167931
19.92  -4.57279e-06  -9.109e-05  -0.00015634  -0.00311428  8.39439e-05  0.00167216
19.94  -4.53653e-06  -9.04584e-05  -0.000155509  -0.00310085  8.3502e-05  0.00166503
19.96  -4.50058e-06  -8.98315e-05  -0.000154682  -0.00308745  8.30621e-05  0.00165792
19.98  -4.46494e-06  -8.92094e-05  -0.000153859  -0.0030741  8.26241e-05  0.00165083


==> backflow/backflow_functions_Cdimer33_pf.dat <==
# distance, f_e-n, d*f_e-n, like electrons f_e-e, d*f_e-e, unlike spin electrons f_e-e, d*f_e-e
0  -0.00300935  -0  0.00347398  0  -0.0585585  -0
0.02  -0.00306769  -6.13539e-05  0.00320221  6.40441e-05  -0.0584288  -0.00116858
0.04  -0.00322098  -0.000128839  0.00243282  9.73129e-05  -0.058038  -0.00232152
0.06  -0.00341107  -0.000204664  0.00129189  7.75135e-05  -0.0573827  -0.00344296
0.08  -0.00356206  -0.000284965  -4.56657e-05  -3.65325e-06  -0.0564629  -0.00451703
0.1  -0.00360388  -0.000360388  -0.00139661  -0.000139661  -0.055288  -0.0055288
0.12  -0.00349257  -0.000419109  -0.00260676  -0.000312811  -0.0538809  -0.00646571
0.14  -0.00322149  -0.000451009  -0.00357547  -0.000500566  -0.0522795  -0.00731913
0.16  -0.00282098  -0.000451358  -0.00426298  -0.000682077  -0.0505338  -0.00808541
0.18  -0.00234849  -0.000422729  -0.00468251  -0.000842852  -0.0487005  -0.00876609
0.2  -0.00187359  -0.000374718  -0.00488291  -0.000976583  -0.0468364  -0.00936728
0.22  -0.00146289  -0.000321837  -0.0049289  -0.00108436  -0.044992  -0.00989825
0.24  -0.00116864  -0.000280475  -0.00488434  -0.00117224  -0.0432077  -0.0103698
0.26  -0.00102272  -0.000265906  -0.00480156  -0.00124841  -0.0415112  -0.0107929
0.28  -0.00103583  -0.000290034  -0.00471677  -0.0013207  -0.039918  -0.0111771
0.3  -0.00120061  -0.000360184  -0.00465043  -0.00139513  -0.0384335  -0.01153
0.32  -0.0014966  -0.000478913  -0.00461025  -0.00147528  -0.0370548  -0.0118575
0.34  -0.00189578  -0.000644565  -0.0045953  -0.0015624  -0.0357739  -0.0121631
0.36  -0.00236741  -0.000852268  -0.00459983  -0.00165594  -0.03458  -0.0124488
0.38  -0.00288175  -0.00109506  -0.00461619  -0.00175415  -0.0334615  -0.0127154
0.4  -0.00341247  -0.00136499  -0.00463688  -0.00185475  -0.0324069  -0.0129628
0.42  -0.00393797  -0.00165395  -0.00465565  -0.00195537  -0.0314062  -0.0131906
0.44  -0.00444179  -0.00195439  -0.00466801  -0.00205392  -0.0304508  -0.0133983
0.46  -0.00491241  -0.00225971  -0.00467124  -0.00214877  -0.0295336  -0.0135855
0.48  -0.0053427  -0.0025645  -0.00466427  -0.00223885  -0.0286494  -0.0137517
0.5  -0.00572916  -0.00286458  -0.00464731  -0.00232365  -0.0277942  -0.0138971
0.52  -0.00607109  -0.00315696  -0.00462151  -0.00240319  -0.0269648  -0.0140217
0.54  -0.00636987  -0.00343973  -0.00458867  -0.00247788  -0.0261593  -0.014126
0.56  -0.0066283  -0.00371185  -0.0045509  -0.00254851  -0.025376  -0.0142106
0.58  -0.00685001  -0.00397301  -0.00451041  -0.00261604  -0.0246139  -0.0142761
0.6  -0.00703906  -0.00422344  -0.00446933  -0.0026816  -0.0238723  -0.0143234
0.62  -0.00719963  -0.00446377  -0.00442957  -0.00274633  -0.0231506  -0.0143534
0.64  -0.00733574  -0.00469487  -0.00439276  -0.00281137  -0.0224483  -0.0143669
0.66  -0.00745119  -0.00491778  -0.00436021  -0.00287774  -0.0217652  -0.014365
0.68  -0.00754939  -0.00513359  -0.00433285  -0.00294634  -0.0211008  -0.0143485
0.7  -0.00763339  -0.00534337  -0.00431132  -0.00301792  -0.0204549  -0.0143185
0.72  -0.00770581  -0.00554819  -0.00429591  -0.00309305  -0.0198274  -0.0142757
0.74  -0.0077689  -0.00574899  -0.00428666  -0.00317213  -0.0192178  -0.0142212
0.76  -0.00782455  -0.00594665  -0.00428334  -0.00325534  -0.0186261  -0.0141558
0.78  -0.00787429  -0.00614195  -0.00428556  -0.00334274  -0.0180518  -0.0140804
0.8  -0.00791942  -0.00633554  -0.00429273  -0.00343419  -0.0174949  -0.0139959
0.82  -0.00796096  -0.00652799  -0.00430418  -0.00352943  -0.016955  -0.0139031
0.84  -0.00799971  -0.00671976  -0.00431912  -0.00362806  -0.0164318  -0.0138027
0.86  -0.00803632  -0.00691124  -0.00433674  -0.0037296  -0.015925  -0.0136955
0.88  -0.00807129  -0.00710273  -0.00435621  -0.00383346  -0.0154344  -0.0135823
0.9  -0.00810498  -0.00729448  -0.00437667  -0.003939  -0.0149597  -0.0134637
0.92  -0.00813769  -0.00748667  -0.00439732  -0.00404554  -0.0145004  -0.0133404
0.94  -0.00816961  -0.00767944  -0.00441739  -0.00415234  -0.0140564  -0.013213
0.96  -0.0082009  -0.00787286  -0.00443614  -0.0042587  -0.0136272  -0.0130821
0.98  -0.00823165  -0.00806702  -0.00445293  -0.00436387  -0.0132126  -0.0129483
1  -0.00826193  -0.00826193  -0.00446716  -0.00446716  -0.0128121  -0.0128121
1.02  -0.00829177  -0.0084576  -0.00447831  -0.00456787  -0.0124254  -0.0126739
1.04  -0.00832118  -0.00865403  -0.00448593  -0.00466537  -0.0120521  -0.0125342
1.06  -0.00835017  -0.00885118  -0.00448966  -0.00475904  -0.011692  -0.0123935
1.08  -0.00837872  -0.00904902  -0.00448919  -0.00484832  -0.0113445  -0.0122521
1.1  -0.00840679  -0.00924747  -0.00448429  -0.00493272  -0.0110095  -0.0121104
1.12  -0.00843437  -0.0094465  -0.00447481  -0.00501179  -0.0106864  -0.0119687
1.14  -0.00846141  -0.00964601  -0.00446064  -0.00508513  -0.0103749  -0.0118274
1.16  -0.00848787  -0.00984593  -0.00444174  -0.00515242  -0.0100748  -0.0116867
1.18  -0.00851371  -0.0100462  -0.00441812  -0.00521339  -0.00978554  -0.0115469
1.2  -0.00853887  -0.0102466  -0.00438984  -0.00526781  -0.00950687  -0.0114082
1.22  -0.00856333  -0.0104473  -0.00435699  -0.00531552  -0.00923843  -0.0112709
1.24  -0.00858702  -0.0106479  -0.00431971  -0.00535644  -0.00897987  -0.011135
1.26  -0.00860991  -0.0108485  -0.00427817  -0.00539049  -0.00873085  -0.0110009
1.28  -0.00863194  -0.0110489  -0.00423256  -0.00541767  -0.00849105  -0.0108685
1.3  -0.00865307  -0.011249  -0.0041831  -0.00543803  -0.00826013  -0.0107382
1.32  -0.00867326  -0.0114487  -0.00413003  -0.00545164  -0.00803776  -0.0106098
1.34  -0.00869247  -0.0116479  -0.0040736  -0.00545862  -0.00782365  -0.0104837
1.36  -0.00871065  -0.0118465  -0.00401406  -0.00545913  -0.00761747  -0.0103598
1.38  -0.00872777  -0.0120443  -0.0039517  -0.00545334  -0.00741892  -0.0102381
1.4  -0.0087438  -0.0122413  -0.00388677  -0.00544148  -0.00722771  -0.0101188
1.42  -0.00875869  -0.0124373  -0.00381955  -0.00542376  -0.00704355  -0.0100018
1.44  -0.00877242  -0.0126323  -0.00375032  -0.00540046  -0.00686617  -0.00988728
1.46  -0.00878497  -0.0128261  -0.00367934  -0.00537184  -0.00669527  -0.0097751
1.48  -0.00879629  -0.0130185  -0.00360689  -0.00533819  -0.00653061  -0.00966531
1.5  -0.00880638  -0.0132096  -0.00353321  -0.00529981  -0.00637193  -0.00955789
1.52  -0.00881522  -0.0133991  -0.00345856  -0.00525701  -0.00621897  -0.00945283
1.54  -0.00882277  -0.0135871  -0.00338318  -0.00521009  -0.00607149  -0.0093501
1.56  -0.00882904  -0.0137733  -0.0033073  -0.00515938  -0.00592927  -0.00924966
1.58  -0.008834  -0.0139577  -0.00323114  -0.0051052  -0.00579208  -0.00915149
1.6  -0.00883766  -0.0141403  -0.00315492  -0.00504787  -0.0056597  -0.00905553
1.62  -0.00883999  -0.0143208  -0.00307882  -0.0049877  -0.00553194  -0.00896174
1.64  -0.00884101  -0.0144993  -0.00300305  -0.004925  -0.00540858  -0.00887007
1.66  -0.0088407  -0.0146756  -0.00292777  -0.0048601  -0.00528944  -0.00878046
1.68  -0.00883908  -0.0148496  -0.00285314  -0.00479328  -0.00517433  -0.00869288
1.7  -0.00883613  -0.0150214  -0.00277932  -0.00472485  -0.00506309  -0.00860726
1.72  -0.00883187  -0.0151908  -0.00270645  -0.0046551  -0.00495555  -0.00852354
1.74  -0.0088263  -0.0153578  -0.00263466  -0.0045843  -0.00485154  -0.00844168
1.76  -0.00881944  -0.0155222  -0.00256405  -0.00451273  -0.00475092  -0.00836161
1.78  -0.0088113  -0.0156841  -0.00249475  -0.00444065  -0.00465353  -0.00828329
1.8  -0.00880188  -0.0158434  -0.00242684  -0.00436831  -0.00455925  -0.00820666
1.82  -0.00879121  -0.016  -0.00236041  -0.00429594  -0.00446795  -0.00813167
1.84  -0.0087793  -0.0161539  -0.00229553  -0.00422378  -0.00437949  -0.00805826
1.86  -0.00876616  -0.0163051  -0.00223228  -0.00415204  -0.00429376  -0.0079864
1.88  -0.00875183  -0.0164534  -0.00217071  -0.00408094  -0.00421065  -0.00791603
1.9  -0.00873631  -0.016599  -0.00211087  -0.00401066  -0.00413005  -0.0078471
1.92  -0.00871964  -0.0167417  -0.00205281  -0.00394139  -0.00405186  -0.00777958
1.94  -0.00870182  -0.0168815  -0.00199655  -0.00387331  -0.00397599  -0.00771341
1.96  -0.0086829  -0.0170185  -0.00194213  -0.00380658  -0.00390233  -0.00764857
1.98  -0.00866289  -0.0171525  -0.00188957  -0.00374136  -0.00383081  -0.007585
2  -0.00864181  -0.0172836  -0.00183889  -0.00367778  -0.00376134  -0.00752267
2.02  -0.0086197  -0.0174118  -0.00179009  -0.00361597  -0.00369384  -0.00746155
2.04  -0.00859658  -0.017537  -0.00174317  -0.00355607  -0.00362824  -0.0074016
2.06  -0.00857248  -0.0176593  -0.00169815  -0.00349819  -0.00356446  -0.00734279
2.08  -0.00854742  -0.0177786  -0.00165501  -0.00344243  -0.00350244  -0.00728508
2.1  -0.00852143  -0.017895  -0.00161375  -0.00338888  -0.00344212  -0.00722845
2.12  -0.00849454  -0.0180084  -0.00157436  -0.00333764  -0.00338343  -0.00717287
2.14  -0.00846678  -0.0181189  -0.00153682  -0.00328879  -0.00332631  -0.0071183
2.16  -0.00843818  -0.0182265  -0.00150111  -0.00324239  -0.0032707  -0.00706472
2.18  -0.00840876  -0.0183311  -0.00146721  -0.00319852  -0.00321656  -0.0070121
2.2  -0.00837856  -0.0184328  -0.0014351  -0.00315723  -0.00316383  -0.00696042
2.22  -0.0083476  -0.0185317  -0.00140476  -0.00311857  -0.00311246  -0.00690966
2.24  -0.0083159  -0.0186276  -0.00137616  -0.00308259  -0.0030624  -0.00685978
2.26  -0.00828351  -0.0187207  -0.00134926  -0.00304933  -0.00301361  -0.00681076
2.28  -0.00825044  -0.018811  -0.00132404  -0.00301882  -0.00296604  -0.00676258
2.3  -0.00821672  -0.0188984  -0.00130047  -0.00299109  -0.00291966  -0.00671522
2.32  -0.00818237  -0.0189831  -0.00127852  -0.00296617  -0.00287442  -0.00666865
2.34  -0.00814744  -0.019065  -0.00125815  -0.00294407  -0.00283028  -0.00662285
2.36  -0.00811194  -0.0191442  -0.00123933  -0.00292481  -0.0027872  -0.0065778
2.38  -0.00807589  -0.0192206  -0.00122202  -0.0029084  -0.00274516  -0.00653348
2.4  -0.00803933  -0.0192944  -0.00120619  -0.00289485  -0.00270411  -0.00648986
2.42  -0.00800227  -0.0193655  -0.0011918  -0.00288416  -0.00266402  -0.00644692
2.44  -0.00796475  -0.019434  -0.00117883  -0.00287634  -0.00262485  -0.00640464
2.46  -0.00792679  -0.0194999  -0.00116722  -0.00287137  -0.00258659  -0.00636301
2.48  -0.0078884  -0.0195632  -0.00115696  -0.00286925  -0.00254919  -0.00632199
2.5  -0.00784962  -0.0196241  -0.00114799  -0.00286998  -0.00251263  -0.00628156
2.52  -0.00781047  -0.0196824  -0.00114029  -0.00287354  -0.00247687  -0.00624172
2.54  -0.00777096  -0.0197382  -0.00113383  -0.00287992  -0.0024419  -0.00620243
2.56  -0.00773112  -0.0197917  -0.00112856  -0.00288911  -0.00240768  -0.00616367
2.58  -0.00769098  -0.0198427  -0.00112445  -0.00290108  -0.0023742  -0.00612543
2.6  -0.00765054  -0.0198914  -0.00112147  -0.00291582  -0.00234141  -0.00608768
2.62  -0.00760983  -0.0199378  -0.00111958  -0.00293331  -0.00230931  -0.0060504
2.64  -0.00756887  -0.0199818  -0.00111876  -0.00295352  -0.00227787  -0.00601358
2.66  -0.00752768  -0.0200236  -0.00111896  -0.00297643  -0.00224706  -0.00597718
2.68  -0.00748628  -0.0200632  -0.00112015  -0.00300201  -0.00221687  -0.0059412
2.7  -0.00744468  -0.0201006  -0.00112231  -0.00303025  -0.00218727  -0.00590562
2.72  -0.0074029  -0.0201359  -0.0011254  -0.0030611  -0.00215824  -0.0058704
2.74  -0.00736096  -0.020169  -0.00112939  -0.00309454  -0.00212976  -0.00583554
2.76  -0.00731888  -0.0202001  -0.00113425  -0.00313054  -0.00210182  -0.00580102
2.78  -0.00727666  -0.0202291  -0.00113995  -0.00316907  -0.00207439  -0.00576681
2.8  -0.00723433  -0.0202561  -0.00114646  -0.00321009  -0.00204746  -0.0057329
2.82  -0.00719189  -0.0202811  -0.00115375  -0.00325358  -0.00202102  -0.00569927
2.84  -0.00714937  -0.0203042  -0.0011618  -0.0032995  -0.00199503  -0.0056659
2.86  -0.00710677  -0.0203254  -0.00117057  -0.00334782  -0.0019695  -0.00563277
2.88  -0.00706412  -0.0203447  -0.00118004  -0.00339851  -0.0019444  -0.00559987
2.9  -0.00702141  -0.0203621  -0.00119018  -0.00345151  -0.00191972  -0.00556718
2.92  -0.00697867  -0.0203777  -0.00120096  -0.00350682  -0.00189544  -0.00553468
2.94  -0.00693591  -0.0203916  -0.00121237  -0.00356437  -0.00187155  -0.00550235
2.96  -0.00689313  -0.0204037  -0.00122437  -0.00362415  -0.00184803  -0.00547018
2.98  -0.00685035  -0.020414  -0.00123695  -0.00368611  -0.00182489  -0.00543816
3  -0.00680758  -0.0204227  -0.00125007  -0.00375021  -0.00180209  -0.00540626
3.02  -0.00676483  -0.0204298  -0.00126371  -0.00381642  -0.00177963  -0.00537447
3.04  -0.0067221  -0.0204352  -0.00127786  -0.0038847  -0.00175749  -0.00534278
3.06  -0.00667942  -0.020439  -0.00129249  -0.00395501  -0.00173568  -0.00531117
3.08  -0.00663678  -0.0204413  -0.00130757  -0.00402731  -0.00171417  -0.00527963
3.1  -0.0065942  -0.020442  -0.00132309  -0.00410157  -0.00169295  -0.00524814
3.12  -0.00655168  -0.0204412  -0.00133902  -0.00417774  -0.00167202  -0.00521669
3.14  -0.00650923  -0.020439  -0.00135535  -0.00425579  -0.00165136  -0.00518527
3.16  -0.00646686  -0.0204353  -0.00137205  -0.00433567  -0.00163097  -0.00515386
3.18  -0.00642457  -0.0204301  -0.00138911  -0.00441736  -0.00161083  -0.00512244
3.2  -0.00638238  -0.0204236  -0.0014065  -0.0045008  -0.00159094  -0.00509102
3.22  -0.0063403  -0.0204158  -0.00142421  -0.00458596  -0.00157129  -0.00505957
3.24  -0.00629831  -0.0204065  -0.00144222  -0.0046728  -0.00155188  -0.00502808
3.26  -0.00625644  -0.020396  -0.00146051  -0.00476128  -0.00153268  -0.00499654
3.28  -0.00621469  -0.0203842  -0.00147907  -0.00485136  -0.0015137  -0.00496494
3.3  -0.00617307  -0.0203711  -0.00149788  -0.004943  -0.00149493  -0.00493327
3.32  -0.00613157  -0.0203568  -0.00151691  -0.00503616  -0.00147636  -0.00490151
3.34  -0.00609021  -0.0203413  -0.00153617  -0.0051308  -0.00145798  -0.00486966
3.36  -0.00604899  -0.0203246  -0.00155562  -0.00522688  -0.00143979  -0.00483771
3.38  -0.00600792  -0.0203068  -0.00157525  -0.00532436  -0.00142179  -0.00480564
3.4  -0.00596699  -0.0202878  -0.00159506  -0.0054232  -0.00140396  -0.00477345
3.42  -0.00592622  -0.0202677  -0.00161502  -0.00552337  -0.00138629  -0.00474112
3.44  -0.00588561  -0.0202465  -0.00163512  -0.00562482  -0.0013688  -0.00470866
3.46  -0.00584516  -0.0202243  -0.00165535  -0.00572751  -0.00135146  -0.00467604
3.48  -0.00580488  -0.020201  -0.00167569  -0.0058314  -0.00133427  -0.00464325
3.5  -0.00576476  -0.0201767  -0.00169613  -0.00593646  -0.00131723  -0.0046103
3.52  -0.00572482  -0.0201514  -0.00171666  -0.00604264  -0.00130033  -0.00457717
3.54  -0.00568506  -0.0201251  -0.00173726  -0.00614991  -0.00128358  -0.00454386
3.56  -0.00564548  -0.0200979  -0.00175793  -0.00625823  -0.00126695  -0.00451035
3.58  -0.00560607  -0.0200697  -0.00177865  -0.00636755  -0.00125046  -0.00447663
3.6  -0.00556686  -0.0200407  -0.0017994  -0.00647784  -0.00123409  -0.00444271
3.62  -0.00552783  -0.0200107  -0.00182018  -0.00658907  -0.00121784  -0.00440857
3.64  -0.00548899  -0.0199799  -0.00184099  -0.00670119  -0.00120171  -0.00437421
3.66  -0.00545035  -0.0199483  -0.00186179  -0.00681416  -0.00118569  -0.00433961
3.68  -0.0054119  -0.0199158  -0.0018826  -0.00692795  -0.00116978  -0.00430478
3.7  -0.00537365  -0.0198825  -0.00190339  -0.00704253  -0.00115397  -0.0042697
3.72  -0.0053356  -0.0198484  -0.00192415  -0.00715784  -0.00113827  -0.00423438
3.74  -0.00529775  -0.0198136  -0.00194488  -0.00727386  -0.00112267  -0.00419879
3.76  -0.00526011  -0.019778  -0.00196557  -0.00739055  -0.00110717  -0.00416294
3.78  -0.00522267  -0.0197417  -0.00198621  -0.00750787  -0.00109175  -0.00412683
3.8  -0.00518543  -0.0197047  -0.00200679  -0.00762579  -0.00107643  -0.00409044
3.82  -0.00514841  -0.0196669  -0.0020273  -0.00774427  -0.0010612  -0.00405377
3.84  -0.0051116  -0.0196285  -0.00204773  -0.00786327  -0.00104605  -0.00401682
3.86  -0.005075  -0.0195895  -0.00206807  -0.00798277  -0.00103098  -0.00397958
3.88  -0.00503861  -0.0195498  -0.00208833  -0.00810272  -0.00101599  -0.00394204
3.9  -0.00500243  -0.0195095  -0.00210848  -0.00822308  -0.00100108  -0.0039042
3.92  -0.00496647  -0.0194686  -0.00212853  -0.00834384  -0.000986242  -0.00386607
3.94  -0.00493073  -0.0194271  -0.00214846  -0.00846495  -0.000971478  -0.00382762
3.96  -0.0048952  -0.019385  -0.00216828  -0.00858638  -0.000956784  -0.00378887
3.98  -0.00485989  -0.0193424  -0.00218796  -0.00870809  -0.00094216  -0.00374979
4  -0.0048248  -0.0192992  -0.00220751  -0.00883006  -0.000927601  -0.00371041
4.02  -0.00478993  -0.0192555  -0.00222693  -0.00895225  -0.000913108  -0.00367069
4.04  -0.00475528  -0.0192113  -0.00224619  -0.00907463  -0.000898677  -0.00363066
4.06  -0.00472085  -0.0191666  -0.00226531  -0.00919716  -0.000884308  -0.00359029
4.08  -0.00468664  -0.0191215  -0.00228427  -0.00931983  -0.000869999  -0.0035496
4.1  -0.00465265  -0.0190759  -0.00230307  -0.00944259  -0.000855748  -0.00350857
4.12  -0.00461888  -0.0190298  -0.0023217  -0.00956542  -0.000841553  -0.0034672
4.14  -0.00458534  -0.0189833  -0.00234016  -0.00968828  -0.000827414  -0.00342549
4.16  -0.00455202  -0.0189364  -0.00235845  -0.00981115  -0.000813329  -0.00338345
4.18  -0.00451892  -0.0188891  -0.00237656  -0.00993401  -0.000799296  -0.00334106
4.2  -0.00448604  -0.0188414  -0.00239448  -0.0100568  -0.000785315  -0.00329832
4.22  -0.00445339  -0.0187933  -0.00241221  -0.0101795  -0.000771385  -0.00325524
4.24  -0.00442096  -0.0187449  -0.00242975  -0.0103022  -0.000757504  -0.00321182
4.26  -0.00438875  -0.0186961  -0.0024471  -0.0104246  -0.000743671  -0.00316804
4.28  -0.00435676  -0.018647  -0.00246425  -0.010547  -0.000729887  -0.00312391
4.3  -0.004325  -0.0185975  -0.00248119  -0.0106691  -0.000716148  -0.00307944
4.32  -0.00429346  -0.0185478  -0.00249793  -0.0107911  -0.000702456  -0.00303461
4.34  -0.00426214  -0.0184977  -0.00251447  -0.0109128  -0.000688808  -0.00298943
4.36  -0.00423105  -0.0184474  -0.00253079  -0.0110342  -0.000675206  -0.0029439
4.38  -0.00420017  -0.0183968  -0.0025469  -0.0111554  -0.000661646  -0.00289801
4.4  -0.00416952  -0.0183459  -0.00256279  -0.0112763  -0.00064813  -0.00285177
4.42  -0.00413909  -0.0182948  -0.00257847  -0.0113968  -0.000634657  -0.00280518
4.44  -0.00410888  -0.0182434  -0.00259392  -0.011517  -0.000621226  -0.00275824
4.46  -0.00407888  -0.0181918  -0.00260915  -0.0116368  -0.000607836  -0.00271095
4.48  -0.00404911  -0.01814  -0.00262416  -0.0117563  -0.000594488  -0.00266331
4.5  -0.00401956  -0.018088  -0.00263895  -0.0118753  -0.000581181  -0.00261531
4.52  -0.00399022  -0.0180358  -0.0026535  -0.0119938  -0.000567914  -0.00256697
4.54  -0.00396111  -0.0179834  -0.00266783  -0.012112  -0.000554687  -0.00251828
4.56  -0.00393221  -0.0179309  -0.00268193  -0.0122296  -0.000541501  -0.00246924
4.58  -0.00390352  -0.0178781  -0.0026958  -0.0123468  -0.000528355  -0.00241986
4.6  -0.00387506  -0.0178253  -0.00270944  -0.0124634  -0.000515248  -0.00237014
4.62  -0.0038468  -0.0177722  -0.00272284  -0.0125795  -0.000502181  -0.00232008
4.64  -0.00381877  -0.0177191  -0.00273602  -0.0126951  -0.000489153  -0.00226967
4.66  -0.00379094  -0.0176658  -0.00274895  -0.0128101  -0.000476166  -0.00221893
4.68  -0.00376333  -0.0176124  -0.00276166  -0.0129246  -0.000463217  -0.00216786
4.7  -0.00373593  -0.0175589  -0.00277413  -0.0130384  -0.000450308  -0.00211645
4.72  -0.00370874  -0.0175052  -0.00278636  -0.0131516  -0.000437439  -0.00206471
4.74  -0.00368176  -0.0174515  -0.00279836  -0.0132642  -0.000424609  -0.00201265
4.76  -0.00365499  -0.0173977  -0.00281013  -0.0133762  -0.000411819  -0.00196026
4.78  -0.00362842  -0.0173439  -0.00282165  -0.0134875  -0.000399069  -0.00190755
4.8  -0.00360207  -0.0172899  -0.00283295  -0.0135982  -0.000386359  -0.00185452
4.82  -0.00357592  -0.0172359  -0.00284401  -0.0137081  -0.000373689  -0.00180118
4.84  -0.00354997  -0.0171819  -0.00285483  -0.0138174  -0.000361059  -0.00174753
4.86  -0.00352423  -0.0171278  -0.00286542  -0.013926  -0.00034847  -0.00169357
4.88  -0.00349869  -0.0170736  -0.00287578  -0.0140338  -0.000335922  -0.0016393
4.9  -0.00347336  -0.0170195  -0.0028859  -0.0141409  -0.000323416  -0.00158474
4.92  -0.00344822  -0.0169653  -0.0028958  -0.0142473  -0.00031095  -0.00152988
4.94  -0.00342329  -0.016911  -0.00290546  -0.014353  -0.000298527  -0.00147472
4.96  -0.00339855  -0.0168568  -0.00291489  -0.0144578  -0.000286145  -0.00141928
4.98  -0.00337401  -0.0168026  -0.00292408  -0.0145619  -0.000273806  -0.00136355
5  -0.00334967  -0.0167483  -0.00293305  -0.0146653  -0.00026151  -0.00130755
5.02  -0.00332552  -0.0166941  -0.0029418  -0.0147678  -0.000249257  -0.00125127
5.04  -0.00330157  -0.0166399  -0.00295031  -0.0148696  -0.000237048  -0.00119472
5.06  -0.00327781  -0.0165857  -0.0029586  -0.0149705  -0.000224882  -0.0011379
5.08  -0.00325424  -0.0165315  -0.00296666  -0.0150706  -0.000212761  -0.00108083
5.1  -0.00323086  -0.0164774  -0.0029745  -0.01517  -0.000200685  -0.00102349
5.12  -0.00320767  -0.0164232  -0.00298212  -0.0152685  -0.000188654  -0.000965908
5.14  -0.00318466  -0.0163692  -0.00298952  -0.0153661  -0.000176669  -0.000908077
5.16  -0.00316185  -0.0163151  -0.0029967  -0.0154629  -0.000164729  -0.000850004
5.18  -0.00313922  -0.0162611  -0.00300365  -0.0155589  -0.000152837  -0.000791696
5.2  -0.00311677  -0.0162072  -0.0030104  -0.0156541  -0.000140992  -0.000733157
5.22  -0.0030945  -0.0161533  -0.00301692  -0.0157483  -0.000129194  -0.000674393
5.24  -0.00307242  -0.0160995  -0.00302324  -0.0158418  -0.000117444  -0.000615408
5.26  -0.00305052  -0.0160457  -0.00302934  -0.0159343  -0.000105743  -0.000556209
5.28  -0.0030288  -0.015992  -0.00303523  -0.016026  -9.40912e-05  -0.000496801
5.3  -0.00300725  -0.0159384  -0.00304092  -0.0161169  -8.24887e-05  -0.00043719
5.32  -0.00298588  -0.0158849  -0.00304639  -0.0162068  -7.09363e-05  -0.000377381
5.34  -0.00296469  -0.0158314  -0.00305166  -0.0162959  -5.94345e-05  -0.00031738
5.36  -0.00294367  -0.015778  -0.00305673  -0.0163841  -4.79838e-05  -0.000257193
5.38  -0.00292282  -0.0157248  -0.00306159  -0.0164714  -3.65847e-05  -0.000196826
5.4  -0.00290214  -0.0156716  -0.00306626  -0.0165578  -2.52377e-05  -0.000136284
5.42  -0.00288163  -0.0156184  -0.00307073  -0.0166433  -1.39434e-05  -7.55731e-05
5.44  -0.00286129  -0.0155654  -0.003075  -0.016728  -2.70217e-06  -1.46998e-05
5.46  -0.00284112  -0.0155125  -0.00307908  -0.0168118  8.48539e-06  4.63303e-05
5.48  -0.00282112  -0.0154597  -0.00308296  -0.0168946  1.96188e-05  0.000107511
5.5  -0.00280127  -0.015407  -0.00308665  -0.0169766  3.06975e-05  0.000168836
5.52  -0.0027816  -0.0153544  -0.00309016  -0.0170577  4.1721e-05  0.0002303
5.54  -0.00276208  -0.0153019  -0.00309348  -0.0171379  5.26889e-05  0.000291896
5.56  -0.00274272  -0.0152495  -0.00309661  -0.0172172  6.36005e-05  0.000353619
5.58  -0.00272353  -0.0151973  -0.00309956  -0.0172956  7.44555e-05  0.000415462
5.6  -0.00270449  -0.0151451  -0.00310233  -0.0173731  8.52532e-05  0.000477418
5.62  -0.00268561  -0.0150931  -0.00310492  -0.0174497  9.59933e-05  0.000539482
5.64  -0.00266688  -0.0150412  -0.00310734  -0.0175254  0.000106675  0.000601648
5.66  -0.00264831  -0.0149894  -0.00310958  -0.0176002  0.000117298  0.000663909
5.68  -0.00262989  -0.0149378  -0.00311165  -0.0176741  0.000127863  0.00072626
5.7  -0.00261162  -0.0148862  -0.00311354  -0.0177472  0.000138367  0.000788693
5.72  -0.0025935  -0.0148348  -0.00311527  -0.0178193  0.000148812  0.000851202
5.74  -0.00257553  -0.0147835  -0.00311683  -0.0178906  0.000159196  0.000913782
5.76  -0.00255771  -0.0147324  -0.00311823  -0.017961  0.000169518  0.000976426
5.78  -0.00254003  -0.0146814  -0.00311946  -0.0180305  0.00017978  0.00103913
5.8  -0.0025225  -0.0146305  -0.00312053  -0.0180991  0.00018998  0.00110188
5.82  -0.00250511  -0.0145798  -0.00312145  -0.0181668  0.000200117  0.00116468
5.84  -0.00248787  -0.0145292  -0.0031222  -0.0182337  0.000210192  0.00122752
5.86  -0.00247077  -0.0144787  -0.0031228  -0.0182996  0.000220203  0.00129039
5.88  -0.0024538  -0.0144284  -0.00312325  -0.0183647  0.000230151  0.00135329
5.9  -0.00243698  -0.0143782  -0.00312355  -0.018429  0.000240035  0.00141621
5.92  -0.00242029  -0.0143281  -0.0031237  -0.0184923  0.000249854  0.00147914
5.94  -0.00240374  -0.0142782  -0.00312371  -0.0185548  0.000259609  0.00154208
5.96  -0.00238732  -0.0142284  -0.00312357  -0.0186165  0.000269299  0.00160502
5.98  -0.00237104  -0.0141788  -0.00312328  -0.0186772  0.000278923  0.00166796
6  -0.00235489  -0.0141293  -0.00312286  -0.0187372  0.000288482  0.00173089
6.02  -0.00233887  -0.01408  -0.0031223  -0.0187962  0.000297974  0.0017938
6.04  -0.00232298  -0.0140308  -0.0031216  -0.0188544  0.000307399  0.00185669
6.06  -0.00230722  -0.0139818  -0.00312076  -0.0189118  0.000316758  0.00191955
6.08  -0.00229159  -0.0139329  -0.00311979  -0.0189683  0.00032605  0.00198238
6.1  -0.00227608  -0.0138841  -0.00311869  -0.019024  0.000335274  0.00204517
6.12  -0.0022607  -0.0138355  -0.00311747  -0.0190789  0.00034443  0.00210791
6.14  -0.00224545  -0.013787  -0.00311611  -0.0191329  0.000353518  0.0021706
6.16  -0.00223031  -0.0137387  -0.00311463  -0.0191861  0.000362538  0.00223323
6.18  -0.0022153  -0.0136906  -0.00311303  -0.0192385  0.000371489  0.0022958
6.2  -0.00220041  -0.0136426  -0.0031113  -0.0192901  0.000380371  0.0023583
6.22  -0.00218564  -0.0135947  -0.00310945  -0.0193408  0.000389184  0.00242073
6.24  -0.00217099  -0.013547  -0.00310749  -0.0193907  0.000397928  0.00248307
6.26  -0.00215645  -0.0134994  -0.00310541  -0.0194399  0.000406602  0.00254533
6.28  -0.00214203  -0.013452  -0.00310322  -0.0194882  0.000415206  0.00260749
6.3  -0.00212773  -0.0134047  -0.00310091  -0.0195357  0.000423739  0.00266956
6.32  -0.00211354  -0.0133576  -0.00309849  -0.0195825  0.000432203  0.00273152
6.34  -0.00209947  -0.0133106  -0.00309596  -0.0196284  0.000440596  0.00279338
6.36  -0.0020855  -0.0132638  -0.00309333  -0.0196736  0.000448918  0.00285512
6.38  -0.00207165  -0.0132171  -0.00309059  -0.019718  0.00045717  0.00291674
6.4  -0.0020579  -0.0131706  -0.00308775  -0.0197616  0.00046535  0.00297824
6.42  -0.00204427  -0.0131242  -0.0030848  -0.0198044  0.00047346  0.00303961
6.44  -0.00203074  -0.013078  -0.00308176  -0.0198465  0.000481498  0.00310084
6.46  -0.00201732  -0.0130319  -0.00307861  -0.0198878  0.000489464  0.00316194
6.48  -0.00200401  -0.012986  -0.00307537  -0.0199284  0.000497359  0.00322289
6.5  -0.0019908  -0.0129402  -0.00307203  -0.0199682  0.000505182  0.00328368
6.52  -0.00197769  -0.0128946  -0.0030686  -0.0200073  0.000512933  0.00334433
6.54  -0.00196469  -0.0128491  -0.00306508  -0.0200456  0.000520613  0.00340481
6.56  -0.00195179  -0.0128037  -0.00306146  -0.0200832  0.00052822  0.00346512
6.58  -0.00193899  -0.0127586  -0.00305776  -0.02012  0.000535756  0.00352527
6.6  -0.00192629  -0.0127135  -0.00305397  -0.0201562  0.000543219  0.00358524
6.62  -0.00191369  -0.0126686  -0.00305009  -0.0201916  0.00055061  0.00364504
6.64  -0.00190118  -0.0126239  -0.00304613  -0.0202263  0.000557928  0.00370464
6.66  -0.00188878  -0.0125793  -0.00304208  -0.0202603  0.000565175  0.00376406
6.68  -0.00187647  -0.0125348  -0.00303795  -0.0202935  0.000572349  0.00382329
6.7  -0.00186425  -0.0124905  -0.00303375  -0.0203261  0.000579451  0.00388232
6.72  -0.00185213  -0.0124463  -0.00302946  -0.020358  0.00058648  0.00394115
6.74  -0.00184011  -0.0124023  -0.0030251  -0.0203891  0.000593437  0.00399977
6.76  -0.00182817  -0.0123584  -0.00302066  -0.0204196  0.000600322  0.00405818
6.78  -0.00181633  -0.0123147  -0.00301614  -0.0204495  0.000607134  0.00411637
6.8  -0.00180458  -0.0122711  -0.00301156  -0.0204786  0.000613875  0.00417435
6.82  -0.00179292  -0.0122277  -0.0030069  -0.020507  0.000620542  0.0042321
6.84  -0.00178134  -0.0121844  -0.00300217  -0.0205348  0.000627138  0.00428962
6.86  -0.00176986  -0.0121412  -0.00299737  -0.020562  0.000633662  0.00434692
6.88  -0.00175846  -0.0120982  -0.0029925  -0.0205884  0.000640113  0.00440398
6.9  -0.00174715  -0.0120553  -0.00298757  -0.0206142  0.000646492  0.0044608
6.92  -0.00173593  -0.0120126  -0.00298257  -0.0206394  0.0006528  0.00451737
6.94  -0.00172479  -0.01197  -0.00297751  -0.0206639  0.000659035  0.0045737
6.96  -0.00171373  -0.0119276  -0.00297239  -0.0206878  0.000665199  0.00462978
6.98  -0.00170276  -0.0118853  -0.0029672  -0.0207111  0.000671291  0.00468561
7  -0.00169187  -0.0118431  -0.00296196  -0.0207337  0.000677311  0.00474118
7.02  -0.00168107  -0.0118011  -0.00295665  -0.0207557  0.00068326  0.00479648
7.04  -0.00167034  -0.0117592  -0.00295129  -0.0207771  0.000689138  0.00485153
7.06  -0.0016597  -0.0117175  -0.00294587  -0.0207978  0.000694944  0.0049063
7.08  -0.00164913  -0.0116759  -0.00294039  -0.020818  0.000700679  0.00496081
7.1  -0.00163865  -0.0116344  -0.00293486  -0.0208375  0.000706344  0.00501504
7.12  -0.00162824  -0.0115931  -0.00292928  -0.0208565  0.000711937  0.00506899
7.14  -0.00161791  -0.0115519  -0.00292364  -0.0208748  0.00071746  0.00512267
7.16  -0.00160765  -0.0115108  -0.00291796  -0.0208926  0.000722913  0.00517606
7.18  -0.00159748  -0.0114699  -0.00291222  -0.0209097  0.000728295  0.00522916
7.2  -0.00158737  -0.0114291  -0.00290643  -0.0209263  0.000733608  0.00528197
7.22  -0.00157735  -0.0113884  -0.0029006  -0.0209423  0.00073885  0.0053345
7.24  -0.00156739  -0.0113479  -0.00289472  -0.0209578  0.000744023  0.00538672
7.26  -0.00155751  -0.0113075  -0.00288879  -0.0209726  0.000749126  0.00543865
7.28  -0.00154771  -0.0112673  -0.00288282  -0.0209869  0.00075416  0.00549028
7.3  -0.00153797  -0.0112272  -0.00287681  -0.0210007  0.000759125  0.00554161
7.32  -0.00152831  -0.0111872  -0.00287075  -0.0210139  0.000764021  0.00559263
7.34  -0.00151872  -0.0111474  -0.00286465  -0.0210265  0.000768848  0.00564334
7.36  -0.00150919  -0.0111077  -0.00285851  -0.0210386  0.000773607  0.00569375
7.38  -0.00149974  -0.0110681  -0.00285232  -0.0210501  0.000778298  0.00574384
7.4  -0.00149036  -0.0110286  -0.0028461  -0.0210612  0.000782921  0.00579361
7.42  -0.00148104  -0.0109893  -0.00283984  -0.0210716  0.000787476  0.00584307
7.44  -0.00147179  -0.0109501  -0.00283355  -0.0210816  0.000791964  0.00589221
7.46  -0.00146261  -0.0109111  -0.00282721  -0.021091  0.000796385  0.00594103
7.48  -0.0014535  -0.0108722  -0.00282084  -0.0210999  0.000800739  0.00598952
7.5  -0.00144445  -0.0108334  -0.00281444  -0.0211083  0.000805026  0.00603769
7.52  -0.00143547  -0.0107947  -0.002808  -0.0211162  0.000809247  0.00608554
7.54  -0.00142655  -0.0107562  -0.00280153  -0.0211235  0.000813402  0.00613305
7.56  -0.00141769  -0.0107178  -0.00279502  -0.0211304  0.000817491  0.00618023
7.58  -0.0014089  -0.0106795  -0.00278849  -0.0211367  0.000821515  0.00622708
7.6  -0.00140018  -0.0106413  -0.00278192  -0.0211426  0.000825473  0.0062736
7.62  -0.00139151  -0.0106033  -0.00277533  -0.021148  0.000829367  0.00631977
7.64  -0.00138291  -0.0105654  -0.0027687  -0.0211529  0.000833196  0.00636562
7.66  -0.00137437  -0.0105277  -0.00276205  -0.0211573  0.000836961  0.00641112
7.68  -0.00136589  -0.01049  -0.00275536  -0.0211612  0.000840661  0.00645628
7.7  -0.00135747  -0.0104525  -0.00274866  -0.0211646  0.000844299  0.0065011
7.72  -0.00134911  -0.0104151  -0.00274192  -0.0211676  0.000847873  0.00654558
7.74  -0.00134081  -0.0103779  -0.00273516  -0.0211701  0.000851384  0.00658971
7.76  -0.00133257  -0.0103407  -0.00272837  -0.0211722  0.000854832  0.00663349
7.78  -0.00132438  -0.0103037  -0.00272156  -0.0211738  0.000858218  0.00667693
7.8  -0.00131626  -0.0102668  -0.00271473  -0.0211749  0.000861542  0.00672002
7.82  -0.00130819  -0.0102301  -0.00270787  -0.0211756  0.000864804  0.00676277
7.84  -0.00130018  -0.0101934  -0.00270099  -0.0211758  0.000868005  0.00680516
7.86  -0.00129223  -0.0101569  -0.00269409  -0.0211756  0.000871145  0.0068472
7.88  -0.00128433  -0.0101205  -0.00268717  -0.0211749  0.000874224  0.00688889
7.9  -0.00127649  -0.0100842  -0.00268023  -0.0211738  0.000877243  0.00693022
7.92  -0.0012687  -0.0100481  -0.00267327  -0.0211723  0.000880202  0.0069712
7.94  -0.00126097  -0.0100121  -0.00266629  -0.0211703  0.000883102  0.00701183
7.96  -0.00125329  -0.00997617  -0.00265929  -0.0211679  0.000885942  0.0070521
7.98  -0.00124566  -0.00994039  -0.00265227  -0.0211651  0.000888724  0.00709201
8  -0.00123809  -0.00990473  -0.00264523  -0.0211619  0.000891447  0.00713157
8.02  -0.00123057  -0.00986919  -0.00263818  -0.0211582  0.000894111  0.00717077
8.04  -0.00122311  -0.00983377  -0.00263111  -0.0211542  0.000896719  0.00720962
8.06  -0.00121569  -0.00979848  -0.00262403  -0.0211497  0.000899268  0.0072481
8.08  -0.00120833  -0.0097633  -0.00261693  -0.0211448  0.000901761  0.00728623
8.1  -0.00120102  -0.00972825  -0.00260982  -0.0211395  0.000904197  0.007324
8.12  -0.00119376  -0.00969331  -0.00260269  -0.0211338  0.000906577  0.00736141
8.14  -0.00118655  -0.00965849  -0.00259555  -0.0211278  0.000908901  0.00739845
8.16  -0.00117939  -0.00962379  -0.0025884  -0.0211213  0.000911169  0.00743514
8.18  -0.00117228  -0.00958921  -0.00258123  -0.0211145  0.000913383  0.00747147
8.2  -0.00116521  -0.00955475  -0.00257405  -0.0211072  0.000915541  0.00750744
8.22  -0.0011582  -0.00952041  -0.00256686  -0.0210996  0.000917646  0.00754305
8.24  -0.00115124  -0.00948618  -0.00255966  -0.0210916  0.000919696  0.00757829
8.26  -0.00114432  -0.00945207  -0.00255245  -0.0210832  0.000921693  0.00761318
8.28  -0.00113745  -0.00941808  -0.00254522  -0.0210745  0.000923636  0.00764771
8.3  -0.00113063  -0.00938421  -0.00253799  -0.0210653  0.000925527  0.00768187
8.32  -0.00112385  -0.00935045  -0.00253075  -0.0210558  0.000927365  0.00771568
8.34  -0.00111712  -0.00931681  -0.0025235  -0.021046  0.000929151  0.00774912
8.36  -0.00111044  -0.00928329  -0.00251624  -0.0210358  0.000930886  0.00778221
8.38  -0.0011038  -0.00924988  -0.00250898  -0.0210252  0.00093257  0.00781493
8.4  -0.00109721  -0.00921658  -0.0025017  -0.0210143  0.000934202  0.0078473
8.42  -0.00109067  -0.0091834  -0.00249442  -0.021003  0.000935784  0.0078793
8.44  -0.00108416  -0.00915034  -0.00248713  -0.0209914  0.000937316  0.00791095
8.46  -0.00107771  -0.00911739  -0.00247984  -0.0209794  0.000938799  0.00794224
8.48  -0.00107129  -0.00908456  -0.00247254  -0.0209671  0.000940232  0.00797317
8.5  -0.00106492  -0.00905184  -0.00246523  -0.0209545  0.000941617  0.00800374
8.52  -0.0010586  -0.00901923  -0.00245792  -0.0209415  0.000942952  0.00803395
8.54  -0.00105231  -0.00898674  -0.00245061  -0.0209282  0.00094424  0.00806381
8.56  -0.00104607  -0.00895436  -0.00244329  -0.0209146  0.000945481  0.00809331
8.58  -0.00103987  -0.00892209  -0.00243597  -0.0209006  0.000946673  0.00812246
8.6  -0.00103371  -0.00888994  -0.00242864  -0.0208863  0.00094782  0.00815125
8.62  -0.0010276  -0.0088579  -0.00242131  -0.0208717  0.000948919  0.00817968
8.64  -0.00102152  -0.00882597  -0.00241397  -0.0208567  0.000949973  0.00820776
8.66  -0.00101549  -0.00879415  -0.00240664  -0.0208415  0.000950981  0.00823549
8.68  -0.0010095  -0.00876244  -0.0023993  -0.0208259  0.000951943  0.00826287
8.7  -0.00100355  -0.00873085  -0.00239196  -0.02081  0.000952861  0.00828989
8.72  -0.000997634  -0.00869937  -0.00238462  -0.0207939  0.000953734  0.00831656
8.74  -0.000991761  -0.00866799  -0.00237727  -0.0207774  0.000954563  0.00834288
8.76  -0.000985928  -0.00863673  -0.00236993  -0.0207606  0.000955349  0.00836886
8.78  -0.000980134  -0.00860558  -0.00236259  -0.0207435  0.000956091  0.00839448
8.8  -0.000974379  -0.00857454  -0.00235524  -0.0207261  0.000956791  0.00841976
8.82  -0.000968663  -0.00854361  -0.0023479  -0.0207084  0.000957448  0.00844469
8.84  -0.000962984  -0.00851278  -0.00234055  -0.0206905  0.000958062  0.00846927
8.86  -0.000957344  -0.00848207  -0.00233321  -0.0206722  0.000958635  0.00849351
8.88  -0.000951741  -0.00845146  -0.00232587  -0.0206537  0.000959167  0.0085174
8.9  -0.000946176  -0.00842097  -0.00231852  -0.0206349  0.000959658  0.00854096
8.92  -0.000940648  -0.00839058  -0.00231118  -0.0206158  0.000960108  0.00856417
8.94  -0.000935156  -0.0083603  -0.00230384  -0.0205964  0.000960519  0.00858704
8.96  -0.000929701  -0.00833012  -0.00229651  -0.0205767  0.000960889  0.00860957
8.98  -0.000924283  -0.00830006  -0.00228917  -0.0205568  0.00096122  0.00863176
9  -0.0009189  -0.0082701  -0.00228184  -0.0205366  0.000961512  0.00865361
9.02  -0.000913553  -0.00824025  -0.00227451  -0.0205161  0.000961766  0.00867513
9.04  -0.000908241  -0.0082105  -0.00226719  -0.0204954  0.000961981  0.00869631
9.06  -0.000902965  -0.00818086  -0.00225986  -0.0204744  0.000962159  0.00871716
9.08  -0.000897723  -0.00815133  -0.00225255  -0.0204531  0.000962299  0.00873768
9.1  -0.000892517  -0.0081219  -0.00224523  -0.0204316  0.000962402  0.00875786
9.12  -0.000887344  -0.00809258  -0.00223792  -0.0204098  0.000962469  0.00877772
9.14  -0.000882206  -0.00806336  -0.00223061  -0.0203878  0.000962499  0.00879724
9.16  -0.000877101  -0.00803425  -0.00222331  -0.0203655  0.000962493  0.00881644
9.18  -0.00087203  -0.00800524  -0.00221601  -0.020343  0.000962452  0.00883531
9.2  -0.000866993  -0.00797633  -0.00220872  -0.0203202  0.000962376  0.00885386
9.22  -0.000861988  -0.00794753  -0.00220143  -0.0202972  0.000962265  0.00887208
9.24  -0.000857017  -0.00791884  -0.00219415  -0.020274  0.000962119  0.00888998
9.26  -0.000852078  -0.00789024  -0.00218688  -0.0202505  0.00096194  0.00890756
9.28  -0.000847171  -0.00786175  -0.00217961  -0.0202268  0.000961727  0.00892482
9.3  -0.000842297  -0.00783336  -0.00217234  -0.0202028  0.00096148  0.00894177
9.32  -0.000837454  -0.00780507  -0.00216509  -0.0201786  0.000961201  0.00895839
9.34  -0.000832643  -0.00777689  -0.00215784  -0.0201542  0.000960889  0.0089747
9.36  -0.000827864  -0.00774881  -0.00215059  -0.0201295  0.000960545  0.0089907
9.38  -0.000823116  -0.00772082  -0.00214335  -0.0201047  0.000960169  0.00900639
9.4  -0.000818398  -0.00769294  -0.00213612  -0.0200796  0.000959762  0.00902176
9.42  -0.000813711  -0.00766516  -0.0021289  -0.0200542  0.000959323  0.00903682
9.44  -0.000809055  -0.00763748  -0.00212169  -0.0200287  0.000958854  0.00905158
9.46  -0.000804429  -0.0076099  -0.00211448  -0.020003  0.000958354  0.00906603
9.48  -0.000799833  -0.00758242  -0.00210728  -0.019977  0.000957825  0.00908018
9.5  -0.000795267  -0.00755504  -0.00210009  -0.0199508  0.000957266  0.00909402
9.52  -0.000790731  -0.00752776  -0.0020929  -0.0199244  0.000956677  0.00910757
9.54  -0.000786224  -0.00750057  -0.00208573  -0.0198979  0.000956059  0.00912081
9.56  -0.000781746  -0.00747349  -0.00207856  -0.0198711  0.000955413  0.00913375
9.58  -0.000777297  -0.0074465  -0.00207141  -0.0198441  0.000954739  0.0091464
9.6  -0.000772876  -0.00741961  -0.00206426  -0.0198169  0.000954036  0.00915875
9.62  -0.000768484  -0.00739282  -0.00205712  -0.0197895  0.000953306  0.00917081
9.64  -0.000764121  -0.00736612  -0.00204999  -0.0197619  0.000952549  0.00918257
9.66  -0.000759785  -0.00733953  -0.00204287  -0.0197341  0.000951765  0.00919405
9.68  -0.000755478  -0.00731302  -0.00203576  -0.0197061  0.000950954  0.00920524
9.7  -0.000751198  -0.00728662  -0.00202865  -0.0196779  0.000950117  0.00921614
9.72  -0.000746945  -0.00726031  -0.00202156  -0.0196496  0.000949254  0.00922675
9.74  -0.00074272  -0.00723409  -0.00201448  -0.019621  0.000948366  0.00923708
9.76  -0.000738522  -0.00720797  -0.00200741  -0.0195923  0.000947452  0.00924713
9.78  -0.00073435  -0.00718195  -0.00200035  -0.0195634  0.000946513  0.0092569
9.8  -0.000730206  -0.00715602  -0.0019933  -0.0195343  0.00094555  0.00926639
9.82  -0.000726087  -0.00713018  -0.00198626  -0.0195051  0.000944562  0.0092756
9.84  -0.000721995  -0.00710444  -0.00197923  -0.0194756  0.00094355  0.00928453
9.86  -0.00071793  -0.00707879  -0.00197221  -0.019446  0.000942515  0.0092932
9.88  -0.00071389  -0.00705323  -0.00196521  -0.0194162  0.000941456  0.00930159
9.9  -0.000709875  -0.00702776  -0.00195821  -0.0193863  0.000940375  0.00930971
9.92  -0.000705886  -0.00700239  -0.00195123  -0.0193562  0.00093927  0.00931756
9.94  -0.000701923  -0.00697711  -0.00194425  -0.0193259  0.000938143  0.00932514
9.96  -0.000697984  -0.00695192  -0.00193729  -0.0192954  0.000936994  0.00933246
9.98  -0.000694071  -0.00692683  -0.00193034  -0.0192648  0.000935824  0.00933952
10  -0.000690182  -0.00690182  -0.00192341  -0.0192341  0.000934631  0.00934631
10.02  -0.000686318  -0.0068769  -0.00191648  -0.0192031  0.000933418  0.00935285
10.04  -0.000682478  -0.00685208  -0.00190957  -0.0191721  0.000932184  0.00935912
10.06  -0.000678662  -0.00682734  -0.00190267  -0.0191408  0.000930929  0.00936514
10.08  -0.000674871  -0.0068027  -0.00189578  -0.0191094  0.000929654  0.00937091
10.1  -0.000671103  -0.00677814  -0.0018889  -0.0190779  0.000928358  0.00937642
10.12  -0.000667359  -0.00675367  -0.00188204  -0.0190462  0.000927043  0.00938168
10.14  -0.000663638  -0.00672929  -0.00187519  -0.0190144  0.000925709  0.00938669
10.16  -0.000659941  -0.006705  -0.00186835  -0.0189824  0.000924355  0.00939145
10.18  -0.000656267  -0.00668079  -0.00186152  -0.0189503  0.000922983  0.00939597
10.2  -0.000652615  -0.00665668  -0.00185471  -0.018918  0.000921592  0.00940024
10.22  -0.000648987  -0.00663265  -0.00184791  -0.0188856  0.000920183  0.00940427
10.24  -0.000645381  -0.00660871  -0.00184112  -0.0188531  0.000918755  0.00940805
10.26  -0.000641798  -0.00658485  -0.00183435  -0.0188204  0.00091731  0.0094116
10.28  -0.000638237  -0.00656108  -0.00182759  -0.0187876  0.000915847  0.00941491
10.3  -0.000634698  -0.00653739  -0.00182084  -0.0187547  0.000914368  0.00941799
10.32  -0.000631182  -0.00651379  -0.00181411  -0.0187216  0.000912871  0.00942083
10.34  -0.000627687  -0.00649028  -0.00180739  -0.0186884  0.000911357  0.00942343
10.36  -0.000624213  -0.00646685  -0.00180069  -0.0186551  0.000909827  0.00942581
10.38  -0.000620761  -0.0064435  -0.001794  -0.0186217  0.000908281  0.00942796
10.4  -0.000617331  -0.00642024  -0.00178732  -0.0185881  0.000906719  0.00942988
10.42  -0.000613922  -0.00639706  -0.00178065  -0.0185544  0.000905142  0.00943157
10.44  -0.000610533  -0.00637397  -0.00177401  -0.0185206  0.000903549  0.00943305
10.46  -0.000607166  -0.00635096  -0.00176737  -0.0184867  0.00090194  0.0094343
10.48  -0.000603819  -0.00632803  -0.00176075  -0.0184526  0.000900317  0.00943533
10.5  -0.000600493  -0.00630518  -0.00175414  -0.0184185  0.00089868  0.00943614
10.52  -0.000597188  -0.00628241  -0.00174755  -0.0183842  0.000897027  0.00943673
10.54  -0.000593902  -0.00625973  -0.00174097  -0.0183499  0.000895361  0.00943711
10.56  -0.000590637  -0.00623713  -0.00173441  -0.0183154  0.000893681  0.00943727
10.58  -0.000587392  -0.0062146  -0.00172786  -0.0182808  0.000891987  0.00943722
10.6  -0.000584166  -0.00619216  -0.00172133  -0.0182461  0.00089028  0.00943697
10.62  -0.000580961  -0.0061698  -0.00171481  -0.0182113  0.000888559  0.0094365
10.64  -0.000577774  -0.00614752  -0.00170831  -0.0181764  0.000886826  0.00943583
10.66  -0.000574608  -0.00612532  -0.00170182  -0.0181414  0.00088508  0.00943495
10.68  -0.00057146  -0.00610319  -0.00169534  -0.0181063  0.000883321  0.00943387
10.7  -0.000568332  -0.00608115  -0.00168888  -0.0180711  0.00088155  0.00943259
10.72  -0.000565222  -0.00605918  -0.00168244  -0.0180358  0.000879767  0.0094311
10.74  -0.000562132  -0.00603729  -0.00167601  -0.0180004  0.000877972  0.00942942
10.76  -0.00055906  -0.00601548  -0.0016696  -0.0179649  0.000876166  0.00942754
10.78  -0.000556006  -0.00599375  -0.0016632  -0.0179293  0.000874348  0.00942547
10.8  -0.000552971  -0.00597209  -0.00165682  -0.0178936  0.000872519  0.0094232
10.82  -0.000549955  -0.00595051  -0.00165045  -0.0178579  0.000870679  0.00942074
10.84  -0.000546956  -0.00592901  -0.0016441  -0.017822  0.000868828  0.0094181
10.86  -0.000543976  -0.00590758  -0.00163776  -0.0177861  0.000866967  0.00941526
10.88  -0.000541014  -0.00588623  -0.00163144  -0.0177501  0.000865095  0.00941223
10.9  -0.000538069  -0.00586495  -0.00162514  -0.017714  0.000863213  0.00940902
10.92  -0.000535142  -0.00584375  -0.00161885  -0.0176778  0.000861322  0.00940563
10.94  -0.000532233  -0.00582262  -0.00161257  -0.0176416  0.00085942  0.00940206
10.96  -0.000529341  -0.00580157  -0.00160632  -0.0176052  0.000857509  0.0093983
10.98  -0.000526466  -0.00578059  -0.00160007  -0.0175688  0.000855589  0.00939437
11  -0.000523608  -0.00575969  -0.00159385  -0.0175323  0.000853659  0.00939025
11.02  -0.000520767  -0.00573886  -0.00158764  -0.0174958  0.000851721  0.00938597
11.04  -0.000517944  -0.0057181  -0.00158144  -0.0174592  0.000849774  0.0093815
11.06  -0.000515137  -0.00569741  -0.00157527  -0.0174225  0.000847818  0.00937687
11.08  -0.000512347  -0.0056768  -0.00156911  -0.0173857  0.000845854  0.00937207
11.1  -0.000509573  -0.00565626  -0.00156296  -0.0173489  0.000843882  0.00936709
11.12  -0.000506816  -0.00563579  -0.00155683  -0.0173119  0.000841902  0.00936195
11.14  -0.000504075  -0.00561539  -0.00155072  -0.017275  0.000839914  0.00935664
11.16  -0.00050135  -0.00559506  -0.00154462  -0.017238  0.000837918  0.00935117
11.18  -0.000498641  -0.00557481  -0.00153854  -0.0172009  0.000835915  0.00934553
11.2  -0.000495948  -0.00555462  -0.00153247  -0.0171637  0.000833905  0.00933973
11.22  -0.000493272  -0.00553451  -0.00152643  -0.0171265  0.000831887  0.00933377
11.24  -0.00049061  -0.00551446  -0.00152039  -0.0170892  0.000829863  0.00932765
11.26  -0.000487965  -0.00549449  -0.00151438  -0.0170519  0.000827831  0.00932138
11.28  -0.000485335  -0.00547458  -0.00150838  -0.0170145  0.000825793  0.00931495
11.3  -0.00048272  -0.00545474  -0.0015024  -0.0169771  0.000823749  0.00930837
11.32  -0.000480121  -0.00543497  -0.00149643  -0.0169396  0.000821699  0.00930163
11.34  -0.000477537  -0.00541527  -0.00149048  -0.0169021  0.000819642  0.00929474
11.36  -0.000474968  -0.00539564  -0.00148455  -0.0168645  0.000817579  0.0092877
11.38  -0.000472414  -0.00537607  -0.00147863  -0.0168268  0.000815511  0.00928051
11.4  -0.000469875  -0.00535657  -0.00147273  -0.0167891  0.000813437  0.00927318
11.42  -0.000467351  -0.00533714  -0.00146685  -0.0167514  0.000811357  0.0092657
11.44  -0.000464841  -0.00531778  -0.00146098  -0.0167136  0.000809273  0.00925808
11.46  -0.000462346  -0.00529848  -0.00145513  -0.0166758  0.000807183  0.00925031
11.48  -0.000459865  -0.00527925  -0.0014493  -0.016638  0.000805088  0.00924241
11.5  -0.000457399  -0.00526009  -0.00144348  -0.0166  0.000802988  0.00923436
11.52  -0.000454947  -0.00524099  -0.00143768  -0.0165621  0.000800883  0.00922618
11.54  -0.000452509  -0.00522195  -0.0014319  -0.0165241  0.000798774  0.00921785
11.56  -0.000450085  -0.00520298  -0.00142613  -0.0164861  0.000796661  0.0092094
11.58  -0.000447675  -0.00518408  -0.00142038  -0.016448  0.000794543  0.00920081
11.6  -0.000445279  -0.00516524  -0.00141465  -0.0164099  0.000792421  0.00919208
11.62  -0.000442897  -0.00514646  -0.00140893  -0.0163718  0.000790295  0.00918323
11.64  -0.000440529  -0.00512775  -0.00140324  -0.0163337  0.000788165  0.00917424
11.66  -0.000438174  -0.00510911  -0.00139755  -0.0162955  0.000786031  0.00916513
11.68  -0.000435832  -0.00509052  -0.00139189  -0.0162573  0.000783894  0.00915588
11.7  -0.000433504  -0.005072  -0.00138624  -0.016219  0.000781754  0.00914652
11.72  -0.00043119  -0.00505354  -0.00138061  -0.0161807  0.00077961  0.00913702
11.74  -0.000428888  -0.00503515  -0.00137499  -0.0161424  0.000777462  0.00912741
11.76  -0.0004266  -0.00501681  -0.00136939  -0.0161041  0.000775312  0.00911767
11.78  -0.000424324  -0.00499854  -0.00136381  -0.0160657  0.000773159  0.00910781
11.8  -0.000422062  -0.00498033  -0.00135825  -0.0160273  0.000771003  0.00909783
11.82  -0.000419813  -0.00496218  -0.0013527  -0.0159889  0.000768844  0.00908774
11.84  -0.000417576  -0.0049441  -0.00134717  -0.0159505  0.000766683  0.00907752
11.86  -0.000415352  -0.00492607  -0.00134166  -0.0159121  0.000764519  0.00906719
11.88  -0.00041314  -0.00490811  -0.00133616  -0.0158736  0.000762353  0.00905675
11.9  -0.000410941  -0.0048902  -0.00133068  -0.0158351  0.000760184  0.00904619
11.92  -0.000408755  -0.00487236  -0.00132522  -0.0157966  0.000758014  0.00903552
11.94  -0.000406581  -0.00485457  -0.00131977  -0.0157581  0.000755841  0.00902474
11.96  -0.000404419  -0.00483685  -0.00131435  -0.0157196  0.000753667  0.00901385
11.98  -0.000402269  -0.00481918  -0.00130893  -0.015681  0.00075149  0.00900286
12  -0.000400132  -0.00480158  -0.00130354  -0.0156425  0.000749313  0.00899175
12.02  -0.000398006  -0.00478403  -0.00129816  -0.0156039  0.000747133  0.00898054
12.04  -0.000395892  -0.00476654  -0.0012928  -0.0155653  0.000744952  0.00896923
12.06  -0.000393791  -0.00474911  -0.00128746  -0.0155267  0.00074277  0.00895781
12.08  -0.000391701  -0.00473174  -0.00128213  -0.0154881  0.000740587  0.00894629
12.1  -0.000389622  -0.00471443  -0.00127682  -0.0154495  0.000738402  0.00893466
12.12  -0.000387556  -0.00469718  -0.00127152  -0.0154109  0.000736216  0.00892294
12.14  -0.000385501  -0.00467998  -0.00126625  -0.0153723  0.00073403  0.00891112
12.16  -0.000383457  -0.00466284  -0.00126099  -0.0153336  0.000731842  0.0088992
12.18  -0.000381425  -0.00464575  -0.00125575  -0.015295  0.000729654  0.00888719
12.2  -0.000379404  -0.00462873  -0.00125052  -0.0152563  0.000727465  0.00887507
12.22  -0.000377394  -0.00461176  -0.00124531  -0.0152177  0.000725276  0.00886287
12.24  -0.000375396  -0.00459484  -0.00124012  -0.0151791  0.000723086  0.00885057
12.26  -0.000373408  -0.00457799  -0.00123494  -0.0151404  0.000720896  0.00883818
12.28  -0.000371432  -0.00456119  -0.00122979  -0.0151018  0.000718705  0.0088257
12.3  -0.000369467  -0.00454444  -0.00122464  -0.0150631  0.000716514  0.00881313
12.32  -0.000367512  -0.00452775  -0.00121952  -0.0150245  0.000714324  0.00880047
12.34  -0.000365569  -0.00451112  -0.00121441  -0.0149858  0.000712133  0.00878772
12.36  -0.000363636  -0.00449454  -0.00120932  -0.0149472  0.000709942  0.00877488
12.38  -0.000361713  -0.00447801  -0.00120425  -0.0149086  0.000707751  0.00876196
12.4  -0.000359802  -0.00446154  -0.00119919  -0.01487  0.000705561  0.00874896
12.42  -0.000357901  -0.00444513  -0.00119415  -0.0148313  0.000703371  0.00873587
12.44  -0.00035601  -0.00442876  -0.00118913  -0.0147927  0.000701182  0.0087227
12.46  -0.00035413  -0.00441246  -0.00118412  -0.0147541  0.000698992  0.00870945
12.48  -0.00035226  -0.0043962  -0.00117913  -0.0147155  0.000696804  0.00869611
12.5  -0.0003504  -0.00438  -0.00117415  -0.0146769  0.000694616  0.0086827
12.52  -0.000348551  -0.00436386  -0.0011692  -0.0146384  0.000692429  0.00866921
12.54  -0.000346712  -0.00434776  -0.00116426  -0.0145998  0.000690242  0.00865564
12.56  -0.000344882  -0.00433172  -0.00115933  -0.0145612  0.000688057  0.00864199
12.58  -0.000343063  -0.00431574  -0.00115443  -0.0145227  0.000685872  0.00862827
12.6  -0.000341254  -0.0042998  -0.00114954  -0.0144842  0.000683689  0.00861448
12.62  -0.000339455  -0.00428392  -0.00114466  -0.0144456  0.000681506  0.00860061
12.64  -0.000337665  -0.00426809  -0.00113981  -0.0144071  0.000679325  0.00858667
12.66  -0.000335885  -0.00425231  -0.00113497  -0.0143687  0.000677145  0.00857265
12.68  -0.000334115  -0.00423658  -0.00113014  -0.0143302  0.000674966  0.00855857
12.7  -0.000332355  -0.00422091  -0.00112533  -0.0142917  0.000672788  0.00854441
12.72  -0.000330604  -0.00420529  -0.00112054  -0.0142533  0.000670612  0.00853019
12.74  -0.000328863  -0.00418971  -0.00111577  -0.0142149  0.000668438  0.0085159
12.76  -0.000327131  -0.00417419  -0.00111101  -0.0141765  0.000666265  0.00850154
12.78  -0.000325409  -0.00415872  -0.00110627  -0.0141381  0.000664094  0.00848712
12.8  -0.000323696  -0.0041433  -0.00110155  -0.0140998  0.000661924  0.00847263
12.82  -0.000321992  -0.00412794  -0.00109684  -0.0140614  0.000659756  0.00845807
12.84  -0.000320297  -0.00411262  -0.00109214  -0.0140231  0.00065759  0.00844346
12.86  -0.000318612  -0.00409735  -0.00108747  -0.0139848  0.000655426  0.00842877
12.88  -0.000316936  -0.00408213  -0.00108281  -0.0139466  0.000653263  0.00841403
12.9  -0.000315268  -0.00406696  -0.00107817  -0.0139083  0.000651103  0.00839923
12.92  -0.00031361  -0.00405184  -0.00107354  -0.0138701  0.000648945  0.00838437
12.94  -0.000311961  -0.00403677  -0.00106893  -0.0138319  0.000646789  0.00836944
12.96  -0.000310321  -0.00402175  -0.00106433  -0.0137938  0.000644635  0.00835446
12.98  -0.000308689  -0.00400678  -0.00105976  -0.0137556  0.000642483  0.00833943
13  -0.000307066  -0.00399186  -0.00105519  -0.0137175  0.000640333  0.00832433
13.02  -0.000305452  -0.00397699  -0.00105065  -0.0136794  0.000638186  0.00830918
13.04  -0.000303847  -0.00396216  -0.00104612  -0.0136414  0.000636041  0.00829397
13.06  -0.00030225  -0.00394739  -0.0010416  -0.0136034  0.000633898  0.00827871
13.08  -0.000300662  -0.00393266  -0.00103711  -0.0135654  0.000631758  0.0082634
13.1  -0.000299082  -0.00391798  -0.00103263  -0.0135274  0.000629621  0.00824803
13.12  -0.000297511  -0.00390335  -0.00102816  -0.0134895  0.000627486  0.00823262
13.14  -0.000295949  -0.00388877  -0.00102371  -0.0134516  0.000625354  0.00821715
13.16  -0.000294394  -0.00387423  -0.00101928  -0.0134137  0.000623224  0.00820163
13.18  -0.000292848  -0.00385974  -0.00101486  -0.0133759  0.000621097  0.00818606
13.2  -0.000291311  -0.0038453  -0.00101046  -0.013338  0.000618973  0.00817044
13.22  -0.000289781  -0.0038309  -0.00100607  -0.0133003  0.000616851  0.00815477
13.24  -0.00028826  -0.00381656  -0.0010017  -0.0132625  0.000614733  0.00813906
13.26  -0.000286746  -0.00380226  -0.000997348  -0.0132248  0.000612617  0.0081233
13.28  -0.000285241  -0.003788  -0.00099301  -0.0131872  0.000610504  0.00810749
13.3  -0.000283744  -0.0037738  -0.000988688  -0.0131495  0.000608394  0.00809164
13.32  -0.000282255  -0.00375964  -0.000984381  -0.013112  0.000606287  0.00807575
13.34  -0.000280774  -0.00374552  -0.00098009  -0.0130744  0.000604183  0.00805981
13.36  -0.0002793  -0.00373145  -0.000975814  -0.0130369  0.000602083  0.00804382
13.38  -0.000277835  -0.00371743  -0.000971554  -0.0129994  0.000599985  0.0080278
13.4  -0.000276377  -0.00370346  -0.00096731  -0.012962  0.000597891  0.00801173
13.42  -0.000274927  -0.00368952  -0.000963081  -0.0129245  0.000595799  0.00799563
13.44  -0.000273485  -0.00367564  -0.000958868  -0.0128872  0.000593711  0.00797948
13.46  -0.00027205  -0.0036618  -0.00095467  -0.0128499  0.000591627  0.00796329
13.48  -0.000270624  -0.00364801  -0.000950488  -0.0128126  0.000589545  0.00794707
13.5  -0.000269204  -0.00363426  -0.000946321  -0.0127753  0.000587467  0.00793081
13.52  -0.000267792  -0.00362055  -0.00094217  -0.0127381  0.000585392  0.0079145
13.54  -0.000266388  -0.00360689  -0.000938033  -0.012701  0.000583321  0.00789817
13.56  -0.000264991  -0.00359328  -0.000933913  -0.0126639  0.000581253  0.00788179
13.58  -0.000263601  -0.00357971  -0.000929807  -0.0126268  0.000579189  0.00786538
13.6  -0.000262219  -0.00356618  -0.000925717  -0.0125898  0.000577128  0.00784894
13.62  -0.000260844  -0.0035527  -0.000921642  -0.0125528  0.000575071  0.00783246
13.64  -0.000259477  -0.00353926  -0.000917582  -0.0125158  0.000573017  0.00781595
13.66  -0.000258116  -0.00352587  -0.000913538  -0.0124789  0.000570967  0.0077994
13.68  -0.000256763  -0.00351252  -0.000909508  -0.0124421  0.00056892  0.00778283
13.7  -0.000255417  -0.00349921  -0.000905494  -0.0124053  0.000566877  0.00776622
13.72  -0.000254078  -0.00348595  -0.000901494  -0.0123685  0.000564838  0.00774958
13.74  -0.000252746  -0.00347273  -0.00089751  -0.0123318  0.000562802  0.0077329
13.76  -0.000251421  -0.00345955  -0.00089354  -0.0122951  0.000560771  0.0077162
13.78  -0.000250103  -0.00344642  -0.000889586  -0.0122585  0.000558743  0.00769947
13.8  -0.000248792  -0.00343333  -0.000885646  -0.0122219  0.000556718  0.00768271
13.82  -0.000247488  -0.00342028  -0.000881721  -0.0121854  0.000554698  0.00766593
13.84  -0.000246191  -0.00340728  -0.000877811  -0.0121489  0.000552682  0.00764911
13.86  -0.0002449  -0.00339432  -0.000873916  -0.0121125  0.000550669  0.00763227
13.88  -0.000243617  -0.0033814  -0.000870036  -0.0120761  0.00054866  0.0076154
13.9  -0.00024234  -0.00336852  -0.00086617  -0.0120398  0.000546655  0.00759851
13.92  -0.00024107  -0.00335569  -0.000862319  -0.0120035  0.000544654  0.00758159
13.94  -0.000239806  -0.0033429  -0.000858483  -0.0119673  0.000542657  0.00756464
13.96  -0.000238549  -0.00333015  -0.000854661  -0.0119311  0.000540664  0.00754768
13.98  -0.000237299  -0.00331744  -0.000850854  -0.0118949  0.000538676  0.00753068
14  -0.000236055  -0.00330478  -0.000847061  -0.0118589  0.000536691  0.00751367
14.02  -0.000234818  -0.00329215  -0.000843283  -0.0118228  0.00053471  0.00749663
14.04  -0.000233588  -0.00327957  -0.000839519  -0.0117869  0.000532733  0.00747957
14.06  -0.000232363  -0.00326703  -0.00083577  -0.0117509  0.00053076  0.00746249
14.08  -0.000231146  -0.00325453  -0.000832035  -0.0117151  0.000528792  0.00744539
14.1  -0.000229934  -0.00324207  -0.000828315  -0.0116792  0.000526827  0.00742826
14.12  -0.000228729  -0.00322965  -0.000824608  -0.0116435  0.000524867  0.00741112
14.14  -0.00022753  -0.00321728  -0.000820916  -0.0116078  0.000522911  0.00739396
14.16  -0.000226338  -0.00320494  -0.000817238  -0.0115721  0.000520959  0.00737678
14.18  -0.000225151  -0.00319265  -0.000813575  -0.0115365  0.000519011  0.00735958
14.2  -0.000223971  -0.00318039  -0.000809925  -0.0115009  0.000517068  0.00734236
14.22  -0.000222797  -0.00316818  -0.00080629  -0.0114654  0.000515128  0.00732512
14.24  -0.00022163  -0.003156  -0.000802669  -0.01143  0.000513193  0.00730787
14.26  -0.000220468  -0.00314387  -0.000799061  -0.0113946  0.000511262  0.0072906
14.28  -0.000219312  -0.00313178  -0.000795468  -0.0113593  0.000509336  0.00727332
14.3  -0.000218163  -0.00311973  -0.000791888  -0.011324  0.000507414  0.00725602
14.32  -0.000217019  -0.00310771  -0.000788323  -0.0112888  0.000505496  0.0072387
14.34  -0.000215881  -0.00309574  -0.000784771  -0.0112536  0.000503582  0.00722137
14.36  -0.00021475  -0.00308381  -0.000781234  -0.0112185  0.000501673  0.00720403
14.38  -0.000213624  -0.00307191  -0.00077771  -0.0111835  0.000499768  0.00718667
14.4  -0.000212504  -0.00306006  -0.000774199  -0.0111485  0.000497868  0.0071693
14.42  -0.00021139  -0.00304824  -0.000770703  -0.0111135  0.000495972  0.00715192
14.44  -0.000210282  -0.00303647  -0.00076722  -0.0110787  0.00049408  0.00713452
14.46  -0.000209179  -0.00302473  -0.000763751  -0.0110438  0.000492193  0.00711711
14.48  -0.000208082  -0.00301303  -0.000760295  -0.0110091  0.00049031  0.00709969
14.5  -0.000206991  -0.00300137  -0.000756853  -0.0109744  0.000488432  0.00708226
14.52  -0.000205906  -0.00298975  -0.000753424  -0.0109397  0.000486558  0.00706482
14.54  -0.000204826  -0.00297817  -0.000750009  -0.0109051  0.000484688  0.00704737
14.56  -0.000203752  -0.00296663  -0.000746607  -0.0108706  0.000482823  0.00702991
14.58  -0.000202684  -0.00295513  -0.000743219  -0.0108361  0.000480963  0.00701244
14.6  -0.000201621  -0.00294366  -0.000739844  -0.0108017  0.000479107  0.00699496
14.62  -0.000200563  -0.00293223  -0.000736482  -0.0107674  0.000477255  0.00697747
14.64  -0.000199511  -0.00292084  -0.000733134  -0.0107331  0.000475408  0.00695998
14.66  -0.000198465  -0.00290949  -0.000729799  -0.0106989  0.000473566  0.00694247
14.68  -0.000197424  -0.00289818  -0.000726477  -0.0106647  0.000471728  0.00692496
14.7  -0.000196388  -0.0028869  -0.000723168  -0.0106306  0.000469894  0.00690744
14.72  -0.000195358  -0.00287567  -0.000719872  -0.0105965  0.000468065  0.00688992
14.74  -0.000194333  -0.00286447  -0.00071659  -0.0105625  0.000466241  0.00687239
14.76  -0.000193313  -0.0028533  -0.00071332  -0.0105286  0.000464421  0.00685486
14.78  -0.000192299  -0.00284218  -0.000710063  -0.0104947  0.000462606  0.00683731
14.8  -0.00019129  -0.00283109  -0.00070682  -0.0104609  0.000460795  0.00681977
14.82  -0.000190286  -0.00282004  -0.000703589  -0.0104272  0.000458989  0.00680222
14.84  -0.000189288  -0.00280903  -0.000700371  -0.0103935  0.000457188  0.00678466
14.86  -0.000188294  -0.00279805  -0.000697166  -0.0103599  0.000455391  0.00676711
14.88  -0.000187306  -0.00278711  -0.000693974  -0.0103263  0.000453598  0.00674954
14.9  -0.000186323  -0.00277621  -0.000690794  -0.0102928  0.000451811  0.00673198
14.92  -0.000185345  -0.00276534  -0.000687627  -0.0102594  0.000450028  0.00671441
14.94  -0.000184372  -0.00275451  -0.000684473  -0.010226  0.000448249  0.00669684
14.96  -0.000183404  -0.00274372  -0.000681331  -0.0101927  0.000446475  0.00667927
14.98  -0.000182441  -0.00273296  -0.000678202  -0.0101595  0.000444706  0.0066617
15  -0.000181483  -0.00272224  -0.000675086  -0.0101263  0.000442942  0.00664413
15.02  -0.00018053  -0.00271156  -0.000671982  -0.0100932  0.000441182  0.00662655
15.04  -0.000179582  -0.00270091  -0.00066889  -0.0100601  0.000439427  0.00660898
15.06  -0.000178639  -0.0026903  -0.000665811  -0.0100271  0.000437676  0.0065914
15.08  -0.000177701  -0.00267972  -0.000662745  -0.00999419  0.00043593  0.00657382
15.1  -0.000176767  -0.00266918  -0.00065969  -0.00996132  0.000434189  0.00655625
15.12  -0.000175839  -0.00265868  -0.000656648  -0.00992852  0.000432452  0.00653868
15.14  -0.000174915  -0.00264821  -0.000653618  -0.00989578  0.00043072  0.0065211
15.16  -0.000173996  -0.00263778  -0.000650601  -0.00986311  0.000428993  0.00650353
15.18  -0.000173082  -0.00262738  -0.000647595  -0.0098305  0.00042727  0.00648596
15.2  -0.000172172  -0.00261702  -0.000644602  -0.00979795  0.000425552  0.0064684
15.22  -0.000171267  -0.00260669  -0.000641621  -0.00976547  0.000423839  0.00645083
15.24  -0.000170367  -0.0025964  -0.000638652  -0.00973306  0.00042213  0.00643327
15.26  -0.000169472  -0.00258614  -0.000635695  -0.00970071  0.000420427  0.00641571
15.28  -0.000168581  -0.00257592  -0.00063275  -0.00966842  0.000418727  0.00639815
15.3  -0.000167695  -0.00256573  -0.000629817  -0.0096362  0.000417033  0.0063806
15.32  -0.000166813  -0.00255558  -0.000626896  -0.00960404  0.000415343  0.00636305
15.34  -0.000165936  -0.00254546  -0.000623986  -0.00957195  0.000413658  0.00634551
15.36  -0.000165063  -0.00253537  -0.000621089  -0.00953992  0.000411977  0.00632797
15.38  -0.000164195  -0.00252532  -0.000618203  -0.00950796  0.000410302  0.00631044
15.4  -0.000163332  -0.00251531  -0.000615329  -0.00947607  0.000408631  0.00629291
15.42  -0.000162473  -0.00250533  -0.000612467  -0.00944423  0.000406964  0.00627539
15.44  -0.000161618  -0.00249538  -0.000609616  -0.00941247  0.000405303  0.00625787
15.46  -0.000160768  -0.00248547  -0.000606777  -0.00938077  0.000403646  0.00624036
15.48  -0.000159922  -0.00247559  -0.00060395  -0.00934914  0.000401993  0.00622286
15.5  -0.00015908  -0.00246574  -0.000601134  -0.00931757  0.000400346  0.00620536
15.52  -0.000158243  -0.00245593  -0.000598329  -0.00928607  0.000398703  0.00618787
15.54  -0.00015741  -0.00244615  -0.000595536  -0.00925463  0.000397065  0.00617039
15.56  -0.000156582  -0.00243641  -0.000592755  -0.00922327  0.000395431  0.00615291
15.58  -0.000155757  -0.0024267  -0.000589985  -0.00919196  0.000393802  0.00613544
15.6  -0.000154937  -0.00241702  -0.000587226  -0.00916073  0.000392178  0.00611798
15.62  -0.000154121  -0.00240738  -0.000584479  -0.00912956  0.000390559  0.00610053
15.64  -0.00015331  -0.00239777  -0.000581742  -0.00909845  0.000388944  0.00608309
15.66  -0.000152502  -0.00238819  -0.000579018  -0.00906741  0.000387334  0.00606566
15.68  -0.000151699  -0.00237864  -0.000576304  -0.00903644  0.000385729  0.00604823
15.7  -0.0001509  -0.00236913  -0.000573601  -0.00900554  0.000384128  0.00603082
15.72  -0.000150105  -0.00235965  -0.00057091  -0.0089747  0.000382532  0.00601341
15.74  -0.000149314  -0.0023502  -0.000568229  -0.00894393  0.000380941  0.00599602
15.76  -0.000148527  -0.00234079  -0.00056556  -0.00891323  0.000379355  0.00597863
15.78  -0.000147745  -0.00233141  -0.000562902  -0.00888259  0.000377773  0.00596126
15.8  -0.000146966  -0.00232206  -0.000560254  -0.00885202  0.000376196  0.00594389
15.82  -0.000146191  -0.00231274  -0.000557618  -0.00882151  0.000374623  0.00592654
15.84  -0.00014542  -0.00230346  -0.000554992  -0.00879108  0.000373055  0.0059092
15.86  -0.000144654  -0.0022942  -0.000552378  -0.00876071  0.000371492  0.00589187
15.88  -0.000143891  -0.00228498  -0.000549774  -0.00873041  0.000369934  0.00587455
15.9  -0.000143132  -0.0022758  -0.000547181  -0.00870017  0.00036838  0.00585725
15.92  -0.000142377  -0.00226664  -0.000544598  -0.00867  0.000366831  0.00583995
15.94  -0.000141626  -0.00225751  -0.000542026  -0.0086399  0.000365287  0.00582267
15.96  -0.000140878  -0.00224842  -0.000539465  -0.00860987  0.000363747  0.0058054
15.98  -0.000140135  -0.00223936  -0.000536915  -0.0085799  0.000362212  0.00578815
16  -0.000139395  -0.00223033  -0.000534375  -0.00855  0.000360681  0.0057709
16.02  -0.00013866  -0.00222133  -0.000531846  -0.00852017  0.000359156  0.00575367
16.04  -0.000137928  -0.00221236  -0.000529327  -0.00849041  0.000357635  0.00573646
16.06  -0.0001372  -0.00220342  -0.000526819  -0.00846071  0.000356118  0.00571926
16.08  -0.000136475  -0.00219452  -0.000524321  -0.00843108  0.000354606  0.00570207
16.1  -0.000135754  -0.00218564  -0.000521833  -0.00840152  0.000353099  0.0056849
16.12  -0.000135037  -0.0021768  -0.000519356  -0.00837202  0.000351597  0.00566774
16.14  -0.000134324  -0.00216799  -0.000516889  -0.0083426  0.000350099  0.0056506
16.16  -0.000133614  -0.00215921  -0.000514433  -0.00831324  0.000348606  0.00563347
16.18  -0.000132908  -0.00215046  -0.000511987  -0.00828394  0.000347117  0.00561635
16.2  -0.000132206  -0.00214173  -0.000509551  -0.00825472  0.000345633  0.00559925
16.22  -0.000131507  -0.00213304  -0.000507125  -0.00822556  0.000344154  0.00558217
16.24  -0.000130812  -0.00212438  -0.000504709  -0.00819647  0.000342679  0.00556511
16.26  -0.00013012  -0.00211575  -0.000502303  -0.00816745  0.000341209  0.00554806
16.28  -0.000129432  -0.00210716  -0.000499908  -0.0081385  0.000339743  0.00553102
16.3  -0.000128748  -0.00209859  -0.000497522  -0.00810961  0.000338282  0.005514
16.32  -0.000128067  -0.00209005  -0.000495147  -0.00808079  0.000336826  0.005497
16.34  -0.000127389  -0.00208154  -0.000492781  -0.00805204  0.000335374  0.00548002
16.36  -0.000126715  -0.00207306  -0.000490425  -0.00802336  0.000333927  0.00546305
16.38  -0.000126044  -0.00206461  -0.000488079  -0.00799474  0.000332485  0.0054461
16.4  -0.000125377  -0.00205619  -0.000485743  -0.00796619  0.000331047  0.00542917
16.42  -0.000124714  -0.0020478  -0.000483417  -0.00793771  0.000329613  0.00541225
16.44  -0.000124053  -0.00203944  -0.000481101  -0.0079093  0.000328185  0.00539536
16.46  -0.000123396  -0.0020311  -0.000478794  -0.00788095  0.000326761  0.00537848
16.48  -0.000122743  -0.0020228  -0.000476497  -0.00785268  0.000325341  0.00536162
16.5  -0.000122093  -0.00201453  -0.00047421  -0.00782447  0.000323926  0.00534478
16.52  -0.000121446  -0.00200628  -0.000471932  -0.00779632  0.000322515  0.00532795
16.54  -0.000120802  -0.00199807  -0.000469664  -0.00776825  0.000321109  0.00531115
16.56  -0.000120162  -0.00198988  -0.000467406  -0.00774024  0.000319708  0.00529436
16.58  -0.000119525  -0.00198173  -0.000465157  -0.0077123  0.000318311  0.00527759
16.6  -0.000118891  -0.0019736  -0.000462918  -0.00768443  0.000316919  0.00526085
16.62  -0.000118261  -0.0019655  -0.000460688  -0.00765663  0.000315531  0.00524412
16.64  -0.000117634  -0.00195743  -0.000458467  -0.00762889  0.000314147  0.00522741
16.66  -0.00011701  -0.00194938  -0.000456256  -0.00760122  0.000312769  0.00521072
16.68  -0.000116389  -0.00194137  -0.000454054  -0.00757362  0.000311394  0.00519406
16.7  -0.000115772  -0.00193338  -0.000451862  -0.00754609  0.000310024  0.00517741
16.72  -0.000115157  -0.00192543  -0.000449678  -0.00751862  0.000308659  0.00516078
16.74  -0.000114546  -0.0019175  -0.000447504  -0.00749122  0.000307298  0.00514417
16.76  -0.000113938  -0.0019096  -0.00044534  -0.00746389  0.000305942  0.00512759
16.78  -0.000113333  -0.00190172  -0.000443184  -0.00743663  0.00030459  0.00511102
16.8  -0.000112731  -0.00189388  -0.000441038  -0.00740943  0.000303243  0.00509448
16.82  -0.000112132  -0.00188606  -0.0004389  -0.0073823  0.0003019  0.00507796
16.84  -0.000111536  -0.00187827  -0.000436772  -0.00735524  0.000300562  0.00506146
16.86  -0.000110943  -0.00187051  -0.000434653  -0.00732825  0.000299228  0.00504498
16.88  -0.000110354  -0.00186277  -0.000432543  -0.00730132  0.000297898  0.00502852
16.9  -0.000109767  -0.00185506  -0.000430441  -0.00727446  0.000296573  0.00501208
16.92  -0.000109183  -0.00184738  -0.000428349  -0.00724767  0.000295252  0.00499567
16.94  -0.000108603  -0.00183973  -0.000426266  -0.00722094  0.000293936  0.00497928
16.96  -0.000108025  -0.00183211  -0.000424191  -0.00719429  0.000292624  0.00496291
16.98  -0.00010745  -0.00182451  -0.000422126  -0.0071677  0.000291317  0.00494656
17  -0.000106879  -0.00181694  -0.000420069  -0.00714117  0.000290014  0.00493024
17.02  -0.00010631  -0.00180939  -0.000418021  -0.00711472  0.000288715  0.00491394
17.04  -0.000105744  -0.00180188  -0.000415982  -0.00708833  0.000287421  0.00489766
17.06  -0.000105181  -0.00179438  -0.000413951  -0.00706201  0.000286131  0.0048814
17.08  -0.000104621  -0.00178692  -0.000411929  -0.00703575  0.000284846  0.00486517
17.1  -0.000104063  -0.00177948  -0.000409916  -0.00700956  0.000283565  0.00484896
17.12  -0.000103509  -0.00177207  -0.000407911  -0.00698344  0.000282288  0.00483278
17.14  -0.000102957  -0.00176469  -0.000405915  -0.00695739  0.000281016  0.00481662
17.16  -0.000102409  -0.00175733  -0.000403928  -0.0069314  0.000279748  0.00480048
17.18  -0.000101863  -0.00175  -0.000401949  -0.00690548  0.000278485  0.00478436
17.2  -0.000101319  -0.00174269  -0.000399979  -0.00687963  0.000277225  0.00476828
17.22  -0.000100779  -0.00173541  -0.000398017  -0.00685384  0.00027597  0.00475221
17.24  -0.000100241  -0.00172816  -0.000396063  -0.00682813  0.00027472  0.00473617
17.26  -9.97065e-05  -0.00172093  -0.000394118  -0.00680247  0.000273474  0.00472015
17.28  -9.91743e-05  -0.00171373  -0.000392181  -0.00677689  0.000272232  0.00470416
17.3  -9.86449e-05  -0.00170656  -0.000390252  -0.00675137  0.000270994  0.0046882
17.32  -9.81182e-05  -0.00169941  -0.000388332  -0.00672591  0.000269761  0.00467225
17.34  -9.75942e-05  -0.00169228  -0.00038642  -0.00670053  0.000268532  0.00465634
17.36  -9.70728e-05  -0.00168518  -0.000384517  -0.00667521  0.000267307  0.00464045
17.38  -9.65542e-05  -0.00167811  -0.000382621  -0.00664995  0.000266086  0.00462458
17.4  -9.60381e-05  -0.00167106  -0.000380734  -0.00662477  0.00026487  0.00460874
17.42  -9.55248e-05  -0.00166404  -0.000378855  -0.00659965  0.000263658  0.00459292
17.44  -9.5014e-05  -0.00165704  -0.000376984  -0.00657459  0.00026245  0.00457713
17.46  -9.45058e-05  -0.00165007  -0.000375121  -0.0065496  0.000261247  0.00456137
17.48  -9.40003e-05  -0.00164312  -0.000373266  -0.00652468  0.000260048  0.00454563
17.5  -9.34973e-05  -0.0016362  -0.000371419  -0.00649983  0.000258853  0.00452992
17.52  -9.29969e-05  -0.00162931  -0.00036958  -0.00647504  0.000257662  0.00451424
17.54  -9.24991e-05  -0.00162243  -0.000367749  -0.00645031  0.000256475  0.00449858
17.56  -9.20038e-05  -0.00161559  -0.000365926  -0.00642566  0.000255293  0.00448294
17.58  -9.1511e-05  -0.00160876  -0.000364111  -0.00640106  0.000254115  0.00446734
17.6  -9.10208e-05  -0.00160197  -0.000362303  -0.00637654  0.000252941  0.00445176
17.62  -9.0533e-05  -0.00159519  -0.000360504  -0.00635208  0.000251771  0.00443621
17.64  -9.00478e-05  -0.00158844  -0.000358712  -0.00632768  0.000250605  0.00442068
17.66  -8.9565e-05  -0.00158172  -0.000356928  -0.00630336  0.000249444  0.00440518
17.68  -8.90847e-05  -0.00157502  -0.000355152  -0.00627909  0.000248287  0.00438971
17.7  -8.86068e-05  -0.00156834  -0.000353384  -0.00625489  0.000247134  0.00437426
17.72  -8.81314e-05  -0.00156169  -0.000351623  -0.00623076  0.000245985  0.00435885
17.74  -8.76584e-05  -0.00155506  -0.00034987  -0.0062067  0.00024484  0.00434346
17.76  -8.71878e-05  -0.00154846  -0.000348125  -0.0061827  0.000243699  0.00432809
17.78  -8.67197e-05  -0.00154188  -0.000346387  -0.00615876  0.000242562  0.00431276
17.8  -8.62539e-05  -0.00153532  -0.000344657  -0.00613489  0.00024143  0.00429745
17.82  -8.57905e-05  -0.00152879  -0.000342934  -0.00611109  0.000240301  0.00428217
17.84  -8.53295e-05  -0.00152228  -0.000341219  -0.00608735  0.000239177  0.00426692
17.86  -8.48708e-05  -0.00151579  -0.000339511  -0.00606367  0.000238057  0.0042517
17.88  -8.44144e-05  -0.00150933  -0.000337811  -0.00604006  0.000236941  0.0042365
17.9  -8.39604e-05  -0.00150289  -0.000336118  -0.00601652  0.000235829  0.00422134
17.92  -8.35087e-05  -0.00149648  -0.000334433  -0.00599304  0.000234721  0.0042062
17.94  -8.30593e-05  -0.00149008  -0.000332755  -0.00596962  0.000233617  0.00419109
17.96  -8.26122e-05  -0.00148372  -0.000331084  -0.00594627  0.000232517  0.004176
17.98  -8.21674e-05  -0.00147737  -0.000329421  -0.00592299  0.000231421  0.00416095
18  -8.17249e-05  -0.00147105  -0.000327765  -0.00589977  0.000230329  0.00414593
18.02  -8.12846e-05  -0.00146475  -0.000326116  -0.00587661  0.000229241  0.00413093
18.04  -8.08465e-05  -0.00145847  -0.000324474  -0.00585352  0.000228158  0.00411596
18.06  -8.04107e-05  -0.00145222  -0.00032284  -0.00583049  0.000227078  0.00410103
18.08  -7.99771e-05  -0.00144599  -0.000321213  -0.00580753  0.000226002  0.00408612
18.1  -7.95458e-05  -0.00143978  -0.000319593  -0.00578463  0.00022493  0.00407124
18.12  -7.91166e-05  -0.00143359  -0.00031798  -0.00576179  0.000223862  0.00405639
18.14  -7.86896e-05  -0.00142743  -0.000316374  -0.00573902  0.000222799  0.00404156
18.16  -7.82648e-05  -0.00142129  -0.000314775  -0.00571632  0.000221739  0.00402677
18.18  -7.78422e-05  -0.00141517  -0.000313184  -0.00569368  0.000220683  0.00401201
18.2  -7.74217e-05  -0.00140907  -0.000311599  -0.0056711  0.000219631  0.00399728
18.22  -7.70034e-05  -0.001403  -0.000310021  -0.00564859  0.000218583  0.00398257
18.24  -7.65871e-05  -0.00139695  -0.00030845  -0.00562613  0.000217538  0.0039679
18.26  -7.61731e-05  -0.00139092  -0.000306887  -0.00560375  0.000216498  0.00395326
18.28  -7.57611e-05  -0.00138491  -0.00030533  -0.00558143  0.000215462  0.00393864
18.3  -7.53512e-05  -0.00137893  -0.00030378  -0.00555917  0.000214429  0.00392406
18.32  -7.49434e-05  -0.00137296  -0.000302236  -0.00553697  0.000213401  0.0039095
18.34  -7.45377e-05  -0.00136702  -0.0003007  -0.00551484  0.000212376  0.00389498
18.36  -7.41341e-05  -0.0013611  -0.000299171  -0.00549277  0.000211356  0.00388049
18.38  -7.37325e-05  -0.0013552  -0.000297648  -0.00547077  0.000210339  0.00386602
18.4  -7.3333e-05  -0.00134933  -0.000296132  -0.00544882  0.000209326  0.00385159
18.42  -7.29355e-05  -0.00134347  -0.000294622  -0.00542694  0.000208316  0.00383719
18.44  -7.25401e-05  -0.00133764  -0.00029312  -0.00540513  0.000207311  0.00382282
18.46  -7.21466e-05  -0.00133183  -0.000291624  -0.00538338  0.000206309  0.00380847
18.48  -7.17552e-05  -0.00132604  -0.000290135  -0.00536169  0.000205312  0.00379416
18.5  -7.13657e-05  -0.00132027  -0.000288652  -0.00534006  0.000204318  0.00377988
18.52  -7.09783e-05  -0.00131452  -0.000287176  -0.00531849  0.000203328  0.00376563
18.54  -7.05928e-05  -0.00130879  -0.000285706  -0.00529699  0.000202342  0.00375141
18.56  -7.02093e-05  -0.00130308  -0.000284243  -0.00527555  0.000201359  0.00373722
18.58  -6.98277e-05  -0.0012974  -0.000282787  -0.00525418  0.00020038  0.00372307
18.6  -6.94481e-05  -0.00129173  -0.000281337  -0.00523286  0.000199405  0.00370894
18.62  -6.90704e-05  -0.00128609  -0.000279893  -0.00521161  0.000198434  0.00369484
18.64  -6.86946e-05  -0.00128047  -0.000278456  -0.00519042  0.000197467  0.00368078
18.66  -6.83208e-05  -0.00127487  -0.000277026  -0.0051693  0.000196503  0.00366675
18.68  -6.79488e-05  -0.00126928  -0.000275601  -0.00514823  0.000195543  0.00365275
18.7  -6.75788e-05  -0.00126372  -0.000274183  -0.00512723  0.000194587  0.00363877
18.72  -6.72106e-05  -0.00125818  -0.000272772  -0.00510629  0.000193634  0.00362484
18.74  -6.68444e-05  -0.00125266  -0.000271367  -0.00508541  0.000192686  0.00361093
18.76  -6.64799e-05  -0.00124716  -0.000269968  -0.00506459  0.00019174  0.00359705
18.78  -6.61174e-05  -0.00124168  -0.000268575  -0.00504384  0.000190799  0.00358321
18.8  -6.57567e-05  -0.00123623  -0.000267189  -0.00502314  0.000189861  0.00356939
18.82  -6.53978e-05  -0.00123079  -0.000265808  -0.00500251  0.000188927  0.00355561
18.84  -6.50408e-05  -0.00122537  -0.000264434  -0.00498194  0.000187997  0.00354186
18.86  -6.46855e-05  -0.00121997  -0.000263066  -0.00496143  0.00018707  0.00352814
18.88  -6.43321e-05  -0.00121459  -0.000261705  -0.00494099  0.000186147  0.00351445
18.9  -6.39805e-05  -0.00120923  -0.000260349  -0.0049206  0.000185227  0.0035008
18.92  -6.36307e-05  -0.00120389  -0.000259  -0.00490027  0.000184312  0.00348718
18.94  -6.32827e-05  -0.00119857  -0.000257656  -0.00488001  0.000183399  0.00347358
18.96  -6.29364e-05  -0.00119327  -0.000256319  -0.00485981  0.000182491  0.00346003
18.98  -6.25919e-05  -0.001188  -0.000254988  -0.00483967  0.000181586  0.0034465
19  -6.22492e-05  -0.00118273  -0.000253662  -0.00481958  0.000180684  0.003433
19.02  -6.19082e-05  -0.00117749  -0.000252343  -0.00479956  0.000179786  0.00341954
19.04  -6.1569e-05  -0.00117227  -0.00025103  -0.0047796  0.000178892  0.00340611
19.06  -6.12314e-05  -0.00116707  -0.000249722  -0.0047597  0.000178001  0.00339271
19.08  -6.08957e-05  -0.00116189  -0.000248421  -0.00473987  0.000177114  0.00337934
19.1  -6.05616e-05  -0.00115673  -0.000247125  -0.00472009  0.000176231  0.00336601
19.12  -6.02292e-05  -0.00115158  -0.000245835  -0.00470037  0.000175351  0.0033527
19.14  -5.98985e-05  -0.00114646  -0.000244551  -0.00468071  0.000174474  0.00333943
19.16  -5.95695e-05  -0.00114135  -0.000243273  -0.00466111  0.000173601  0.0033262
19.18  -5.92422e-05  -0.00113626  -0.000242001  -0.00464158  0.000172732  0.00331299
19.2  -5.89165e-05  -0.0011312  -0.000240734  -0.0046221  0.000171866  0.00329982
19.22  -5.85925e-05  -0.00112615  -0.000239474  -0.00460268  0.000171003  0.00328668
19.24  -5.82702e-05  -0.00112112  -0.000238219  -0.00458332  0.000170144  0.00327357
19.26  -5.79495e-05  -0.00111611  -0.000236969  -0.00456403  0.000169288  0.00326049
19.28  -5.76304e-05  -0.00111111  -0.000235726  -0.00454479  0.000168436  0.00324745
19.3  -5.7313e-05  -0.00110614  -0.000234488  -0.00452561  0.000167588  0.00323444
19.32  -5.69972e-05  -0.00110119  -0.000233255  -0.00450649  0.000166742  0.00322146
19.34  -5.6683e-05  -0.00109625  -0.000232028  -0.00448743  0.000165901  0.00320852
19.36  -5.63704e-05  -0.00109133  -0.000230807  -0.00446843  0.000165062  0.00319561
19.38  -5.60594e-05  -0.00108643  -0.000229592  -0.00444949  0.000164227  0.00318273
19.4  -5.575e-05  -0.00108155  -0.000228382  -0.0044306  0.000163396  0.00316988
19.42  -5.54422e-05  -0.00107669  -0.000227177  -0.00441178  0.000162568  0.00315706
19.44  -5.51359e-05  -0.00107184  -0.000225978  -0.00439302  0.000161743  0.00314428
19.46  -5.48312e-05  -0.00106702  -0.000224785  -0.00437431  0.000160922  0.00313153
19.48  -5.45281e-05  -0.00106221  -0.000223597  -0.00435566  0.000160104  0.00311882
19.5  -5.42265e-05  -0.00105742  -0.000222414  -0.00433708  0.000159289  0.00310614
19.52  -5.39264e-05  -0.00105264  -0.000221237  -0.00431855  0.000158478  0.00309349
19.54  -5.36279e-05  -0.00104789  -0.000220065  -0.00430008  0.00015767  0.00308087
19.56  -5.33309e-05  -0.00104315  -0.000218899  -0.00428166  0.000156865  0.00306828
19.58  -5.30354e-05  -0.00103843  -0.000217738  -0.00426331  0.000156064  0.00305573
19.6  -5.27415e-05  -0.00103373  -0.000216582  -0.00424501  0.000155266  0.00304321
19.62  -5.2449e-05  -0.00102905  -0.000215432  -0.00422677  0.000154471  0.00303073
19.64  -5.2158e-05  -0.00102438  -0.000214287  -0.00420859  0.00015368  0.00301828
19.66  -5.18685e-05  -0.00101974  -0.000213147  -0.00419047  0.000152892  0.00300586
19.68  -5.15805e-05  -0.0010151  -0.000212012  -0.00417241  0.000152107  0.00299347
19.7  -5.1294e-05  -0.00101049  -0.000210883  -0.0041544  0.000151326  0.00298112
19.72  -5.10089e-05  -0.0010059  -0.000209759  -0.00413645  0.000150548  0.0029688
19.74  -5.07253e-05  -0.00100132  -0.00020864  -0.00411856  0.000149773  0.00295651
19.76  -5.04432e-05  -0.000996757  -0.000207526  -0.00410072  0.000149001  0.00294426
19.78  -5.01624e-05  -0.000992213  -0.000206418  -0.00408295  0.000148232  0.00293204
19.8  -4.98832e-05  -0.000987687  -0.000205315  -0.00406523  0.000147467  0.00291985
19.82  -4.96053e-05  -0.000983177  -0.000204216  -0.00404756  0.000146705  0.00290769
19.84  -4.93289e-05  -0.000978685  -0.000203123  -0.00402996  0.000145946  0.00289557
19.86  -4.90539e-05  -0.00097421  -0.000202035  -0.00401241  0.00014519  0.00288348
19.88  -4.87803e-05  -0.000969751  -0.000200952  -0.00399492  0.000144438  0.00287143
19.9  -4.8508e-05  -0.00096531  -0.000199874  -0.00397749  0.000143689  0.00285941
19.92  -4.82372e-05  -0.000960886  -0.000198801  -0.00396011  0.000142943  0.00284742
19.94  -4.79678e-05  -0.000956478  -0.000197732  -0.00394279  0.0001422  0.00283546
19.96  -4.76998e-05  -0.000952087  -0.000196669  -0.00392552  0.00014146  0.00282354
19.98  -4.74331e-05  -0.000947713  -0.000195611  -0.00390831  0.000140723  0.00281165


==> backflow/carbon_atom_bf.dat <==
0   -5.3990   0.0001  0.0677  81.8  0.1
33  -5.4011   0.0002  0.0544  83.8  0.2 
256 -5.4030   0.0002  0.0511  85.6  0.2
268 -5.4020   0.0002  0.0498  84.7  0.2


==> backflow/carbon_atom_bf_pf.dat <==
0 0   -5.4083   0.0002  0.0626  90.8  0.2   -5.4137  0.0003  96.0  0.3
1 33  -5.4097   0.0001  0.0427  92.1  0.1   -5.4145  0.0003  96.8  0.3
3 268 -5.4107   0.0001  0.0411  93.1  0.1   -5.4152  0.0003  97.5  0.3


==> backflow/carbon_atom_bf_sj.dat <==
0 0   -5.3990   0.0001  0.0677  81.8  0.1   -5.4065   0.0003  89.0  0.3  
1 33  -5.4011   0.0002  0.0544  83.8  0.2   -5.4090   0.0003  91.5  0.3
2 256 -5.4023   0.0002  0.0504  85.0  0.3   -5.4085   0.0003  91.0  0.3
3 268 -5.4020   0.0002  0.0498  84.7  0.2   -5.4094   0.0003  91.8  0.3



==> backflow/carbon_dimer_bf.dat <==
0 -10.9936(4) & 0.179 & 81.7 


==> backflow/carbon_dimer_bf_ci.dat <==
0  0  -11.0420 0.0004  0.112  93.6  0.1  -11.0579  0.0005  97.5  0.1
1 33  -11.0440 0.0003  0.100  94.0  0.1  -11.0580  0.0004  97.5  0.1


==> backflow/carbon_dimer_bf_pf.dat <==
0  0  -11.0171   0.0002  0.160  87.4  0.1  -11.0419   0.0009   93.5   0.2
1 33  -11.0220   0.0004  0.123  88.6  0.1  -11.0443   0.0006   94.1   0.2
2 268 -11.0223   0.0002  0.128  88.7  0.1  -11.0447   0.0003   94.2   0.1


==> backflow/carbon_dimer_bf_sj.dat <==
0   0  -10.9936  0.0004  0.179  81.7  0.1  -11.0227   0.0002  88.8  0.1
1  33  -11.0012  0.0003  0.144  83.5  0.1  -11.0269   0.0004  89.9  0.1
2  268 -11.0014  0.0002  0.141  83.6  0.1  -11.0280   0.0003  90.1  0.1


==> methods_of_qmc/opt_methods/newton_opt_mixed.dat <==
0  -18.4635293361  -19.5288724993  0.0008850808  1.3334132010
1  -18.4805309986  -19.5384722225  0.0017108479  1.2729305773
2  -18.4942873904  -19.5491701742  0.0020363591  1.2443815745
3  -18.5070359705  -19.5578120256  0.0009993115  1.2073562350
4  -18.5208441541  -19.5690002024  0.0012052692  1.1807289124
5  -18.5350236903  -19.5787190688  0.0010979198  1.1380634872
6  -18.5444453708  -19.5863646366  0.0007355148  1.1189372991
7  -18.5569376076  -19.5972420325  0.0008200773  1.0994755419
8  -18.5675375773  -19.6054616599  0.0007603872  1.0737876851
9  -18.6659355575  -19.7049341339  0.0010515930  1.0368401003
10  -18.7532656197  -19.7639867766  0.0004573763  0.6711455580
11  -18.7577553570  -19.7682590164  0.0003107836  0.6646910351
12  -18.7834080665  -19.7912760403  0.0006666798  0.6050482914
13  -18.7881368343  -19.7961642482  0.0003611027  0.6036423024
14  -18.7890861403  -19.7971799481  0.0007382873  0.6039008261
15  -18.8000492971  -19.8071965723  0.0003431402  0.5794384628
16  -18.8023833592  -19.8098743894  0.0003775806  0.5830490668
17  -18.8028535256  -19.8104208875  0.0003752588  0.5838889881
18  -18.8028337145  -19.8101166176  0.0006502750  0.5792593941
19  -18.8033602483  -19.8103647530  0.0006865702  0.5742171547
20  -18.8044320344  -19.8115924083  0.0005910615  0.5758602866
21  -18.8039748133  -19.8113457814  0.0004510060  0.5797185357
22  -18.8051713763  -19.8129059072  0.0003347974  0.5846235628
23  -18.7993639128  -19.8101725371  0.0006242084  0.6371812529
24  -18.8042974760  -19.8125032127  0.0004960293  0.5929683985
25  -18.8052408232  -19.8126404274  0.0005173075  0.5790955507
26  -18.8044626856  -19.8116182250  0.0004629393  0.5757539084
27  -18.8056700060  -19.8131703267  0.0004351302  0.5803758151
28  -18.8046945662  -19.8124416218  0.0002727539  0.5852345598
29  -18.8053407043  -19.8124523965  0.0004874987  0.5742660073
30  -18.8048094173  -19.8127824158  0.0006263391  0.5887933040
31  -18.8038815061  -19.8110962588  0.0005014360  0.5772337451
32  -18.8053184685  -19.8125831924  0.0005720907  0.5768113090
33  -18.8045642270  -19.8120593621  0.0004221084  0.5812429261
34  -18.8070892037  -19.8148179487  0.0006483281  0.5828867386
35  -18.8064319648  -19.8136531064  0.0005686238  0.5751258346
36  -18.8068822198  -19.8143640260  0.0005385567  0.5790268534
37  -18.8080880611  -19.8155800714  0.0007222317  0.5781523448
38  -18.8073533850  -19.8146674045  0.0005808007  0.5758584783
39  -18.8078874587  -19.8151911756  0.0005446306  0.5752244459
40  -18.8090979702  -19.8167424494  0.0005740051  0.5797819728
41  -18.8078328106  -19.8158518329  0.0005864759  0.5869655981
42  -18.8074087804  -19.8151669081  0.0008235852  0.5830914563
43  -18.8090334700  -19.8164087785  0.0006291406  0.5754106291
44  -18.8087457509  -19.8166471129  0.0005158033  0.5842774393
45  -18.8076515499  -19.8151439979  0.0006159048  0.5785369144
46  -18.8079243434  -19.8155948404  0.0004398393  0.5812186322
47  -18.8081070568  -19.8154506936  0.0007307090  0.5756926628
48  -18.8085643592  -19.8156593418  0.0004273772  0.5711745007
49  -18.8068053128  -19.8144045806  0.0005165949  0.5810170196
New  from  40  in  


==> methods_of_qmc/opt_methods/results/newton_opt_energy2.dat <==
0  -19.5264027392  0.0007929953  1.3346874527
1  -19.5376429875  0.0005545281  1.2830581502
2  -19.5462188630  0.0005977293  1.2542250190
3  -19.5538147235  0.0005963566  1.2289404239
4  -19.5618113384  0.0003100795  1.2053622442
5  -19.5681089798  0.0005728650  1.1854772861
6  -19.5765511465  0.0003658488  1.1603507495
7  -19.5814704261  0.0006185786  1.1430609447
8  -19.5862212202  0.0004427437  1.1261869123
9  -19.5917250087  0.0004783316  1.1120875971
10  -19.5954932413  0.0005815248  1.0986128038
11  -19.7023227251  0.0004068163  0.8964171924
12  -19.7635530964  0.0001761050  0.7188365868
13  -19.7703424835  0.0002511752  0.6916116403
14  -19.7711031643  0.0003830509  0.6889404505
15  -19.7906316280  0.0002645547  0.6679607314
16  -19.7999544564  0.0005353228  0.6544367398
17  -19.8058823065  0.0002269924  0.6465686096
18  -19.8086855779  0.0003412091  0.6332519300
19  -19.8086230383  0.0002401550  0.6309598950
20  -19.8113621805  0.0002569110  0.6340077808
21  -19.8123425869  0.0001685836  0.6136029083
22  -19.8135599917  0.0003011578  0.6208224363
23  -19.8149597808  0.0002614090  0.6034908887
24  -19.8154008732  0.0002888347  0.6064538797
25  -19.8159982389  0.0003162101  0.6047929937
26  -19.8161542358  0.0002583619  0.6025807944
27  -19.8167180379  0.0002370630  0.6002092850
28  -19.8166479932  0.0002473123  0.6030228510
29  -19.8167651445  0.0002787041  0.6035258528
30  -19.8171488167  0.0002571324  0.6071502303
31  -19.8177043292  0.0002361293  0.6075648901
32  -19.8181336754  0.0004308201  0.6072980073
33  -19.8173584842  0.0004019363  0.6076216088
34  -19.8178457550  0.0001934383  0.6052740676
35  -19.8178995538  0.0002344761  0.6040983372
36  -19.8175446992  0.0002498723  0.6087306950
37  -19.8178369939  0.0002906317  0.6085295437
38  -19.8176210248  0.0003192472  0.6152976866
39  -19.8174733260  0.0002683357  0.6063487573
40  -19.8180395248  0.0003269728  0.6104349444
41  -19.8181809677  0.0000843831  0.6079569328
42  -19.8180432829  0.0002252803  0.6089584385
43  -19.8179122183  0.0003022672  0.6087404928
44  -19.8182242886  0.0001913982  0.6141219494
45  -19.8172178307  0.0001896704  0.6172841345
46  -19.8178374185  0.0002710317  0.6168195566
47  -19.8174298020  0.0001814027  0.6133297381
48  -19.8176301543  0.0002501829  0.6113767032
49  -19.8173828180  0.0003591261  0.6109183045


==> methods_of_qmc/opt_methods/results/newton_opt_mixed2.dat <==
0  -18.4600314305  -19.5253611542  0.0004700461  1.3346285324
1  -18.4812127794  -19.5395373181  0.0009310833  1.2755208568
2  -18.4957369477  -19.5497251373  0.0006172887  1.2369473129
3  -18.5075348992  -19.5583597856  0.0005271812  1.2075338265
4  -18.5198983486  -19.5680868536  0.0006842805  1.1813903869
5  -18.5295149552  -19.5751981089  0.0008096510  1.1569204662
6  -18.5375702941  -19.5810566169  0.0001323959  1.1351959468
7  -18.5482163163  -19.5900523717  0.0005765366  1.1165432089
8  -18.5547113265  -19.5947818154  0.0005720089  1.0984661863
9  -18.5612179346  -19.5998525697  0.0008222771  1.0829774385
10  -18.5737469698  -19.6026090183  0.0003584227  0.9872344963
11  -18.6015754511  -19.6315917019  0.0006336081  0.9842425077
12  -18.7278699416  -19.7436191266  0.0003455996  0.7558866151
13  -18.7363198093  -19.7507775040  0.0003499756  0.7337413645
14  -18.7371322730  -19.7512821512  0.0004430823  0.7291881875
15  -18.7377003236  -19.7516605246  0.0002766527  0.7263218941
16  -18.7814501291  -19.7953667078  0.0002419135  0.6949567379
17  -18.7999578350  -19.8094093899  0.0003117748  0.6161344890
18  -18.7991455527  -19.8083335180  0.0004282506  0.6127199922
19  -18.7981812118  -19.8084973802  0.0003948840  0.6307344826
20  -18.8008559237  -19.8101489662  0.0001566642  0.6129534107
21  -18.8057463793  -19.8138175389  0.0002760883  0.5895809131
22  -18.8080429765  -19.8161010500  0.0003039070  0.5874184361
23  -18.8077454973  -19.8158067035  0.0002876964  0.5877222314
24  -18.8092456170  -19.8169364641  0.0002375200  0.5804140578
25  -18.8089747541  -19.8165547643  0.0003558594  0.5788310969
26  -18.8101221032  -19.8175454902  0.0003028371  0.5752584199
27  -18.8095623950  -19.8172111150  0.0003461184  0.5794508475
28  -18.8097135285  -19.8171430686  0.0001326541  0.5757149758
29  -18.8096664541  -19.8172656953  0.0003676123  0.5785491586
30  -18.8096578036  -19.8170945875  0.0003427700  0.5758828790
31  -18.8091112452  -19.8165646008  0.0001081168  0.5766303066
32  -18.8103974154  -19.8179178811  0.0003618711  0.5766207016
33  -18.8103429241  -19.8181308304  0.0002112210  0.5810570501
34  -18.8101422557  -19.8182703738  0.0003403643  0.5867639957
35  -18.8102889543  -19.8179124469  0.0003266298  0.5784093748
36  -18.8102939266  -19.8178440398  0.0002073664  0.5771985997
37  -18.8103261448  -19.8179237901  0.0002043916  0.5779525205
38  -18.8101115507  -19.8179308270  0.0001181543  0.5817685954
39  -18.8105604240  -19.8180367494  0.0003205902  0.5757514740
40  -18.8101788397  -19.8178401014  0.0002495634  0.5791244536
41  -18.8109375182  -19.8182640653  0.0002886975  0.5729457886
42  -18.8102297704  -19.8185776307  0.0002437187  0.5902368802
43  -18.8105846350  -19.8179824122  0.0001872619  0.5744328778
44  -18.8108415135  -19.8186110280  0.0003894267  0.5803268594
45  -18.8112542570  -19.8186763644  0.0002947301  0.5742523685
46  -18.8109191305  -19.8183715684  0.0001877723  0.5750453805
47  -18.8112390804  -19.8189863908  0.0002901673  0.5796204089
48  -18.8114276337  -19.8189683630  0.0003302730  0.5760609536
49  -18.8112018107  -19.8186073614  0.0002328438  0.5740240877


==> methods_of_qmc/opt_methods/results/newton_opt_variance2.dat <==
0  1.3330875234  -19.5261501898  0.0008057275
1  0.6751828963  -19.7506453137  0.0002654263
2  0.5981707947  -19.7834199369  0.0002211310
3  0.5760115335  -19.7955225637  0.0002368281
4  0.5655891517  -19.7989304830  0.0001524297
5  0.5608484061  -19.8040399378  0.0002568928
6  0.5602264226  -19.8041845998  0.0001948410
7  0.5560871482  -19.8051134094  0.0002470875
8  0.5553129323  -19.8052919618  0.0002413264
9  0.5544161840  -19.8075005602  0.0003382396
10  0.5529415845  -19.8081016847  0.0001327254
11  0.5522801767  -19.8077977066  0.0002868734
12  0.5486913868  -19.8079888731  0.0002451576
13  0.5577269162  -19.8081946795  0.0002112729
14  0.5504062294  -19.8093010771  0.0002678780
15  0.5511531394  -19.8088599910  0.0003046363
16  0.5498529495  -19.8091888629  0.0002212720
17  0.5476983599  -19.8093815986  0.0002391667
18  0.5485197173  -19.8094675013  0.0002820080
19  0.5507966459  -19.8088917543  0.0002242793
20  0.5915215972  -19.8099071627  0.0002977090
21  0.5461059530  -19.8101436519  0.0003018434
22  0.5489257363  -19.8091925089  0.0001864090
23  0.5488105612  -19.8087971574  0.0003216221
24  0.5631736718  -19.8088440985  0.0003135181
25  0.5474009245  -19.8092124911  0.0002903668
26  0.5498142850  -19.8091716666  0.0002823150
27  0.5491853748  -19.8086962711  0.0002497235
28  0.5566006769  -19.8091070573  0.0003708370
29  0.5476586188  -19.8095124941  0.0001430613
30  0.5435607298  -19.8095717801  0.0002228598
31  0.5441827891  -19.8096551375  0.0002535836
32  0.5470628000  -19.8095026238  0.0002422032
33  0.5454083522  -19.8097873457  0.0003241243
34  0.5498448102  -19.8092122747  0.0002569343
35  0.5492045623  -19.8092185486  0.0002134250
36  0.5475561047  -19.8100354830  0.0001959036
37  0.5441756414  -19.8095295798  0.0002887914
38  0.5457672943  -19.8089638798  0.0002400084
39  0.5521252937  -19.8088331563  0.0003521580
40  0.5494301219  -19.8086624173  0.0002374959
41  0.5455250354  -19.8090388695  0.0001813726
42  0.5450629408  -19.8094465888  0.0001925234
43  0.5578903910  -19.8098397719  0.0003154943
44  0.5448977078  -19.8093402605  0.0003285945
45  0.5436817686  -19.8091064469  0.0001274560
46  0.5456905418  -19.8093508517  0.0002832535
47  0.5453647827  -19.8082467882  0.0001535220
48  0.5451452441  -19.8101869037  0.0003620749
49  0.5467446750  -19.8096627097  0.0001673529

